FDD Massive MIMO Channel Estimation with Arbitrary 2D-Array Geometry

This paper addresses the problem of downlink channel estimation in frequency-division duplexing (FDD) massive multiple-input multiple-output (MIMO) systems. The existing methods usually exploit hidden sparsity under a discrete Fourier transform (DFT) basis to estimate the cdownlink channel. However, there are at least two shortcomings of these DFT-based methods: 1) they are applicable to uniform linear arrays (ULAs) only, since the DFT basis requires a special structure of ULAs, and 2) they always suffer from a performance loss due to the leakage of energy over some DFT bins. To deal with the above shortcomings, we introduce an off-grid model for downlink channel sparse representation with arbitrary 2D-array antenna geometry, and propose an efficient sparse Bayesian learning (SBL) approach for the sparse channel recovery and off-grid refinement. The main idea of the proposed off-grid method is to consider the sampled grid points as adjustable parameters. Utilizing an in-exact block majorization-minimization (MM) algorithm, the grid points are refined iteratively to minimize the off-grid gap. Finally, we further extend the solution to uplink-aided channel estimation by exploiting the angular reciprocity between downlink and uplink channels, which brings enhanced recovery performance.

==> F1/R1/FFT.txt <==
90	0
78.5216590454664	0.561869408751449
73.7397952916880	0
70.0515564111973	0.0642844644884891
66.9260819343690	0
64.1580672368329	0
61.6423634236720	0
59.3165828910242	0
57.1401196211109	1.17322756664224
55.0847937525558	0
53.1301023541560	0.502460350376882
51.2605754021444	0.468270714879122
49.4641978886834	0
47.7314155704275	0.0433280696187431
46.0544804376912	0
44.4270040008057	0.00420693188870305
42.8436430435963	0
41.2998727917059	0.307251233195845
39.7918194995572	0.251195130624406
38.3161344736657	0.137277191304264
36.8698976458440	0
35.4505426391754	0
34.0557977425679	0
32.6836388462580	2.56795424645398
31.3322514975943	0
30.0000000000000	0
28.6854020141189	0.00111876135754304
27.3871075026539	1.59227023451620
26.1038811373399	0
24.8345874897016	0.327902386907717
23.5781784782018	1.03024177097497
22.3336826578053	1.13474330017953
21.1001960240930	1.53724592662983
19.8768740700788	2.82044934190492e-05
18.6629248849425	0.463331721011606
17.4576031237221	0.763895983374777
16.2602047083120	3.03642166970752
15.0700621448888	0.00223087795090183
13.8865403626290	1.27492109507344e-05
12.7090329943954	1.28162616946088
11.5369590328155	0
10.3697598054774	0
9.20689622134590	0.890642147673708
8.04784624731152	0.0489457021563939
6.89210257934638	1.34832694660971
5.73917047726679	2.99620665807986
4.58856573578583	0.0112367448399966
3.43981276751519	0.456249763621442
2.29244277595589	0.230193196210767
1.14599199838859	0
0	1.63692219743973
-1.14599199838859	0.835351763892058
-2.29244277595589	0
-3.43981276751519	0.812420271943259
-4.58856573578583	0
-5.73917047726679	0.134057077840647
-6.89210257934638	0.431683105425507
-8.04784624731152	0.702542130984613
-9.20689622134590	1.04343458797753
-10.3697598054774	2.62623171892190
-11.5369590328155	0.761144503796357
-12.7090329943954	0.707103358042529
-13.8865403626290	0.0411219419128313
-15.0700621448888	0
-16.2602047083120	0.379319862567345
-17.4576031237221	0.000835550377493766
-18.6629248849425	0.0518980664752340
-19.8768740700788	0
-21.1001960240930	1.03456571588863
-22.3336826578053	0
-23.5781784782018	0.278066566883879
-24.8345874897016	0.577828987091373
-26.1038811373399	0.00569946462272518
-27.3871075026539	3.56044234377723
-28.6854020141189	0.0134306934547350
-30.0000000000000	0
-31.3322514975943	0.441023303868176
-32.6836388462580	2.91729296681020
-34.0557977425679	0
-35.4505426391754	0.579189347207559
-36.8698976458440	0
-38.3161344736657	0.457616650897726
-39.7918194995572	0.335390098782290
-41.2998727917059	0
-42.8436430435963	0
-44.4270040008057	0.116440380983123
-46.0544804376912	0.206105233004111
-47.7314155704275	5.09223236594267e-05
-49.4641978886834	0.00490571484582145
-51.2605754021444	0.497338638429658
-53.1301023541560	0.266113636606441
-55.0847937525558	2.22975232174824e-06
-57.1401196211109	0
-59.3165828910242	0.0349652060562543
-61.6423634236720	0
-64.1580672368329	0.124812639685001
-66.9260819343690	0.281726081342439
-70.0515564111973	7.71388714744661e-06
-73.7397952916880	0.263930746872278
-78.5216590454664	0.0510030722118404
-90	0

==> F1/R1/Learning.txt <==
69.9907786852373	0.236499027423209
68.4724429484220	0
67.0499018009668	0
65.7062884019929	0.0683119386637812
64.4291262990908	0.0668653747692311
63.2088797275093	0
62.0380666384621	0
60.9106885267916	0.0395278470348419
59.8218488675112	0
58.7674891000351	0
57.7442007235834	0
56.7490882953890	0.0857694995035789
55.7796674325813	0
54.8337874733357	0
53.9095718820780	0.0976578954352360
53.0053716644496	0.0329108716699952
52.1197284816201	0.371148702498684
51.2513451050741	0.0394649204199525
50.3990615022813	0
49.5618352950950	0
48.7387256519701	0
47.9288799043835	0.110606926494633
47.1315223448533	0
46.3459447872017	0
45.5714985617402	0
44.8075876875478	0
44.0536630170201	0.0991761022156923
43.3092171886855	0
42.5737802560000	0
41.8469158846699	0
41.1282180306668	0.0542331938693485
40.4173080266911	0
39.7138320173262	0
39.0174586931847	0
38.3278772825058	0
37.6447957653095	0
36.9679392806664	0
36.2970487021335	0
35.6318793601242	0
34.9721998930758	0
34.3177912118629	0
33.6684455640729	0
33.0239656865892	3.11249671223094
32.3841640364715	1.12913189916539
31.7488620914348	0
31.1178897123460	0.107556520161570
30.4910845611122	0.0324893649392088
29.8682915681527	0
29.2493624443521	0
28.6341552329967	0
28.0225338977264	0
27.4143679429842	1.60855815792015
26.8095320638468	0.0365688416390559
26.2079058224630	0
25.6093733486286	0
25.0138230622923	0.00126409852329403
24.4211474160185	0
23.8312426556379	0
23.2440085974977	0.167203306615564
22.6593484208810	0
22.0771684743078	2.07099116088225
21.4973780945546	1.29040045237217
20.9198894373403	0
20.3446173187265	0.0201482300095708
19.7714790663669	0
19.2003943798212	0
18.6312851992183	0.0233140638872405
18.0640755816170	0
17.4986915844701	0
16.9350611556479	0
16.3731140295227	3.17699326173453
15.8127816286588	0.237539749029689
15.2539969706884	0
14.6966945799872	0
14.1408104037966	0.00908429733036939
13.5862817324634	0
13.0330471234943	0.116935383219670
12.4810463291478	0.00619882954429089
11.9302202273012	0
11.3805107553540	0
10.8318608469431	0.0235222879639538
10.2842143712623	0
9.73751607479048	0.0502950770690195
9.19171152524807	0.0297550860366541
8.64674705761054	0
8.10256972202018	0
7.55912723344554	0
7.01636792294703	0.125174738803296
6.47424069041518	0
5.93269495865484	0.229358260703844
5.39168062869500	3.95807703899271
4.85114803620989	0
4.31104790894189	0.0315703690584373
3.77133132502152	0.290584796954393
3.23194967208375	0.0642686102298397
2.69285460708368	0
2.15399801671740	0
1.61533197835684	0.0223693428994608
1.07680872140956	0
0.538380589016185	0
0	1.42847701365313
-0.538380589016185	0.000588101222234118
-1.07680872140956	0
-1.61533197835684	0.149477059355599
-2.15399801671740	0
-2.69285460708368	0
-3.23194967208375	0
-3.77133132502152	0
-4.31104790894189	0
-4.85114803620989	0
-5.39168062869500	0
-5.93269495865484	0.149167340575139
-6.47424069041518	0.0305362591493297
-7.01636792294703	0
-7.55912723344554	0
-8.10256972202018	0
-8.64674705761054	0
-9.19171152524807	0
-9.73751607479048	0.159643493400508
-10.2842143712623	0
-10.8318608469431	3.83369497411744
-11.3805107553540	0.131921820782794
-11.9302202273012	0
-12.4810463291478	0
-13.0330471234943	0.132313417573216
-13.5862817324634	0
-14.1408104037966	0
-14.6966945799872	0
-15.2539969706884	0
-15.8127816286588	0
-16.3731140295227	0.248482950951568
-16.9350611556479	0
-17.4986915844701	0
-18.0640755816170	0
-18.6312851992183	0
-19.2003943798212	0
-19.7714790663669	0
-20.3446173187265	0
-20.9198894373403	0
-21.4973780945546	1.15855475319417
-22.0771684743078	0.0403868484807317
-22.6593484208810	0
-23.2440085974977	0
-23.8312426556379	0
-24.4211474160185	0.105563890240808
-25.0138230622923	0
-25.6093733486286	0
-26.2079058224630	0
-26.8095320638468	0.0141184239971492
-27.4143679429842	3.97319965577174
-28.0225338977264	0
-28.6341552329967	0.0472896993930435
-29.2493624443521	0.0732186986878898
-29.8682915681527	0
-30.4910845611122	0.187108909414358
-31.1178897123460	0.239189271402002
-31.7488620914348	0
-32.3841640364715	1.03020882550759
-33.0239656865892	3.02484490069422
-33.6684455640729	0
-34.3177912118629	0
-34.9721998930758	0.128197978017063
-35.6318793601242	0
-36.2970487021335	0
-36.9679392806664	0
-37.6447957653095	0.00182628746460405
-38.3278772825058	0.0430331441516163
-39.0174586931847	0
-39.7138320173262	0.000778150709919274
-40.4173080266911	0
-41.1282180306668	0
-41.8469158846699	0
-42.5737802560000	0
-43.3092171886855	0
-44.0536630170201	0
-44.8075876875478	0.0618039220289887
-45.5714985617402	0
-46.3459447872017	0.0130937318943531
-47.1315223448533	0.00342796632642943
-47.9288799043835	0
-48.7387256519701	0.313608621618303
-49.5618352950950	0
-50.3990615022813	0
-51.2513451050741	0.0849715224325974
-52.1197284816201	0.0208844004089835
-53.0053716644496	0
-53.9095718820780	0.241949939487560
-54.8337874733357	0
-55.7796674325813	0
-56.7490882953890	0.0142023814322005
-57.7442007235834	0
-58.7674891000351	0.000115207945716565
-59.8218488675112	0
-60.9106885267916	0.00997298438888897
-62.0380666384621	0.329434393912422
-63.2088797275093	0
-64.4291262990908	0
-65.7062884019929	0
-67.0499018009668	0.138679264502220
-68.4724429484220	0
-69.9907786852373	0

==> F1/R1/OFFT.txt <==
90	0
81.8903855440058	0
78.5216590454664	0.123385955264157
75.9301322524279	0
73.7397952916880	0
71.8051276612332	0
70.0515564111973	0
68.4348149847573	0
66.9260819343690	0
65.5053515285803	0.185768708938520
64.1580672368329	0.00977016582976568
62.8732468827260	0
61.6423634236720	0
60.4586394998572	0
59.3165828910242	0
58.2116693829484	0.0752754178949197
57.1401196211109	0.0788857962368382
56.0987380031337	0
55.0847937525558	0
54.0959314166828	0.0260761253830106
53.1301023541560	0.255454435350845
52.1855114939859	0
51.2605754021444	0
50.3538888530263	0
49.4641978886834	0
48.5903778907291	0.0890090262352323
47.7314155704275	0.0252549369781639
46.8863940541013	0
46.0544804376912	0
45.2349153286716	0
44.4270040008057	0.00736588428445112
43.6301088678543	0.0200695067006631
42.8436430435963	0
42.0670648024952	0
41.2998727917059	0.00830868559325808
40.5416018735045	0.0107474808975261
39.7918194995572	0
39.0501225361535	0
38.3161344736657	0
37.5895029648569	0
36.8698976458440	0
36.1570082009988	0
35.4505426391754	0
34.7502257536825	0.0936996726061182
34.0557977425679	0
33.3670129692318	1.29161712908602
32.6836388462580	2.96572391921186
32.0054548277643	0
31.3322514975943	0.0868633640150939
30.6638297423860	0
30.0000000000000	0
29.3405815750237	0
28.6854020141189	0
28.0342965348813	0
27.3871075026539	1.76562615389622
26.7436839504030	0
26.1038811373399	0
25.4675601424724	0
24.8345874897016	0.0996222786268439
24.2048348014583	0
23.5781784782018	0.0359285577994520
22.9544994013928	0
22.3336826578053	0.145633554122938
21.7156172832645	2.91589712813803
21.1001960240930	0
20.4873151147227	0.198274925165798
19.8768740700788	0
19.2687754914838	0.106651159773257
18.6629248849425	0.000730085895454117
18.0592304907836	0
17.4576031237221	5.80099414710635e-05
16.8579560224972	0.270603848702487
16.2602047083120	3.32498294821959
15.6642668513735	0
15.0700621448888	0
14.4775121859299	0
13.8865403626290	0
13.2970717472091	0
12.7090329943954	0.293321515610938
12.1223522447891	0
11.5369590328155	0
10.9527841988911	0
10.3697598054774	0
9.78781905671398	0
9.20689622134590	0
8.62692655867864	0.0242089867103070
8.04784624731152	0.120473712629535
7.46959231641693	0
6.89210257934638	0.374328463130242
6.31531556935738	0
5.73917047726679	2.19285749208107
5.16360709084638	2.09737045362771
4.58856573578583	0
4.01398721805631	0.298701218679045
3.43981276751519	0.00791596968794516
2.86598398259886	0
2.29244277595589	0
1.71913132087781	0
1.14599199838859	0
0.572967344857153	0.0411357935854729
0	1.59850810014771
-0.572967344857153	0
-1.14599199838859	0
-1.71913132087781	0.150960206362951
-2.29244277595589	0
-2.86598398259886	0
-3.43981276751519	0.0106262559918399
-4.01398721805631	0
-4.58856573578583	0
-5.16360709084638	0
-5.73917047726679	0
-6.31531556935738	0
-6.89210257934638	0
-7.46959231641693	0
-8.04784624731152	0.0337306698733373
-8.62692655867864	0
-9.20689622134590	0
-9.78781905671398	0
-10.3697598054774	0.194581215746928
-10.9527841988911	3.78069655589910
-11.5369590328155	0
-12.1223522447891	0.214108612980362
-12.7090329943954	0
-13.2970717472091	0.207342109678417
-13.8865403626290	0
-14.4775121859299	0.192464960618252
-15.0700621448888	0
-15.6642668513735	0
-16.2602047083120	0.0209810406219888
-16.8579560224972	0
-17.4576031237221	0
-18.0592304907836	0
-18.6629248849425	0
-19.2687754914838	0
-19.8768740700788	0.000740747653914767
-20.4873151147227	0
-21.1001960240930	0
-21.7156172832645	0.965579154684383
-22.3336826578053	0
-22.9544994013928	0.0554896484927025
-23.5781784782018	0
-24.2048348014583	0
-24.8345874897016	0
-25.4675601424724	0
-26.1038811373399	0
-26.7436839504030	0.248089593284061
-27.3871075026539	3.69310326112908
-28.0342965348813	0
-28.6854020141189	0.000969844195490896
-29.3405815750237	0
-30.0000000000000	0
-30.6638297423860	0.0355439621865491
-31.3322514975943	0.268743096925553
-32.0054548277643	0
-32.6836388462580	3.42321297131378
-33.3670129692318	0.538551668815269
-34.0557977425679	0
-34.7502257536825	0.191527774926898
-35.4505426391754	0
-36.1570082009988	0
-36.8698976458440	0
-37.5895029648569	0
-38.3161344736657	0.0109394787252050
-39.0501225361535	0
-39.7918194995572	0.0929060516179180
-40.5416018735045	0
-41.2998727917059	0
-42.0670648024952	0
-42.8436430435963	0.161640446788224
-43.6301088678543	0
-44.4270040008057	0
-45.2349153286716	0
-46.0544804376912	0
-46.8863940541013	0.132375014538621
-47.7314155704275	0
-48.5903778907291	0.231572702175905
-49.4641978886834	0
-50.3538888530263	0
-51.2605754021444	0.0704309521716556
-52.1855114939859	0
-53.1301023541560	0
-54.0959314166828	0.210685438529501
-55.0847937525558	0
-56.0987380031337	0
-57.1401196211109	0
-58.2116693829484	0
-59.3165828910242	0
-60.4586394998572	0
-61.6423634236720	0.138015049249747
-62.8732468827260	0
-64.1580672368329	0
-65.5053515285803	0.126807313205213
-66.9260819343690	0.185847737115282
-68.4348149847573	0
-70.0515564111973	0
-71.8051276612332	0
-73.7397952916880	0.00704253056298956
-75.9301322524279	0.0764341382345832
-78.5216590454664	0
-81.8903855440058	0.100570424088225
-90	0

==> F1/R1/SBL.txt <==
90	0.000337571880351979
81.8903855440058	0.000430541538124723
78.5216590454664	0.000248252918635628
75.9301322524279	0.00142178817690685
73.7397952916880	0.00152216074102440
71.8051276612332	0.000144720440366481
70.0515564111973	0.00108950742460413
68.4348149847573	0.00117784744244473
66.9260819343690	0.000444845634489510
65.5053515285803	0.114002609125014
64.1580672368329	0.000793339204118590
62.8732468827260	0.000358671550659241
61.6423634236720	0.000365695297870515
60.4586394998572	0.000485536422143765
59.3165828910242	0.000156811910664968
58.2116693829484	6.17354255161738e-05
57.1401196211109	0.000167401911383439
56.0987380031337	0.000931272576542671
55.0847937525558	0.00134213388424264
54.0959314166828	0.000493568712013457
53.1301023541560	0.000813034196593092
52.1855114939859	0.00173251782228349
51.2605754021444	0.000535457328606667
50.3538888530263	0.00186991767588788
49.4641978886834	0.0552183961690844
48.5903778907291	0.00136839007566535
47.7314155704275	0.0894602503826022
46.8863940541013	0.000860370020441155
46.0544804376912	0.000526630770485388
45.2349153286716	0.120151544899227
44.4270040008057	0.00108225925046461
43.6301088678543	0.000197189580063665
42.8436430435963	0.000537117930970105
42.0670648024952	0.00102646765137257
41.2998727917059	0.000652591862081000
40.5416018735045	0.000571755319819399
39.7918194995572	0.000545814401525598
39.0501225361535	0.171496032579641
38.3161344736657	3.99691083247474e-05
37.5895029648569	0.000467778398632564
36.8698976458440	0.00298866216807047
36.1570082009988	0.000456915084396110
35.4505426391754	0.000245482849308507
34.7502257536825	0.000602953913748354
34.0557977425679	0.00202426343616472
33.3670129692318	1.26438375093535
32.6836388462580	3.31737714942520
32.0054548277643	0.154458864633942
31.3322514975943	0.000886017211114957
30.6638297423860	0.000758754235807027
30.0000000000000	0.00314306692613649
29.3405815750237	0.00106610674373732
28.6854020141189	0.000382877905995005
28.0342965348813	0.000669317420579738
27.3871075026539	1.92729696463635
26.7436839504030	0.000984240940042892
26.1038811373399	0.000286279651499284
25.4675601424724	0.000447729473741382
24.8345874897016	0.00244396526486622
24.2048348014583	0.237616189384010
23.5781784782018	0.00220273868132500
22.9544994013928	0.00121252452830374
22.3336826578053	0.000893480171239665
21.7156172832645	3.70853978752491
21.1001960240930	0.803988591463834
20.4873151147227	0.000475152976946115
19.8768740700788	0.000307078976412286
19.2687754914838	0.000479494507905312
18.6629248849425	0.000713033817214333
18.0592304907836	0.000354215006717752
17.4576031237221	0.000262735828980629
16.8579560224972	0.000740749228436889
16.2602047083120	3.88910348283817
15.6642668513735	0.000617490666681221
15.0700621448888	0.000843246239122006
14.4775121859299	0.000512771078402459
13.8865403626290	0.000257167332427056
13.2970717472091	0.000269877869418395
12.7090329943954	0.000432761569457458
12.1223522447891	0.000442134746007599
11.5369590328155	0.000114770842175895
10.9527841988911	0.000775773688665357
10.3697598054774	0.0690666071907608
9.78781905671397	0.00230026536532721
9.20689622134590	0.000853651907955723
8.62692655867864	0.000666153055064489
8.04784624731152	0.00101813364575620
7.46959231641693	0.000492740509359815
6.89210257934638	0.000649704646707051
6.31531556935738	0.00205400870074018
5.73917047726679	1.80434005796334
5.16360709084638	3.40985856933764
4.58856573578583	0.772478221567667
4.01398721805631	0.000596862745999107
3.43981276751519	0.000492033200542689
2.86598398259886	0.00111176633939089
2.29244277595589	0.00192155037251700
1.71913132087781	0.000881163980027543
1.14599199838859	0.000415219287891075
0.572967344857153	0.000711951480495524
0	1.85614539929054
-0.572967344857153	0.00127850551656192
-1.14599199838859	0.0665511760327427
-1.71913132087781	0.00120891467190859
-2.29244277595589	0.000567523553651943
-2.86598398259886	0.000223548622262660
-3.43981276751519	0.000228633700595312
-4.01398721805631	0.000448230660063870
-4.58856573578583	0.000604304546957193
-5.16360709084638	0.00148112851570986
-5.73917047726679	0.000745107257514738
-6.31531556935738	0.0417396674264152
-6.89210257934638	0.00477026668560964
-7.46959231641693	0.000214595301699662
-8.04784624731152	0.000523494270053562
-8.62692655867864	0.000840869306927588
-9.20689622134590	0.000297537541122669
-9.78781905671397	0.000237825885843816
-10.3697598054774	0.000321309117880628
-10.9527841988911	4.49527403533282
-11.5369590328155	0.592066503101198
-12.1223522447891	0.000542910814004189
-12.7090329943954	0.000279033478336401
-13.2970717472091	0.000341684797770492
-13.8865403626290	0.127536637732326
-14.4775121859299	0.000431433823489518
-15.0700621448888	0.0797778295808699
-15.6642668513735	0.000971270199479847
-16.2602047083120	0.000225619675978952
-16.8579560224972	0.000115248429094266
-17.4576031237221	0.217746727512653
-18.0592304907836	2.67190699855216e-05
-18.6629248849425	0.000422137113621283
-19.2687754914838	0.0259725472271223
-19.8768740700788	0.000983695662559864
-20.4873151147227	0.000402359576804645
-21.1001960240930	0.000455551458128583
-21.7156172832645	1.15361778148749
-22.3336826578053	0.000753068437740280
-22.9544994013928	0.000888965561656268
-23.5781784782018	0.000136906992885685
-24.2048348014583	0.000517578465109955
-24.8345874897016	0.000604038370686080
-25.4675601424724	0.000257574410022846
-26.1038811373399	0.000434716586870207
-26.7436839504030	0.352299869053590
-27.3871075026539	3.81680819662886
-28.0342965348813	0.00302739183729433
-28.6854020141189	0.00125815780258893
-29.3405815750237	0.000803790321254658
-30.0000000000000	0.000294658948737900
-30.6638297423860	0.000573279762697435
-31.3322514975943	0.0412968717431725
-32.0054548277643	0.00917957777442643
-32.6836388462580	3.74717469775222
-33.3670129692318	0.869740688316182
-34.0557977425679	0.00177696588555458
-34.7502257536825	0.000956533737632445
-35.4505426391754	0.000367709953542420
-36.1570082009988	2.99927090234497e-05
-36.8698976458440	0.000130104176826877
-37.5895029648569	0.000860028765649403
-38.3161344736657	0.00187609956602348
-39.0501225361535	0.000880433471678233
-39.7918194995572	0.000145228486346553
-40.5416018735045	0.000549771674984155
-41.2998727917059	0.000758459017697840
-42.0670648024952	0.000582146407642444
-42.8436430435963	0.000847225233457261
-43.6301088678543	0.000832705986107420
-44.4270040008057	0.000863055143559568
-45.2349153286716	0.00127487186265772
-46.0544804376912	0.00192142132816962
-46.8863940541013	0.239839116783297
-47.7314155704275	0.000667659339689622
-48.5903778907291	0.000326965178665193
-49.4641978886834	0.000413652946142733
-50.3538888530263	0.000176732945310294
-51.2605754021444	0.000811370832734698
-52.1855114939859	0.000558464554339645
-53.1301023541560	0.000187098584069781
-54.0959314166828	0.00649193446823759
-55.0847937525558	0.00179879947871241
-56.0987380031337	0.000219582132726141
-57.1401196211109	0.000980021639148611
-58.2116693829484	0.000442282414483424
-59.3165828910242	0.000351913767722772
-60.4586394998572	0.000605263368361212
-61.6423634236720	0.000566702277636383
-62.8732468827260	0.000669362451512994
-64.1580672368329	0.000121227633233865
-65.5053515285803	0.000202392307936770
-66.9260819343690	0.000288506819289378
-68.4348149847573	0.000114260222958914
-70.0515564111973	0.000327626239873689
-71.8051276612332	0.000231917391961405
-73.7397952916880	0.00171231097912242
-75.9301322524279	0.00112859413855303
-78.5216590454664	0.000819685868884978
-81.8903855440058	0.000319513634149168
-90	0.000337571880353266

==> F1/R1/offgrid.txt <==
90	9.51922701813637e-05
81.8903855440058	0.000203563134151933
78.5216590454664	0.000121061068458029
75.9301322524279	0.000120503064790922
73.7397952916880	6.51725290431879e-05
71.8051276612332	1.38923837113862e-05
70.0515564111973	6.83303965906209e-05
68.4348149847573	0.00450590255954465
66.9260819343690	4.10757260175628e-05
65.5053515285803	6.97590944332302e-05
64.1580672368329	0.000113030753398541
62.8732468827260	5.77770548237436e-05
61.6423634236720	2.54843973614141e-05
60.4586394998572	5.51900877900641e-05
59.3165828910242	0.000161159992150246
58.2116693829484	3.65642656480518e-05
57.1401196211109	4.90084166778703e-05
56.0987380031337	7.45991221348184e-05
55.0847937525558	1.00130790346489e-05
54.0959314166828	0.000188510975268296
53.1301023541560	6.23194120106243e-05
52.1855114939859	1.39799357679646e-05
51.2605754021444	3.90886497112368e-05
50.3538888530263	0.000160474797265999
49.4641978886834	0.000113933206557672
48.5903778907291	0.00398135616441082
47.7314155704275	0.000913566933307467
46.8863940541013	0.0336837490488207
46.0544804376912	0.0188920683462544
45.2349153286716	0.000751732790860497
44.4270040008057	0.000260765372543244
43.6301088678543	0.000116464967295758
42.8436430435963	3.77574069775821e-05
42.0670648024952	7.79934338160616e-05
41.2998727917059	0.000117672991093792
40.5416018735045	6.47433550745845e-05
39.7918194995572	0.0615440779357286
39.0501225361535	0.000126248411505520
38.3161344736657	4.79054096803533e-05
37.5895029648569	0.000132524078141484
36.8698976458440	0.000391995269474428
36.1570082009988	0.000127450306170924
35.4505426391754	1.85024435960054e-05
34.7502257536825	9.96168442965634e-05
34.0557977425679	0.113148239935800
33.3670129692318	0.000106388212613747
32.6836388462580	8.03660177961356e-05
32.0054548277643	5.17542252338258e-05
31.3322514975943	1.16795891127847e-05
30.6638297423860	0.000194795285861388
30.0132327758516	4.21202559630206
29.3405815750237	0.00982656704783304
28.6854020141189	6.27328701455565e-05
28.0342965348813	5.00515126483116e-05
27.3871075026539	4.45381806041211e-05
26.7436839504030	0.0302857413097408
26.1038811373399	0.00151835084404670
25.3914292081862	0.0263932322033240
25.0114898297617	2.06257044586602
24.2048348014583	0.000194390242403373
23.5781784782018	0.0255120749873488
22.9544994013928	0.000225981238664649
22.3336826578053	0.000117929193739542
21.7156172832645	0.00265138635168950
21.1001960240930	0.000143652865621242
20.4873151147227	0.000450559914034699
20.0109667641947	3.41027663489234
19.2687754914838	0.00270389241698441
18.6629248849425	0.0503800818671033
18.0592304907836	8.93480525352998e-05
17.4576031237221	0.000138819658143093
16.8579560224972	6.50960091879635e-05
16.2602047083120	5.84195118127260e-05
15.6642668513735	0.00809026938861587
15.0107339631265	3.95014792559472
14.4775121859299	0.0164865620946599
13.8865403626290	0.00904022081938859
13.2970717472091	0.0552359847095473
12.7090329943954	0.00239136021279365
12.1223522447891	0.0382727762107636
11.5428068197500	4.15317708118819e-05
10.9527841988911	7.98878993134187e-05
10.3697598054774	6.61705572389148e-05
9.78781905671397	0.000113333386950337
9.20689622134590	0.000287640380102487
8.62692655867864	0.00175289385986806
8.04784624731152	0.000342701834301556
7.46959231641693	0.0408249819564280
6.89210257934638	5.40049112929470e-05
6.31531556935738	0.000195894165503284
5.73917047726679	0.00510209672606206
5.00254544488715	4.29817828603962
4.58856573578583	0.0165551039022639
4.01398721805631	0.0586585539329862
3.43981276751519	0.0101038568920152
2.86598398259886	0.000189998579652954
2.29244277595589	3.75189526532114e-05
1.71913132087781	7.13485470269238e-05
1.14599199838859	6.20071376760430e-05
0.572967344857153	0.0210575105628549
-0.0171887341117557	2.00717822636143
-0.572967344857153	0.000642053751606369
-1.14599199838859	3.98450606347370e-05
-1.71913132087781	5.75533341219383e-05
-2.29244277595589	7.78980592103833e-05
-2.86598398259886	2.47885867179387e-05
-3.43981276751519	4.18477373390361e-06
-4.01398721805631	4.64625542890199e-05
-4.58856573578583	0.000395773025764230
-5.16360709084638	0.000147324515127262
-5.73917047726679	0.000115299524140844
-6.31531556935738	0.000161279714800121
-6.89210257934638	5.29238928810959e-05
-7.46959231641693	0.000163822485962005
-8.04784624731152	0.000415910105020857
-8.62692655867864	0.0127279169642704
-9.20689622134590	0.183610986127088
-9.98556142853304	4.31096708242205
-10.3115180592530	0.0123059552013062
-10.9527841988911	0.00297314322477394
-11.5369590328155	0.0263386147872789
-12.1223522447891	1.52229014512460e-05
-12.7090329943954	0.000174465759743479
-13.2970717472091	0.000242300165963625
-13.8865403626290	8.64133203846411e-06
-14.4775121859299	8.24442337063487e-05
-15.0700621448888	3.66613637409903e-05
-15.6642668513735	0.000114962208925102
-16.2602047083120	0.000882506523579361
-16.8579560224972	5.37501962362703e-05
-17.4576031237221	0.00317813109899872
-18.0592304907836	0.000495651598831744
-18.6629248849425	8.18151991024345e-05
-19.2687754914838	0.00247721893005723
-19.9804811443387	1.34334765031423
-20.4873151147227	0.000227267297227476
-21.1001960240930	5.70083611426022e-05
-21.7156172832645	5.00232153842986e-05
-22.3336826578053	5.40132445367904e-05
-22.9544994013928	8.36181816009542e-05
-23.5781784782018	0.000138635810981841
-24.2048348014583	0.00207796321807318
-25.0114898297617	4.19240228949774
-25.4421778188602	0.00372736870789308
-26.1038811373399	6.71723755965436e-05
-26.7436839504030	4.06335867659382e-05
-27.3871075026539	0.000109014314966571
-28.0342965348813	0.000619609801049509
-28.6854020141189	0.000320962754679350
-29.3405815750237	0.0736729424300325
-29.9867689884009	4.47483478466890
-30.6638297423860	0.000841535963474316
-31.3322514975943	0.0177831284969195
-32.0054548277643	0.000251463444685621
-32.6836388462580	6.01016496976411e-05
-33.3670129692318	4.19909527612062e-05
-34.0557977425679	0.000800747674641800
-34.7502257536825	9.75480887865520e-05
-35.4505426391754	6.17260772392186e-05
-36.1570082009988	0.0704735806466718
-36.8698976458440	9.24086863176209e-05
-37.5895029648569	7.70222814990053e-05
-38.3161344736657	0.0741015898386482
-39.0501225361535	0.000170296035607525
-39.7918194995572	0.0545896575403161
-40.5416018735045	0.0195869235908988
-41.2998727917059	7.07415349322383e-05
-42.0670648024952	4.16898128592869e-05
-42.8436430435963	3.75017997170046e-05
-43.6301088678543	1.74039568792455e-05
-44.4270040008057	2.14683096354164e-05
-45.2349153286716	8.42655359154207e-05
-46.0544804376912	0.000182357565677619
-46.8863940541013	5.90131295625295e-05
-47.7314155704275	5.88993470786354e-05
-48.5817163254087	0.000122473033614606
-49.4641978886834	7.25061933892019e-05
-50.3538888530263	0.000117780068694967
-51.2605754021444	3.76462647364891e-05
-52.1855114939859	1.20764369830224e-05
-53.1301023541560	8.70114410792451e-06
-54.0959314166828	3.12329908089888e-05
-55.0847937525558	2.72639223363571e-05
-56.0987380031337	4.49792103060740e-05
-57.1401196211109	5.70460980498353e-05
-58.2116693829484	0.000200924025615170
-59.3165828910242	0.000140694114526561
-60.4586394998572	0.000113874742190867
-61.6423634236720	0.000102906586097446
-62.8732468827260	8.15457946384976e-06
-64.1580672368329	4.13093470142048e-05
-65.5053515285803	0.00667567473798276
-66.9260819343690	5.48274442409958e-05
-68.4348149847573	4.65672136805640e-05
-70.0515564111973	0.000136089430813879
-71.8051276612332	7.09735182648706e-05
-73.7397952916880	3.40802153188276e-05
-75.9301322524279	3.16969689304853e-05
-78.5216590454664	0.000131721462550710
-81.8903855440058	7.83518987169980e-05
-90	4.50794687657588e-05

==> F1/R2/FFT.txt <==
90	0.0379256893487331
78.5216590454664	0.224842919863491
73.7397952916880	1.31553407634263
70.0515564111973	0.135051124023522
66.9260819343690	0
64.1580672368329	0.229759751866883
61.6423634236720	0.772008673428581
59.3165828910242	0.0587528967457317
57.1401196211109	0.151013485067799
55.0847937525558	0
53.1301023541560	0.581484899945660
51.2605754021444	0.0428597726443642
49.4641978886834	0.391118374101906
47.7314155704275	0.0422050034701782
46.0544804376912	0.470320737371098
44.4270040008057	0
42.8436430435963	0.240848602561241
41.2998727917059	0.475655526061563
39.7918194995572	0
38.3161344736657	0
36.8698976458440	0
35.4505426391754	0.0242003622639935
34.0557977425679	0.0239520617134052
32.6836388462580	2.40268397165618
31.3322514975943	0.477960757360189
30.0000000000000	0.00708375257639707
28.6854020141189	0.142111508660034
27.3871075026539	3.46469931966380
26.1038811373399	0.245889648734893
24.8345874897016	0
23.5781784782018	0
22.3336826578053	0
21.1001960240930	0.801662271932555
19.8768740700788	0.433753314687251
18.6629248849425	0.202694710999775
17.4576031237221	0.0659310762150036
16.2602047083120	3.94042020466943
15.0700621448888	0.264600332163600
13.8865403626290	0.578365842391927
12.7090329943954	0
11.5369590328155	0
10.3697598054774	0.445895772615665
9.20689622134590	0
8.04784624731152	0.0163423480140938
6.89210257934638	0.522431707311811
5.73917047726679	2.79875566889183
4.58856573578583	0.615846012375718
3.43981276751519	0.00869768956181866
2.29244277595589	0.116219288422693
1.14599199838859	0
0	2.20926957280315
-1.14599199838859	0
-2.29244277595589	0
-3.43981276751519	0.211068894740038
-4.58856573578583	0
-5.73917047726679	0
-6.89210257934638	0
-8.04784624731152	0
-9.20689622134590	0.140038023467845
-10.3697598054774	2.40267014945237
-11.5369590328155	2.43706136694195
-12.7090329943954	0.813971761517499
-13.8865403626290	0.0566462321606027
-15.0700621448888	0.463694030341292
-16.2602047083120	0.360314398782601
-17.4576031237221	0.118212338464219
-18.6629248849425	0
-19.8768740700788	0
-21.1001960240930	0.504278726831799
-22.3336826578053	0.253260469720266
-23.5781784782018	0
-24.8345874897016	0
-26.1038811373399	0
-27.3871075026539	3.98144655355431
-28.6854020141189	0
-30.0000000000000	0.130251987716011
-31.3322514975943	0.0616874840446801
-32.6836388462580	1.93659406596726
-34.0557977425679	0.0983522180597280
-35.4505426391754	0
-36.8698976458440	0.230111848539912
-38.3161344736657	2.30956215187953e-05
-39.7918194995572	0
-41.2998727917059	0
-42.8436430435963	0
-44.4270040008057	0.432883123059457
-46.0544804376912	0
-47.7314155704275	0
-49.4641978886834	0
-51.2605754021444	0
-53.1301023541560	0
-55.0847937525558	0.248837100528143
-57.1401196211109	0
-59.3165828910242	0.0212929086557204
-61.6423634236720	0.189324081035893
-64.1580672368329	0
-66.9260819343690	0.221909944865329
-70.0515564111973	0.166848430620630
-73.7397952916880	0.273735301615292
-78.5216590454664	0.562153289446602
-90	0.0379256893487738

==> F1/R2/Learning.txt <==
69.9907786852373	0
68.4724429484220	0
67.0499018009668	0
65.7062884019929	0
64.4291262990908	0.0102416223688545
63.2088797275093	0
62.0380666384621	0.121612138786423
60.9106885267916	0
59.8218488675112	0
58.7674891000351	0
57.7442007235834	0
56.7490882953890	0
55.7796674325813	0
54.8337874733357	0
53.9095718820780	0
53.0053716644496	0.291117107018697
52.1197284816201	0.00799601213255437
51.2513451050741	0
50.3990615022813	0
49.5618352950950	0
48.7387256519701	0
47.9288799043835	0
47.1315223448533	0
46.3459447872017	0
45.5714985617402	0.103893134265822
44.8075876875478	0
44.0536630170201	0
43.3092171886855	0
42.5737802560000	0.0536931220343791
41.8469158846699	0
41.1282180306668	0
40.4173080266911	0
39.7138320173262	0
39.0174586931847	0
38.3278772825058	0
37.6447957653095	0
36.9679392806664	0
36.2970487021335	0
35.6318793601242	0.000201599028445034
34.9721998930758	0
34.3177912118629	0
33.6684455640729	0
33.0239656865892	2.41951118655287
32.3841640364715	1.17731655719583
31.7488620914348	0
31.1178897123460	0.0885427136513627
30.4910845611122	0
29.8682915681527	0
29.2493624443521	0
28.6341552329967	0
28.0225338977264	0
27.4143679429842	2.82532281990194
26.8095320638468	0.693565018101343
26.2079058224630	0
25.6093733486286	0.137324573387945
25.0138230622923	0
24.4211474160185	0
23.8312426556379	0.00246638143044264
23.2440085974977	0
22.6593484208810	0
22.0771684743078	0
21.4973780945546	0.528565602835914
20.9198894373403	0
20.3446173187265	0
19.7714790663669	0.248432188243131
19.2003943798212	0.162802966848000
18.6312851992183	0
18.0640755816170	0
17.4986915844701	0
16.9350611556479	0
16.3731140295227	3.54331909305449
15.8127816286588	0.744157399332247
15.2539969706884	0
14.6966945799872	0
14.1408104037966	0.191402660869352
13.5862817324634	0.357554571220393
13.0330471234943	0
12.4810463291478	0
11.9302202273012	0
11.3805107553540	0
10.8318608469431	0.0912701238870104
10.2842143712623	0.110791698414875
9.73751607479048	0
9.19171152524807	0
8.64674705761054	0
8.10256972202018	0
7.55912723344554	0
7.01636792294703	0
6.47424069041518	0
5.93269495865484	0.185879548053444
5.39168062869500	3.72823820877454
4.85114803620989	0
4.31104790894189	0
3.77133132502152	0
3.23194967208375	0
2.69285460708368	0
2.15399801671740	0
1.61533197835684	0.0301154248158995
1.07680872140956	0.194912650731285
0.538380589016185	0.00180911349046931
0	2.38530838731888
-0.538380589016185	0.548621012062752
-1.07680872140956	0
-1.61533197835684	0
-2.15399801671740	0
-2.69285460708368	0
-3.23194967208375	0.0469809378927958
-3.77133132502152	0
-4.31104790894189	0
-4.85114803620989	0
-5.39168062869500	0.206556728708098
-5.93269495865484	0
-6.47424069041518	0
-7.01636792294703	0
-7.55912723344554	0
-8.10256972202018	0
-8.64674705761054	0
-9.19171152524807	0
-9.73751607479048	0.0374428199534895
-10.2842143712623	0
-10.8318608469431	4.25476701130839
-11.3805107553540	0.109678478074230
-11.9302202273012	0
-12.4810463291478	0.0390216160152996
-13.0330471234943	0
-13.5862817324634	0
-14.1408104037966	0
-14.6966945799872	0
-15.2539969706884	0
-15.8127816286588	0
-16.3731140295227	0.0510961069489236
-16.9350611556479	0
-17.4986915844701	0
-18.0640755816170	0.0348390735622059
-18.6312851992183	0
-19.2003943798212	0
-19.7714790663669	0
-20.3446173187265	0.262983303509618
-20.9198894373403	0
-21.4973780945546	0.408088400176040
-22.0771684743078	0.438512708604838
-22.6593484208810	0.0544447586060665
-23.2440085974977	0
-23.8312426556379	0
-24.4211474160185	0
-25.0138230622923	0
-25.6093733486286	0.0714355579987327
-26.2079058224630	0
-26.8095320638468	0.352672895800774
-27.4143679429842	3.89467967042223
-28.0225338977264	0
-28.6341552329967	0.229944111838337
-29.2493624443521	0
-29.8682915681527	0
-30.4910845611122	0
-31.1178897123460	0
-31.7488620914348	0
-32.3841640364715	0.734141935856639
-33.0239656865892	2.22611797134461
-33.6684455640729	0
-34.3177912118629	0.00846018784078907
-34.9721998930758	0
-35.6318793601242	0
-36.2970487021335	0
-36.9679392806664	0
-37.6447957653095	0
-38.3278772825058	0
-39.0174586931847	0
-39.7138320173262	0
-40.4173080266911	0.0943002387260643
-41.1282180306668	0
-41.8469158846699	0.0861479236613648
-42.5737802560000	0.0555094611381877
-43.3092171886855	0.0757292292238968
-44.0536630170201	0.0299521903823208
-44.8075876875478	0.0133690195736736
-45.5714985617402	0
-46.3459447872017	0
-47.1315223448533	0.247023360061209
-47.9288799043835	0
-48.7387256519701	0.0350533982431324
-49.5618352950950	0.162237403345303
-50.3990615022813	0
-51.2513451050741	0
-52.1197284816201	0.00186373280259189
-53.0053716644496	0
-53.9095718820780	0
-54.8337874733357	0
-55.7796674325813	0.00365556595010342
-56.7490882953890	0
-57.7442007235834	0
-58.7674891000351	0
-59.8218488675112	0
-60.9106885267916	0.116798096202226
-62.0380666384621	0.0688079388316766
-63.2088797275093	0
-64.4291262990908	0
-65.7062884019929	0
-67.0499018009668	0.235578600784159
-68.4724429484220	0.0368627033139649
-69.9907786852373	0

==> F1/R2/OFFT.txt <==
90	0
81.8903855440058	0.0220587682173414
78.5216590454664	0.000299872029799312
75.9301322524279	0
73.7397952916880	0.116384457961034
71.8051276612332	0.314498316823589
70.0515564111973	0
68.4348149847573	0
66.9260819343690	0
65.5053515285803	0
64.1580672368329	0
62.8732468827260	0
61.6423634236720	0.210399177123017
60.4586394998572	0
59.3165828910242	9.58179168525725e-05
58.2116693829484	0
57.1401196211109	3.35190736903666e-05
56.0987380031337	0
55.0847937525558	0
54.0959314166828	0
53.1301023541560	0.259247116449303
52.1855114939859	0.144627201137042
51.2605754021444	0
50.3538888530263	0.150199936394250
49.4641978886834	0.000104576745501799
48.5903778907291	0
47.7314155704275	0
46.8863940541013	0
46.0544804376912	0
45.2349153286716	0.138247570511917
44.4270040008057	0
43.6301088678543	0
42.8436430435963	0
42.0670648024952	0.271940139380417
41.2998727917059	0
40.5416018735045	0
39.7918194995572	0
39.0501225361535	0
38.3161344736657	0.000197576911464509
37.5895029648569	0.00165012693293040
36.8698976458440	0
36.1570082009988	0
35.4505426391754	0
34.7502257536825	0.00246139067464143
34.0557977425679	0
33.3670129692318	0.513159633984720
32.6836388462580	2.68317548812022
32.0054548277643	0
31.3322514975943	0
30.6638297423860	0.0804584047032966
30.0000000000000	0
29.3405815750237	0
28.6854020141189	0.000306490552037164
28.0342965348813	0
27.3871075026539	3.05470779358744
26.7436839504030	0.408234506005923
26.1038811373399	0
25.4675601424724	0.0693223723611188
24.8345874897016	0
24.2048348014583	0.000498775450467450
23.5781784782018	0
22.9544994013928	0
22.3336826578053	0
21.7156172832645	0.135705616613739
21.1001960240930	0.512370540122153
20.4873151147227	0
19.8768740700788	0.677112308267846
19.2687754914838	5.37663097056999e-05
18.6629248849425	0
18.0592304907836	0
17.4576031237221	0
16.8579560224972	0.000552234111952470
16.2602047083120	3.92467407484665
15.6642668513735	0.163130689578269
15.0700621448888	0.0710367799238944
14.4775121859299	0.00991363475022987
13.8865403626290	0.262804132732479
13.2970717472091	0.280154602751583
12.7090329943954	0
12.1223522447891	0
11.5369590328155	0
10.9527841988911	0.000409796295227041
10.3697598054774	0.177822319009194
9.78781905671398	0
9.20689622134590	0
8.62692655867864	0
8.04784624731152	0
7.46959231641693	0
6.89210257934638	0.323088693736211
6.31531556935738	0
5.73917047726679	1.93391352963328
5.16360709084638	1.93091859176921
4.58856573578583	0
4.01398721805631	0.0742445721856694
3.43981276751519	0
2.86598398259886	0
2.29244277595589	0
1.71913132087781	2.25880120021532e-05
1.14599199838859	0.176628182965972
0.572967344857153	0.0275265678262469
0	2.26274620280266
-0.572967344857153	0.344356711061815
-1.14599199838859	0
-1.71913132087781	0
-2.29244277595589	0
-2.86598398259886	0.000195217879375948
-3.43981276751519	0.202407967908998
-4.01398721805631	0
-4.58856573578583	0
-5.16360709084638	0.205182814845279
-5.73917047726679	0.0660577981767400
-6.31531556935738	0
-6.89210257934638	0
-7.46959231641693	0
-8.04784624731152	0
-8.62692655867864	0
-9.20689622134590	0
-9.78781905671398	0.151088725155579
-10.3697598054774	0.587740320487694
-10.9527841988911	3.74397567061503
-11.5369590328155	0
-12.1223522447891	0
-12.7090329943954	0.103243556466927
-13.2970717472091	0
-13.8865403626290	0
-14.4775121859299	0
-15.0700621448888	0
-15.6642668513735	0.0416998751720613
-16.2602047083120	0.138996422510766
-16.8579560224972	0
-17.4576031237221	0
-18.0592304907836	0
-18.6629248849425	0
-19.2687754914838	0
-19.8768740700788	0
-20.4873151147227	0.245293964327393
-21.1001960240930	0.195384904795658
-21.7156172832645	0.351360319218375
-22.3336826578053	0.188410133669578
-22.9544994013928	0
-23.5781784782018	0
-24.2048348014583	0
-24.8345874897016	0
-25.4675601424724	0
-26.1038811373399	0
-26.7436839504030	0.126337188338731
-27.3871075026539	4.02862729215497
-28.0342965348813	0
-28.6854020141189	0.107978346120917
-29.3405815750237	0
-30.0000000000000	0
-30.6638297423860	0
-31.3322514975943	0.000261183298666999
-32.0054548277643	0
-32.6836388462580	2.04581623126886
-33.3670129692318	0.599305228369757
-34.0557977425679	0
-34.7502257536825	0
-35.4505426391754	0
-36.1570082009988	0
-36.8698976458440	0
-37.5895029648569	0
-38.3161344736657	0
-39.0501225361535	0
-39.7918194995572	0
-40.5416018735045	0
-41.2998727917059	0
-42.0670648024952	0.0353534514338691
-42.8436430435963	0
-43.6301088678543	0
-44.4270040008057	0.117073691683248
-45.2349153286716	0
-46.0544804376912	0
-46.8863940541013	0.150996356730783
-47.7314155704275	0
-48.5903778907291	0
-49.4641978886834	0.246241625760331
-50.3538888530263	0
-51.2605754021444	0
-52.1855114939859	0
-53.1301023541560	0
-54.0959314166828	0
-55.0847937525558	8.25612572603045e-05
-56.0987380031337	0.000284648118968677
-57.1401196211109	0
-58.2116693829484	0
-59.3165828910242	0
-60.4586394998572	0.000579185496374077
-61.6423634236720	0.0999972349961689
-62.8732468827260	0
-64.1580672368329	0
-65.5053515285803	0
-66.9260819343690	0.185894467146966
-68.4348149847573	0.0860353010907265
-70.0515564111973	0
-71.8051276612332	0
-73.7397952916880	2.82468335705257e-06
-75.9301322524279	0.0828560289554333
-78.5216590454664	0.0538455846376142
-81.8903855440058	0.190800488622545
-90	0

==> F1/R2/SBL.txt <==
90	9.02288793240327e-05
81.8903855440058	0.000179436564795152
78.5216590454664	0.000194996024702644
75.9301322524279	0.000225665714181226
73.7397952916880	0.000327382283873131
71.8051276612332	0.000188490729371425
70.0515564111973	0.000137412115621072
68.4348149847573	8.93743929736012e-05
66.9260819343690	3.19818357849748e-05
65.5053515285803	0.000157318638046635
64.1580672368329	0.000152130198653528
62.8732468827260	0.000212024907062290
61.6423634236720	0.0742806164020756
60.4586394998572	0.000955168396672502
59.3165828910242	0.000185229473826239
58.2116693829484	0.000169413776450016
57.1401196211109	0.156479247378462
56.0987380031337	6.28851682646063e-05
55.0847937525558	5.17249766976860e-05
54.0959314166828	7.76538398454072e-05
53.1301023541560	0.000155205895827538
52.1855114939859	0.000224492372882692
51.2605754021444	0.111717074031705
50.3538888530263	0.000288346847404933
49.4641978886834	0.000410971216567262
48.5903778907291	0.000387599943796430
47.7314155704275	0.000177546763602145
46.8863940541013	0.000132600411909091
46.0544804376912	5.16033073739675e-05
45.2349153286716	6.80240377541142e-05
44.4270040008057	0.000173499568276166
43.6301088678543	0.000126874222960886
42.8436430435963	0.000264400997075377
42.0670648024952	0.0789794189411091
41.2998727917059	0.000134938585420007
40.5416018735045	0.000174417303572459
39.7918194995572	0.182864348359838
39.0501225361535	8.99109038106126e-05
38.3161344736657	0.000385209522513054
37.5895029648569	0.00235492687042439
36.8698976458440	0.000327791478837547
36.1570082009988	9.51011381615276e-05
35.4505426391754	3.90240050670135e-05
34.7502257536825	5.15155473100172e-05
34.0557977425679	0.000114905285839142
33.3670129692318	1.05102024257964
32.6836388462580	2.99413320730961
32.0054548277643	0.000254805301916599
31.3322514975943	0.000326827330757917
30.6638297423860	0.00267431450329087
30.0000000000000	0.000416747547568327
29.3405815750237	4.12224193989791e-05
28.6854020141189	0.000481143247658671
28.0342965348813	0.187545265543001
27.3871075026539	3.88233671176983
26.7436839504030	0.421605165734797
26.1038811373399	0.000501918449512859
25.4675601424724	0.000203127937422871
24.8345874897016	0.000115607590088458
24.2048348014583	6.87826611281880e-05
23.5781784782018	6.57152586952907e-05
22.9544994013928	0.000305876320549703
22.3336826578053	0.146913724576257
21.7156172832645	0.838078344690004
21.1001960240930	4.16610230124653e-05
20.4873151147227	5.99317797311163e-05
19.8768740700788	0.000150300690223351
19.2687754914838	0.000184528284935091
18.6629248849425	0.000170799404629543
18.0592304907836	0.0563100887610672
17.4576031237221	0.00808066448022962
16.8579560224972	0.280104159576904
16.2602047083120	4.26103800259493
15.6642668513735	0.000414109489388690
15.0700621448888	0.000298526705712227
14.4775121859299	0.0259887741837554
13.8865403626290	0.000475390105644532
13.2970717472091	6.51397470836441e-05
12.7090329943954	0.000279955463759032
12.1223522447891	0.00160770337128648
11.5369590328155	0.000100563548841961
10.9527841988911	0.00177773584998580
10.3697598054774	0.000530454218436092
9.78781905671397	0.000172257840095054
9.20689622134590	0.000134608148850798
8.62692655867864	0.000316860254757661
8.04784624731152	0.000325408425603835
7.46959231641693	0.000120435840056869
6.89210257934638	0.000697419431193343
6.31531556935738	0.00586679530169262
5.73917047726679	1.92307355813971
5.16360709084638	3.10825072273449
4.58856573578583	0.664576596703680
4.01398721805631	0.000525215255990334
3.43981276751519	0.000217278084327965
2.86598398259886	0.000666562493169736
2.29244277595589	0.000330457422702609
1.71913132087781	0.000132215904299972
1.14599199838859	0.000542531443240875
0.572967344857153	0.000695573958148110
0	3.00710965689376
-0.572967344857153	0.000220214581078712
-1.14599199838859	0.000177812841147593
-1.71913132087781	0.000236933051485407
-2.29244277595589	0.000149421087521953
-2.86598398259886	0.000105187497012634
-3.43981276751519	4.40990837953495e-05
-4.01398721805631	5.00023643514308e-05
-4.58856573578583	0.000131872093445465
-5.16360709084638	8.75061149105636e-05
-5.73917047726679	0.000121757186551940
-6.31531556935738	0.000198304606415835
-6.89210257934638	0.000166388794419702
-7.46959231641693	8.89250145514938e-05
-8.04784624731152	6.70709262188780e-05
-8.62692655867864	0.141146050195942
-9.20689622134590	0.000497883254161932
-9.78781905671397	0.000292315714976075
-10.3697598054774	0.402712356302457
-10.9527841988911	4.15170741798023
-11.5369590328155	0.154828992341713
-12.1223522447891	0.000320764168978619
-12.7090329943954	0.000186734052079803
-13.2970717472091	0.000178954333368268
-13.8865403626290	0.000143344396166022
-14.4775121859299	0.0743020807343279
-15.0700621448888	0.000920343280384733
-15.6642668513735	0.000192707899710247
-16.2602047083120	7.13467039883100e-05
-16.8579560224972	0.0684152070303199
-17.4576031237221	0.0404527411767277
-18.0592304907836	0.000258273022797945
-18.6629248849425	0.000113017678878496
-19.2687754914838	4.67707479145327e-05
-19.8768740700788	8.23486933069961e-05
-20.4873151147227	0.000375597843022487
-21.1001960240930	0.00122555202238548
-21.7156172832645	1.02729713217739
-22.3336826578053	0.000484923430719048
-22.9544994013928	0.000253797969833543
-23.5781784782018	7.66604942995084e-05
-24.2048348014583	6.52694150073399e-05
-24.8345874897016	0.000103678443270988
-25.4675601424724	0.162709872002530
-26.1038811373399	0.00146700361970624
-26.7436839504030	0.830188691189770
-27.3871075026539	4.04008708250636
-28.0342965348813	0.234772627701779
-28.6854020141189	0.000133223063834798
-29.3405815750237	0.000139507783590732
-30.0000000000000	0.000142909911062567
-30.6638297423860	8.47009722773383e-05
-31.3322514975943	0.000325368189627941
-32.0054548277643	0.00111992828921959
-32.6836388462580	2.85989341703467
-33.3670129692318	0.886872435356609
-34.0557977425679	0.000516060781518741
-34.7502257536825	0.000226694880031912
-35.4505426391754	0.000141953176123421
-36.1570082009988	0.102585331390789
-36.8698976458440	9.79639822614205e-05
-37.5895029648569	0.000118122183132990
-38.3161344736657	0.000253350842971994
-39.0501225361535	0.000129217473343764
-39.7918194995572	0.000132321488790659
-40.5416018735045	0.000106864663457463
-41.2998727917059	9.49328945806150e-05
-42.0670648024952	0.000381567890309619
-42.8436430435963	0.000698500718888726
-43.6301088678543	8.36058144272959e-05
-44.4270040008057	0.000182031399544616
-45.2349153286716	0.000243257790764833
-46.0544804376912	0.000148652310872858
-46.8863940541013	0.000396947205888240
-47.7314155704275	0.000720762195100371
-48.5903778907291	0.000199333854462904
-49.4641978886834	2.58665507461332e-05
-50.3538888530263	7.57751396912312e-05
-51.2605754021444	0.000138035122324401
-52.1855114939859	0.000156896624907402
-53.1301023541560	0.000118342007766348
-54.0959314166828	0.000193862781923254
-55.0847937525558	0.000447553345926871
-56.0987380031337	0.000551927335600580
-57.1401196211109	0.000305030720683472
-58.2116693829484	0.000214835484479359
-59.3165828910242	0.000128133311639521
-60.4586394998572	8.17285540756364e-05
-61.6423634236720	0.000157527150438358
-62.8732468827260	0.000162637722255035
-64.1580672368329	8.77817416873075e-05
-65.5053515285803	2.98699745728534e-05
-66.9260819343690	0.000126143175185815
-68.4348149847573	0.000145171206586483
-70.0515564111973	9.83884929458516e-05
-71.8051276612332	0.000127377438952056
-73.7397952916880	5.82957253299380e-05
-75.9301322524279	0.000858119534617905
-78.5216590454664	0.00115920648811839
-81.8903855440058	0.000145747577031704
-90	9.02288793248741e-05

==> F1/R2/offgrid.txt <==
90	4.62296518913802e-05
81.8903855440058	8.83546548115196e-05
78.5216590454664	0.000120505450727433
75.9301322524279	4.02557246166433e-05
73.7397952916880	0.151716143584547
71.8051276612332	4.71089995206383e-05
70.0515564111973	0.000229004299452962
68.4348149847573	0.000259963150664854
66.9260819343690	1.72696285158412e-05
65.5053515285803	0.000139403853075136
64.1580672368329	0.000224116125871710
62.8732468827260	0.000463003818266793
61.6423634236720	0.000207940757609348
60.4586394998572	4.78242539647755e-05
59.3165828910242	0.000356994549702630
58.2116693829484	0.000114264833425970
57.1401196211109	4.88151821729445e-05
56.0987380031337	1.94423751390135e-05
55.0847937525558	9.32849586124895e-05
54.0959314166828	7.77070397380617e-05
53.1301023541560	6.44877620626308e-05
52.1855114939859	0.000280011579343888
51.2605754021444	0.0628104367377584
50.3538888530263	0.000131477202075110
49.4641978886834	2.26713366034781e-05
48.5903778907291	0.000171094520053137
47.7314155704275	0.00597992501997009
46.8863940541013	6.06016767283487e-05
46.0544804376912	7.43543617182920e-05
45.2349153286716	0.000146500774353717
44.4270040008057	7.59825881438650e-05
43.6301088678543	0.000166993030738089
42.8436430435963	7.08811708478324e-05
42.0670648024952	8.81315757213414e-05
41.2998727917059	0.000187829594456429
40.5416018735045	0.141331438696725
39.7918194995572	4.35212495231572e-05
39.0501225361535	0.000141311271643497
38.3161344736657	0.00132015568051408
37.5895029648569	0.132159075077059
36.8698976458440	0.000641019950385426
36.1570082009988	0.00383442228437110
35.4505426391754	0.0219473083981631
34.7502257536825	0.0804007600073907
34.0557977425679	0.000312366893702087
33.3670129692318	0.000152766189231614
32.6836388462580	0.131626830152852
32.0054548277643	0.000324543006135044
31.3322514975943	0.000393528900386398
30.6638297423860	0.0411672284367113
30.0066161673060	3.82990781635157
29.3405815750237	0.0255424827212210
28.6854020141189	0.000793342553961383
28.0342965348813	8.49147234873522e-05
27.3871075026539	6.03109708551981e-05
26.7436839504030	0.000138633083824401
26.1038811373399	0.000520790762022756
25.4675601424724	0.00910894673963199
24.9988455183017	3.92473352204985
24.2048348014583	0.000163468269048320
23.5781784782018	0.000375608401332532
22.9544994013928	0.000283321139224096
22.3336826578053	3.21749414477825e-05
21.7156172832645	1.72647334001137e-05
21.1001960240930	4.20103379011421e-05
20.4873151147227	6.78650243530422e-05
19.9500014209084	0.879312419877483
19.2687754914838	6.88477172854174e-05
18.6629248849425	7.07553352648415e-05
18.0471779795662	0.000145311009903428
17.4576031237221	0.000168195970389594
16.8579560224972	0.000175534149195993
16.2602047083120	0.0185049303894072
15.6642668513735	0.0185792731776848
14.9988703054803	4.37299940952186
14.5011833797863	0.00202603656415454
13.8865403626290	0.000622894064942294
13.2970717472091	9.88079171117868e-05
12.7090329943954	0.000168415027615843
12.1223522447891	0.000129089042730555
11.5369590328155	2.15789152229496e-05
10.9527841988911	6.23082731049199e-05
10.3697598054774	0.000118935542406034
9.78781905671397	0.00929114841911226
9.20689622134590	0.00385759873729670
8.62692655867864	9.47580009052736e-05
8.04784624731152	0.000167341954712811
7.46959231641693	6.81194715418898e-05
6.89210257934638	0.000150068607091458
6.31531556935738	0.000313460325047492
5.73917047726679	0.000305905879133945
5.00254544488715	4.19492583681505
4.58856573578583	0.0513005613791032
4.01398721805631	0.000196509414413991
3.43981276751519	8.07256517251792e-05
2.86598398259886	0.000100702458901862
2.29244277595589	0.000180561471628602
1.71913132087781	0.000642319810496422
1.14599199838859	0.000164412847228869
0.572967344857153	0.000163583518049600
0.0229183124163880	2.80666556366845
-0.572967344857153	0.230342830339355
-1.14599199838859	0.000134508049905326
-1.71913132087781	5.65812064775238e-05
-2.29244277595589	7.02991121422852e-05
-2.86598398259886	0.112677885093226
-3.43981276751519	5.48973837670091e-05
-4.01398721805631	5.52671049562149e-05
-4.58856573578583	0.000184128182458599
-5.16360709084638	0.000430587741605757
-5.73917047726679	0.0158720831163926
-6.31531556935738	0.000583147084629681
-6.89210257934638	0.114614386641204
-7.46959231641693	0.000412466306062933
-8.04784624731152	6.53171546003079e-05
-8.63272174738571	5.94834981745232e-05
-9.20689622134590	0.000710809593182240
-10.0088330917001	4.38979959774495
-10.2067100104654	0.0228847235310680
-10.9527841988911	0.0452073830885499
-11.5369590328155	3.99609684405481e-05
-12.1223522447891	7.04007756372052e-05
-12.7090329943954	0.000175569802177710
-13.2970717472091	0.000117043436065851
-13.8865403626290	0.000175576701082290
-14.4775121859299	0.000260709594826213
-15.0700621448888	1.42132414504493e-05
-15.6642668513735	0.000102590986669188
-16.2602047083120	0.00187429919392551
-16.8579560224972	0.000321587727310725
-17.4576031237221	0.000259908829412199
-18.0592304907836	7.28411832709736e-05
-18.6629248849425	0.000120958160360463
-19.2687754914838	0.226445703955689
-19.9743847283242	0.862843477943345
-20.4873151147227	0.000159957565156727
-21.1001960240930	6.53368225093070e-05
-21.7156172832645	1.33564759041226e-05
-22.3336826578053	5.36863963267431e-05
-22.9544994013928	6.51708357370311e-05
-23.5781784782018	3.73919027506656e-05
-24.2048348014583	0.00926844321284751
-24.9988455183017	4.39093823641535
-25.4041143588962	0.00109610027893993
-26.1038811373399	0.000187938718120553
-26.7436839504030	4.01978840022015e-05
-27.3871075026539	4.36419759406802e-05
-28.0342965348813	0.101796006381230
-28.6854020141189	0.000291476457950506
-29.3405815750237	0.00554564206042643
-30.0132327758516	3.38366209156442
-30.6638297423860	0.000448850378630244
-31.3322514975943	0.000317016111320466
-32.0054548277643	0.000281457107549868
-32.6836388462580	0.000303005204269362
-33.3670129692318	0.0123970795745657
-34.0557977425679	6.12973347877516e-05
-34.7502257536825	2.53587026513061e-05
-35.4505426391754	9.35332851194705e-05
-36.1570082009988	0.00865576351458343
-36.8698976458440	0.0665908469361656
-37.5895029648569	0.0159246496959634
-38.3161344736657	0.000285826429177480
-39.0501225361535	6.43215238665017e-05
-39.7918194995572	0.000118900053314077
-40.5416018735045	0.000274579248737112
-41.2998727917059	8.96100584954493e-05
-42.0670648024952	5.07570452009214e-05
-42.8436430435963	3.27259680783418e-05
-43.6301088678543	2.85940829009066e-05
-44.4270040008057	7.14424998130124e-05
-45.2349153286716	0.000240715279751212
-46.0544804376912	0.000123319891372672
-46.8863940541013	7.74647790442182e-05
-47.7314155704275	0.000232651803043490
-48.5903778907291	0.000417484814764001
-49.4641978886834	0.000115222706409252
-50.3538888530263	3.16310187811992e-05
-51.2605754021444	0.000135861442187610
-52.1855114939859	0.000451339226590244
-53.1301023541560	2.86414891055555e-05
-54.0959314166828	7.37954461731998e-05
-55.0847937525558	5.40978493121236e-05
-56.0987380031337	0.00204001067572829
-57.1401196211109	0.000117296732585174
-58.2116693829484	3.31110013852503e-05
-59.3165828910242	0.000173148808449668
-60.4586394998572	5.35339933497335e-05
-61.6423634236720	7.72722389170532e-05
-62.8732468827260	4.20900091821483e-05
-64.1580672368329	0.000100634841423142
-65.5053515285803	0.0609710503686159
-66.9260819343690	3.07682238761055e-05
-68.4348149847573	6.46469314530013e-05
-70.0515564111973	0.0726048121919801
-71.8051276612332	0.000359019248874797
-73.7397952916880	0.000369405463603301
-75.9301322524279	5.79837289448281e-05
-78.5216590454664	0.000349520390435690
-81.8903855440058	0.000144348863346510
-90	9.27502144991173e-05

==> F1/R3/FFT.txt <==
90	0.0567546586305093
78.5216590454664	0.124530316699809
73.7397952916880	0
70.0515564111973	0
66.9260819343690	0.0838048638433366
64.1580672368329	0
61.6423634236720	0
59.3165828910242	0
57.1401196211109	0.00661508482162314
55.0847937525558	0
53.1301023541560	0
51.2605754021444	0
49.4641978886834	0.198381412052728
47.7314155704275	0.426643867499977
46.0544804376912	0.827096100591489
44.4270040008057	0.252331285063753
42.8436430435963	0
41.2998727917059	0.355725247823587
39.7918194995572	0.0485772515725564
38.3161344736657	0.705529684470015
36.8698976458440	0.117370414014886
35.4505426391754	0.217612530303104
34.0557977425679	3.98488631353623e-05
32.6836388462580	1.54366699226666
31.3322514975943	0.127908928067017
30.0000000000000	0.246834482107585
28.6854020141189	0
27.3871075026539	1.79434912604615
26.1038811373399	0.284196638900078
24.8345874897016	0
23.5781784782018	0
22.3336826578053	2.76337779690607
21.1001960240930	2.17209410501348
19.8768740700788	8.82869075080784e-05
18.6629248849425	0
17.4576031237221	0.541922892666652
16.2602047083120	3.05134544529495
15.0700621448888	1.04604805077441
13.8865403626290	0
12.7090329943954	0.470941294147555
11.5369590328155	0.616485609364880
10.3697598054774	0.345733395194329
9.20689622134590	0
8.04784624731152	0.204522659758788
6.89210257934638	5.09377796352758e-05
5.73917047726679	1.26718343013539
4.58856573578583	1.23933765030875
3.43981276751519	0
2.29244277595589	0.249907192569207
1.14599199838859	0.106083596776169
0	1.47630247591110
-1.14599199838859	0
-2.29244277595589	0.153334992606177
-3.43981276751519	0.473054190800681
-4.58856573578583	0
-5.73917047726679	0
-6.89210257934638	0.0342445735391432
-8.04784624731152	0.0737982609185024
-9.20689622134590	0.445327360221329
-10.3697598054774	0.176111412574187
-11.5369590328155	0.810326762152851
-12.7090329943954	0.571227137231417
-13.8865403626290	0
-15.0700621448888	0
-16.2602047083120	0.269410445585689
-17.4576031237221	0
-18.6629248849425	0.132048148650323
-19.8768740700788	0.754187714587286
-21.1001960240930	1.78452490592701
-22.3336826578053	2.38338430229613
-23.5781784782018	1.06153089050073
-24.8345874897016	0.0461820576055412
-26.1038811373399	0
-27.3871075026539	3.89106000964915
-28.6854020141189	0
-30.0000000000000	6.24869927208534e-05
-31.3322514975943	0.499138833973479
-32.6836388462580	1.56681111847190
-34.0557977425679	0
-35.4505426391754	0
-36.8698976458440	0.670134736941696
-38.3161344736657	0.410194088667804
-39.7918194995572	0.192366523263387
-41.2998727917059	0.00376694177121104
-42.8436430435963	0
-44.4270040008057	0.402159711515425
-46.0544804376912	0
-47.7314155704275	0
-49.4641978886834	0
-51.2605754021444	0.160583750459435
-53.1301023541560	0.287840384607924
-55.0847937525558	0.282053641076977
-57.1401196211109	0
-59.3165828910242	0
-61.6423634236720	0.110635643117676
-64.1580672368329	0
-66.9260819343690	1.03871032472521
-70.0515564111973	0
-73.7397952916880	0
-78.5216590454664	0.0799807034737050
-90	0.0567546586304921

==> F1/R3/Learning.txt <==
69.9907786852373	0
68.4724429484220	0.131394022121383
67.0499018009668	0.0182987014485279
65.7062884019929	0
64.4291262990908	0
63.2088797275093	0
62.0380666384621	0
60.9106885267916	0
59.8218488675112	0
58.7674891000351	0
57.7442007235834	0
56.7490882953890	0.0280229288064170
55.7796674325813	0
54.8337874733357	0.00969399156426718
53.9095718820780	0.0210592467413938
53.0053716644496	0
52.1197284816201	0
51.2513451050741	0
50.3990615022813	0
49.5618352950950	0
48.7387256519701	0.00767859355273685
47.9288799043835	0
47.1315223448533	0
46.3459447872017	0.123085766913308
45.5714985617402	0
44.8075876875478	0
44.0536630170201	0
43.3092171886855	0
42.5737802560000	0
41.8469158846699	0
41.1282180306668	0.0195089035133067
40.4173080266911	0.0841890569383510
39.7138320173262	0.0577677436285351
39.0174586931847	0
38.3278772825058	0
37.6447957653095	0.285677657742955
36.9679392806664	0
36.2970487021335	0
35.6318793601242	0
34.9721998930758	0.0798817037405559
34.3177912118629	0
33.6684455640729	0
33.0239656865892	1.64614196224496
32.3841640364715	0.613626067269986
31.7488620914348	0
31.1178897123460	0
30.4910845611122	0
29.8682915681527	0
29.2493624443521	0.0711413474523744
28.6341552329967	0
28.0225338977264	0
27.4143679429842	1.95452348063461
26.8095320638468	0.805932492539047
26.2079058224630	0
25.6093733486286	0
25.0138230622923	0
24.4211474160185	0
23.8312426556379	0
23.2440085974977	0
22.6593484208810	0
22.0771684743078	2.12466182589027
21.4973780945546	2.41505275847352
20.9198894373403	0
20.3446173187265	0
19.7714790663669	0
19.2003943798212	0.0251615231844203
18.6312851992183	0
18.0640755816170	0
17.4986915844701	0
16.9350611556479	0.269624600501779
16.3731140295227	3.31601276672657
15.8127816286588	0.732815766870513
15.2539969706884	0
14.6966945799872	0.0948293672702693
14.1408104037966	0.0348816790633087
13.5862817324634	0
13.0330471234943	0
12.4810463291478	0
11.9302202273012	0
11.3805107553540	0
10.8318608469431	0.0490456528236443
10.2842143712623	0
9.73751607479048	0
9.19171152524807	0
8.64674705761054	0
8.10256972202018	0
7.55912723344554	0
7.01636792294703	0.0995837515115090
6.47424069041518	0
5.93269495865484	0
5.39168062869500	2.77283102743945
4.85114803620989	0.182383261341271
4.31104790894189	0
3.77133132502152	0
3.23194967208375	0
2.69285460708368	0.0244761428136514
2.15399801671740	0
1.61533197835684	0
1.07680872140956	0
0.538380589016185	0
0	1.47619239829915
-0.538380589016185	0.0429820037412457
-1.07680872140956	0
-1.61533197835684	0
-2.15399801671740	0.0176050396474543
-2.69285460708368	0
-3.23194967208375	0
-3.77133132502152	0.119280952906259
-4.31104790894189	0
-4.85114803620989	0
-5.39168062869500	0
-5.93269495865484	0
-6.47424069041518	0
-7.01636792294703	0
-7.55912723344554	0.0531977666906345
-8.10256972202018	0.0859880015394550
-8.64674705761054	0
-9.19171152524807	0
-9.73751607479048	0
-10.2842143712623	0
-10.8318608469431	2.03550367995573
-11.3805107553540	0.201924617803690
-11.9302202273012	0
-12.4810463291478	0.00343825200386152
-13.0330471234943	0.0244945121708156
-13.5862817324634	0
-14.1408104037966	0
-14.6966945799872	0
-15.2539969706884	0
-15.8127816286588	0
-16.3731140295227	0
-16.9350611556479	0
-17.4986915844701	0
-18.0640755816170	0
-18.6312851992183	0
-19.2003943798212	0.134950302255975
-19.7714790663669	0.0377559755836420
-20.3446173187265	0.212234830311346
-20.9198894373403	0
-21.4973780945546	2.16932349863935
-22.0771684743078	2.12918534857102
-22.6593484208810	0
-23.2440085974977	0.272842875258104
-23.8312426556379	0.0364146355855273
-24.4211474160185	0
-25.0138230622923	0.0680018749215379
-25.6093733486286	0.0160813104960883
-26.2079058224630	0
-26.8095320638468	0.805125193444942
-27.4143679429842	2.36651771496156
-28.0225338977264	0
-28.6341552329967	0
-29.2493624443521	0
-29.8682915681527	0
-30.4910845611122	0.239966393416838
-31.1178897123460	0.0151075832543379
-31.7488620914348	0
-32.3841640364715	0.617308447781588
-33.0239656865892	1.72322141416245
-33.6684455640729	0
-34.3177912118629	0
-34.9721998930758	0
-35.6318793601242	0
-36.2970487021335	0
-36.9679392806664	0.0203552338477020
-37.6447957653095	0.0291219730472594
-38.3278772825058	0
-39.0174586931847	0
-39.7138320173262	0
-40.4173080266911	0.154175473955240
-41.1282180306668	0
-41.8469158846699	0
-42.5737802560000	0
-43.3092171886855	0
-44.0536630170201	0.0290724215281910
-44.8075876875478	0.188711238174768
-45.5714985617402	0
-46.3459447872017	0
-47.1315223448533	0
-47.9288799043835	0
-48.7387256519701	0
-49.5618352950950	0
-50.3990615022813	0
-51.2513451050741	0
-52.1197284816201	0
-53.0053716644496	0.0361055610512369
-53.9095718820780	0
-54.8337874733357	0
-55.7796674325813	0
-56.7490882953890	0
-57.7442007235834	0
-58.7674891000351	0
-59.8218488675112	0
-60.9106885267916	0.00363980215091380
-62.0380666384621	3.14617392535846e-05
-63.2088797275093	0
-64.4291262990908	0
-65.7062884019929	0
-67.0499018009668	0.242154649658378
-68.4724429484220	0
-69.9907786852373	0

==> F1/R3/OFFT.txt <==
90	0.0786821197790090
81.8903855440058	0.000377801533435763
78.5216590454664	0.00132186310442255
75.9301322524279	0.0625103038080120
73.7397952916880	0
71.8051276612332	0
70.0515564111973	0
68.4348149847573	0.0498612926744006
66.9260819343690	0
65.5053515285803	0
64.1580672368329	0
62.8732468827260	0
61.6423634236720	0
60.4586394998572	0
59.3165828910242	0
58.2116693829484	0
57.1401196211109	0.0362575206957248
56.0987380031337	0
55.0847937525558	0.0469159898733350
54.0959314166828	0.0716522414322067
53.1301023541560	0
52.1855114939859	0
51.2605754021444	0
50.3538888530263	0
49.4641978886834	0
48.5903778907291	0
47.7314155704275	0
46.8863940541013	0
46.0544804376912	0.214394878273204
45.2349153286716	0
44.4270040008057	0
43.6301088678543	0
42.8436430435963	0
42.0670648024952	0
41.2998727917059	0
40.5416018735045	0
39.7918194995572	0.0939897056151311
39.0501225361535	0.0124486397008111
38.3161344736657	0
37.5895029648569	0.0994082179960411
36.8698976458440	0.0155426549770573
36.1570082009988	0
35.4505426391754	0.0250660277633335
34.7502257536825	0.264208179128208
34.0557977425679	0
33.3670129692318	0.422051890496168
32.6836388462580	1.67672818479107
32.0054548277643	0
31.3322514975943	0
30.6638297423860	0
30.0000000000000	0
29.3405815750237	0.0631054981302427
28.6854020141189	0
28.0342965348813	0
27.3871075026539	1.98947451789244
26.7436839504030	0.776741813330733
26.1038811373399	0
25.4675601424724	0.000105493207153462
24.8345874897016	0.00285782126346113
24.2048348014583	0
23.5781784782018	0
22.9544994013928	0
22.3336826578053	0.447070185714443
21.7156172832645	3.78535961902972
21.1001960240930	0.0166450121713097
20.4873151147227	0
19.8768740700788	0.0881341014394286
19.2687754914838	0.00163236369915529
18.6629248849425	0
18.0592304907836	0
17.4576031237221	0
16.8579560224972	0.650715965961153
16.2602047083120	3.25740381769787
15.6642668513735	0.388605574232723
15.0700621448888	0.000159005347506317
14.4775121859299	0.0467235424716758
13.8865403626290	0
13.2970717472091	0
12.7090329943954	0
12.1223522447891	0
11.5369590328155	0
10.9527841988911	0.0348141804811311
10.3697598054774	0
9.78781905671398	0
9.20689622134590	0.00129140417767904
8.62692655867864	0
8.04784624731152	0
7.46959231641693	0.00174058533996143
6.89210257934638	0
6.31531556935738	0
5.73917047726679	0.902858607796991
5.16360709084638	2.03813470620585
4.58856573578583	0
4.01398721805631	0
3.43981276751519	0
2.86598398259886	0.173159517733963
2.29244277595589	0
1.71913132087781	0
1.14599199838859	0
0.572967344857153	0
0	1.35592385814382
-0.572967344857153	0.152666550892074
-1.14599199838859	0
-1.71913132087781	0
-2.29244277595589	0.00734842925254044
-2.86598398259886	0
-3.43981276751519	0.0569004132925416
-4.01398721805631	0.0143476820832177
-4.58856573578583	0
-5.16360709084638	0
-5.73917047726679	0
-6.31531556935738	0
-6.89210257934638	0
-7.46959231641693	0.00761061637142347
-8.04784624731152	0.0113742764024329
-8.62692655867864	0.0284723291940232
-9.20689622134590	0.0144039544676868
-9.78781905671398	0
-10.3697598054774	0.133945668425956
-10.9527841988911	2.10527480047587
-11.5369590328155	0
-12.1223522447891	0
-12.7090329943954	0.0930018838238569
-13.2970717472091	0
-13.8865403626290	0
-14.4775121859299	0
-15.0700621448888	0.00490610400799135
-15.6642668513735	0.00360664258577126
-16.2602047083120	0
-16.8579560224972	0.0193162130301483
-17.4576031237221	0
-18.0592304907836	0.0750599958795259
-18.6629248849425	0
-19.2687754914838	0.326400178655418
-19.8768740700788	0
-20.4873151147227	0.215711171745730
-21.1001960240930	0
-21.7156172832645	3.70605986781589
-22.3336826578053	0.502254805723593
-22.9544994013928	0
-23.5781784782018	0.136578552408760
-24.2048348014583	0.0241968645756079
-24.8345874897016	0
-25.4675601424724	0.0857910871064301
-26.1038811373399	0
-26.7436839504030	0.551529495540121
-27.3871075026539	2.72889784564307
-28.0342965348813	0
-28.6854020141189	0
-29.3405815750237	0
-30.0000000000000	0
-30.6638297423860	0.286983216655469
-31.3322514975943	0.0566438638554406
-32.0054548277643	0
-32.6836388462580	1.53785979998251
-33.3670129692318	0.525234073985931
-34.0557977425679	0
-34.7502257536825	0
-35.4505426391754	0.0527172990006157
-36.1570082009988	0
-36.8698976458440	0
-37.5895029648569	0.0552894805182304
-38.3161344736657	0.0418886684989149
-39.0501225361535	0
-39.7918194995572	0.0805537633529720
-40.5416018735045	0.128016403283359
-41.2998727917059	0
-42.0670648024952	0
-42.8436430435963	0
-43.6301088678543	0
-44.4270040008057	0.0114031708649422
-45.2349153286716	0.121462112337799
-46.0544804376912	0
-46.8863940541013	0
-47.7314155704275	0.0197512375327204
-48.5903778907291	0
-49.4641978886834	0
-50.3538888530263	0
-51.2605754021444	0
-52.1855114939859	0.0106644164031260
-53.1301023541560	0
-54.0959314166828	0
-55.0847937525558	0
-56.0987380031337	0
-57.1401196211109	0
-58.2116693829484	0
-59.3165828910242	0
-60.4586394998572	0
-61.6423634236720	0
-62.8732468827260	0
-64.1580672368329	0
-65.5053515285803	0.00235069043761060
-66.9260819343690	0.375328268932699
-68.4348149847573	0
-70.0515564111973	0
-71.8051276612332	0
-73.7397952916880	0
-75.9301322524279	0
-78.5216590454664	0.00237859253079299
-81.8903855440058	0
-90	0.0786821197789502

==> F1/R3/SBL.txt <==
90	0.000156092304003974
81.8903855440058	0.000281651331791771
78.5216590454664	0.000247790262412324
75.9301322524279	5.15520452771709e-05
73.7397952916880	0.000169756756773764
71.8051276612332	0.000364440913851665
70.0515564111973	0.000117533930319119
68.4348149847573	0.000129812894637071
66.9260819343690	0.000237484377799434
65.5053515285803	0.000338090433760026
64.1580672368329	0.000520962666013093
62.8732468827260	0.00123523125169293
61.6423634236720	0.000539033500373356
60.4586394998572	0.000134203337217626
59.3165828910242	0.000166766478994124
58.2116693829484	0.000417938520538631
57.1401196211109	0.000339762497102670
56.0987380031337	0.000669062506117356
55.0847937525558	0.109532564664602
54.0959314166828	0.000429260944232899
53.1301023541560	0.371161925601436
52.1855114939859	0.000436484397276511
51.2605754021444	0.000248531155015402
50.3538888530263	8.02445638941762e-05
49.4641978886834	0.000207493803763562
48.5903778907291	0.000687916374307455
47.7314155704275	0.0314514111242893
46.8863940541013	5.47224350538283e-05
46.0544804376912	0.000892439852386476
45.2349153286716	0.000733251767803506
44.4270040008057	7.18970988426835e-05
43.6301088678543	0.000174258016171965
42.8436430435963	0.000507585945883322
42.0670648024952	0.0410934082166372
41.2998727917059	0.000122255833771244
40.5416018735045	0.000524154267419067
39.7918194995572	0.0454884438400522
39.0501225361535	8.42553253021466e-05
38.3161344736657	0.000637061414031331
37.5895029648569	0.0163090128806500
36.8698976458440	0.000256952790090418
36.1570082009988	0.000207223484485983
35.4505426391754	0.000527359068442997
34.7502257536825	0.000155323491223710
34.0557977425679	0.000149032739704639
33.3670129692318	0.000430466534592258
32.6836388462580	2.80201680817452
32.0054548277643	0.504751276008160
31.3322514975943	0.000513873651495439
30.6638297423860	0.000569188890380692
30.0000000000000	0.00316252889313541
29.3405815750237	0.00220812985366701
28.6854020141189	0.00125708787319745
28.0342965348813	0.00182268610195707
27.3871075026539	2.81413191797817
26.7436839504030	0.384467271311812
26.1038811373399	0.308754145431033
25.4675601424724	0.00934621186021961
24.8345874897016	0.000252012524031708
24.2048348014583	0.000121589789036341
23.5781784782018	0.000635218985733095
22.9544994013928	0.00158625342981019
22.3336826578053	0.478577422821415
21.7156172832645	4.14334387862388
21.1001960240930	0.00273986166138602
20.4873151147227	0.000503032688774545
19.8768740700788	0.000684752306456894
19.2687754914838	0.00628809577748088
18.6629248849425	0.000263438047875464
18.0592304907836	0.000209013335167301
17.4576031237221	0.00251579511180380
16.8579560224972	0.583537192603732
16.2602047083120	3.96797708895390
15.6642668513735	0.00268397594522570
15.0700621448888	0.000774217855742622
14.4775121859299	0.000146088626525132
13.8865403626290	0.000206790042257881
13.2970717472091	0.000421789429404622
12.7090329943954	0.000255012535260083
12.1223522447891	0.000115522944632835
11.5369590328155	0.000102038408063654
10.9527841988911	0.000264194208439496
10.3697598054774	0.225843818216776
9.78781905671397	0.000289319849660843
9.20689622134590	0.000512454876292040
8.62692655867864	0.000516478381675594
8.04784624731152	0.000351413062449590
7.46959231641693	0.000891015138941987
6.89210257934638	0.000567362661962933
6.31531556935738	0.000627071924819432
5.73917047726679	1.28324128110691
5.16360709084638	2.16111284235357
4.58856573578583	0.000520500134356523
4.01398721805631	0.000235220823051921
3.43981276751519	0.000184600404861648
2.86598398259886	0.000236800910094778
2.29244277595589	0.000490112796374686
1.71913132087781	0.000565602005155147
1.14599199838859	0.000451937639541167
0.572967344857153	0.000697014805764644
0	1.74523731725518
-0.572967344857153	0.00108434918417221
-1.14599199838859	0.0778079655561834
-1.71913132087781	8.26340546597650e-05
-2.29244277595589	2.94628750156278e-05
-2.86598398259886	0.000176387747608569
-3.43981276751519	0.000167448526072691
-4.01398721805631	0.0845005849803345
-4.58856573578583	8.16626187745282e-05
-5.16360709084638	0.000149444255467752
-5.73917047726679	0.000267793477855623
-6.31531556935738	0.000342268512671997
-6.89210257934638	0.000456026222903703
-7.46959231641693	0.000355093117125974
-8.04784624731152	0.0593852518268791
-8.62692655867864	0.000578243654682557
-9.20689622134590	0.000479142086296771
-9.78781905671397	0.000260320034181094
-10.3697598054774	8.31979638072089e-05
-10.9527841988911	2.50599408171541
-11.5369590328155	0.000148741077701092
-12.1223522447891	0.000163046269842224
-12.7090329943954	0.000227598599190138
-13.2970717472091	0.00116213144717652
-13.8865403626290	0.000526113856574448
-14.4775121859299	0.000152217800280746
-15.0700621448888	0.000150775733665537
-15.6642668513735	0.000204448594239100
-16.2602047083120	0.000160022132862946
-16.8579560224972	0.000150971601560149
-17.4576031237221	3.80756578921220e-05
-18.0592304907836	0.000204276877818334
-18.6629248849425	0.00110468593025385
-19.2687754914838	0.000236836564340149
-19.8768740700788	0.000156202189190966
-20.4873151147227	0.000645848114263543
-21.1001960240930	0.393951036375247
-21.7156172832645	4.05833465879249
-22.3336826578053	0.000296664364736055
-22.9544994013928	0.000291901134253862
-23.5781784782018	0.00100789941831619
-24.2048348014583	0.00190126346260774
-24.8345874897016	0.000479868812314455
-25.4675601424724	0.000663834886079475
-26.1038811373399	0.000571289837033167
-26.7436839504030	0.276873229082101
-27.3871075026539	3.19961115637753
-28.0342965348813	0.000508749660640708
-28.6854020141189	0.000125511104973727
-29.3405815750237	7.60744085213243e-05
-30.0000000000000	0.143114503715980
-30.6638297423860	5.85407456029007e-05
-31.3322514975943	8.79519589281431e-05
-32.0054548277643	0.000177447888943142
-32.6836388462580	1.67711004607053
-33.3670129692318	0.848645321676198
-34.0557977425679	0.000140119880229093
-34.7502257536825	0.216672017298565
-35.4505426391754	0.000282904228499573
-36.1570082009988	0.000104333094269885
-36.8698976458440	0.000255727983287882
-37.5895029648569	0.000640191374084831
-38.3161344736657	0.000685375471880619
-39.0501225361535	0.000209530311760096
-39.7918194995572	0.120691842807248
-40.5416018735045	0.000132100980469191
-41.2998727917059	0.000105010393601174
-42.0670648024952	0.152750191604077
-42.8436430435963	0.000142217783621894
-43.6301088678543	0.000218343470154901
-44.4270040008057	0.000323250269536759
-45.2349153286716	0.000126442729972568
-46.0544804376912	0.000183486243065945
-46.8863940541013	0.000376151060289519
-47.7314155704275	0.000520215570325903
-48.5903778907291	0.00215656531968523
-49.4641978886834	0.00200945291134618
-50.3538888530263	0.000255883553538139
-51.2605754021444	0.000219243123995639
-52.1855114939859	0.00148335154575635
-53.1301023541560	0.000206569964946403
-54.0959314166828	0.000204742480130858
-55.0847937525558	0.176609750129782
-56.0987380031337	0.00370323584700644
-57.1401196211109	0.000830680812054531
-58.2116693829484	0.000537977432952210
-59.3165828910242	0.00533731015340916
-60.4586394998572	0.000193542644271678
-61.6423634236720	0.000290166542133291
-62.8732468827260	0.000600999089333624
-64.1580672368329	0.000207906859888732
-65.5053515285803	0.000283545120516331
-66.9260819343690	0.000528706380719677
-68.4348149847573	5.68273592540692e-05
-70.0515564111973	9.25753996774922e-05
-71.8051276612332	0.000102404921881396
-73.7397952916880	0.000509237385233956
-75.9301322524279	0.00222374502037049
-78.5216590454664	0.000222008421936437
-81.8903855440058	5.00999172136664e-05
-90	0.000156092304002974

==> F1/R3/offgrid.txt <==
90	0.000112114102301022
81.8903855440058	0.000130130511546745
78.5216590454664	8.93138513735761e-05
75.9301322524279	0.000173540138299693
73.7397952916880	7.46445253344365e-05
71.8051276612332	0.000359222484209100
70.0515564111973	0.000581028524950546
68.4348149847573	8.64970890633191e-05
66.9260819343690	6.04823445487150e-05
65.5053515285803	0.00795105004925109
64.1580672368329	0.000264589267491299
62.8732468827260	2.79263927535896e-05
61.6423634236720	0.000229436872901861
60.4586394998572	6.70037648081479e-05
59.3165828910242	2.02363047042859e-05
58.2116693829484	0.000228681749654896
57.1401196211109	6.90467075520598e-05
56.0987380031337	0.0547264567004332
55.0847937525558	0.000143615404921742
54.0959314166828	8.29368921713206e-05
53.1301023541560	0.000115890296459646
52.1855114939859	0.000205566778231791
51.2605754021444	0.000201520160405421
50.3538888530263	8.30686970449101e-05
49.4641978886834	0.000981911341531404
48.5903778907291	0.000789356747692034
47.7314155704275	0.0263447752910644
46.8863940541013	0.000107347338914526
46.0544804376912	7.16719838404066e-05
45.2349153286716	0.000149550199456766
44.4270040008057	8.82501146527071e-05
43.6301088678543	0.000148269672267092
42.8436430435963	0.00175046576543209
42.0670648024952	4.77505575719478e-05
41.2998727917059	3.31178229070510e-05
40.5416018735045	2.58319601845161e-05
39.7918194995572	0.000122663793894082
39.0501225361535	0.000836619323891520
38.3161344736657	0.000154415154039624
37.5895029648569	0.0721983747664671
36.8698976458440	0.000241921876818250
36.1570082009988	0.128047020498634
35.4505426391754	4.27914908757136e-05
34.7502257536825	6.39013984550783e-05
34.0557977425679	0.000249715774336230
33.3670129692318	0.000432181877716802
32.6836388462580	0.000212873241250773
32.0054548277643	2.30797575298903e-05
31.3322514975943	0.000152407598164939
30.6638297423860	0.00655672925903873
29.9933842737571	2.45582212072323
29.3405815750237	0.000211613370255686
28.6854020141189	6.89420482045311e-05
28.0342965348813	0.000190955780654007
27.3871075026539	0.00133506299425073
26.7436839504030	0.0827706149893252
26.1038811373399	0.000154106472090643
25.4675601424724	0.0356584196398308
25.0051675113448	2.95023759372110
24.2048348014583	0.000648501732043779
23.5781784782018	0.00259379225710551
22.9544994013928	0.0201809060117025
22.3336826578053	0.0981691928921755
21.7156172832645	0.000239931491511655
21.1001960240930	0.000228544461910355
20.4689668773127	0.00251328640729963
19.9987718079099	4.44396808756948
19.2687754914838	0.00255580332320122
18.6629248849425	0.103013192051830
18.0592304907836	0.00137141127008170
17.4576031237221	0.000218835835623549
16.8579560224972	0.000198349740234970
16.2602047083120	0.00374305629490451
15.6642668513735	0.00783894350382628
14.9870073059595	4.26600575601663
14.4893474669560	0.0295865508051728
13.8865403626290	0.000596650133735755
13.2970717472091	3.85529846467522e-05
12.7090329943954	0.000132620523172940
12.1223522447891	2.70565787920151e-05
11.5369590328155	0.000265047558398956
10.9527841988911	0.00848246772922213
10.3697598054774	0.00552969485991087
9.78781905671397	0.000542715973766963
9.20689622134590	0.000445080104192367
8.62692655867864	0.0156049514476800
8.04784624731152	0.000118697033456665
7.46959231641693	0.000122877773692157
6.89210257934638	0.109388476014962
6.31531556935738	4.59951427924751e-05
5.73917047726679	0.000248597697718048
4.97953990307726	3.17496573951577
4.63455123041761	0.0257632522833364
4.01398721805631	0.000136561516700529
3.43981276751519	0.000161705422590782
2.86598398259886	0.00127894644508059
2.29244277595589	0.0975072575230564
1.71913132087781	8.58987642208421e-05
1.14599199838859	0.000111159468539182
0.572967344857153	0.000232777242485860
0.00572957796085753	1.74773151609511
-0.572967344857153	5.38007334176654e-05
-1.14599199838859	7.85623295671779e-06
-1.71913132087781	5.33039542229806e-06
-2.29244277595589	0.000117097683186238
-2.86598398259886	0.00127085764689968
-3.43981276751519	4.40810124414896e-05
-4.01398721805631	9.94642827885824e-05
-4.58856573578583	0.000111927328884420
-5.16360709084638	5.84901067374060e-05
-5.73917047726679	5.78848385937230e-05
-6.31531556935738	0.000146978037804589
-6.89210257934638	0.0551384119364756
-7.46959231641693	0.000227084737580289
-8.04784624731152	0.0404426127900732
-8.62692655867864	0.00359623939756848
-9.20689622134590	0.00107413661900762
-10.0030150196694	2.39663348835080
-10.3639351443474	0.00584204875691746
-10.9527841988911	0.00244521036486862
-11.5369590328155	0.0134687273033715
-12.1223522447891	0.000215536421823907
-12.7090329943954	6.13145264721937e-05
-13.2970717472091	7.37628715548569e-05
-13.8865403626290	0.000365098745724614
-14.4775121859299	0.000280277827634601
-15.0700621448888	0.000219473467422305
-15.6642668513735	3.00577371628025e-05
-16.2602047083120	8.73193049626305e-06
-16.8579560224972	4.34859867789729e-05
-17.4576031237221	7.58343865133271e-05
-18.0411520337615	0.000115513233332903
-18.6629248849425	0.000542139197127840
-19.2748451946558	0.120129430662639
-19.9865777962103	4.09974180494385
-20.4689668773127	0.0850292877897584
-21.1001960240930	0.000242675853235827
-21.7156172832645	0.000102343395297475
-22.3336826578053	0.00269620161340344
-22.9544994013928	0.000546986267467886
-23.5781784782018	7.52177790181346e-05
-24.2048348014583	0.000877776813441565
-25.0114898297617	3.14614849592444
-25.4675601424724	0.000601874155351606
-26.1038811373399	0.000174116181695805
-26.7436839504030	0.000141748976893903
-27.3871075026539	0.000298210056918343
-28.0342965348813	0.000403393471693759
-28.6854020141189	0.000111132397273141
-29.3405815750237	0.000375544807933313
-30.0066161673060	2.36893704003203
-30.6638297423860	8.28878547364728e-05
-31.3322514975943	3.52565279510937e-05
-32.0054548277643	0.000111507226485154
-32.6836388462580	5.65594773557758e-05
-33.3670129692318	0.000478551971515974
-34.0557977425679	0.0402877308928262
-34.7502257536825	0.000151757800023296
-35.4505426391754	0.000120009595503932
-36.1570082009988	0.152008516941808
-36.8698976458440	0.000205159544401537
-37.5895029648569	0.000894212925041700
-38.3161344736657	5.11249290050940e-05
-39.0501225361535	0.000166378792806830
-39.7918194995572	0.000643924280116953
-40.5416018735045	0.000176408942920957
-41.2998727917059	8.16685043196960e-05
-42.0670648024952	0.000148226599668752
-42.8436430435963	0.000184841724394205
-43.6301088678543	0.00472711231434914
-44.4270040008057	0.000296896707265356
-45.2349153286716	0.000239849224789133
-46.0544804376912	0.000108203068428377
-46.8863940541013	7.10754808135544e-05
-47.7314155704275	0.000488122838690197
-48.5903778907291	0.000234902835579737
-49.4641978886834	0.0812490529313076
-50.3538888530263	0.00739876896828173
-51.2605754021444	0.000654638605484948
-52.1855114939859	0.000267034692823308
-53.1301023541560	0.000255389079284238
-54.0959314166828	0.000135956233751896
-55.0847937525558	2.62179362105066e-05
-56.0987380031337	7.17065507410311e-05
-57.1401196211109	7.68922540999293e-05
-58.2116693829484	0.000156842447775391
-59.3165828910242	8.79216531866234e-05
-60.4586394998572	0.000147531327537755
-61.6423634236720	9.97048103841820e-05
-62.8732468827260	0.000258213471862495
-64.1580672368329	0.000448771764025643
-65.5053515285803	0.0774444492009646
-66.9260819343690	2.59691942111880e-05
-68.4348149847573	0.000484994347895430
-70.0515564111973	0.00116256001497453
-71.8051276612332	4.82183373672440e-05
-73.7397952916880	0.000118885233182447
-75.9301322524279	0.000133416207596612
-78.5216590454664	2.83004552638904e-05
-81.8903855440058	0.199278112154443
-90	6.38215686984436e-05

==> F2/R1/FFT.txt <==
90	0
78.5216590454664	0.251448743548089
73.7397952916880	0
70.0515564111973	0.132021724484833
66.9260819343690	0
64.1580672368329	0.165091569062295
61.6423634236720	0
59.3165828910242	0
57.1401196211109	0
55.0847937525558	0.295589494952117
53.1301023541560	0.273786698908226
51.2605754021444	0.265283186266045
49.4641978886834	0.192387471716874
47.7314155704275	0
46.0544804376912	0.278284175017535
44.4270040008057	0
42.8436430435963	0
41.2998727917059	0
39.7918194995572	0.0256091647651669
38.3161344736657	0
36.8698976458440	0.107176506146576
35.4505426391754	0
34.0557977425679	0
32.6836388462580	2.46465965396335
31.3322514975943	0
30.0000000000000	0.288464082299929
28.6854020141189	0.641305689214773
27.3871075026539	3.91078234529885
26.1038811373399	0.286325969927737
24.8345874897016	0
23.5781784782018	0
22.3336826578053	1.22811880245587
21.1001960240930	0.889849724387109
19.8768740700788	0.179618991622453
18.6629248849425	0.387596714475127
17.4576031237221	0
16.2602047083120	0.998689288946437
15.0700621448888	0.0121134727693640
13.8865403626290	0
12.7090329943954	0.197790872686062
11.5369590328155	0
10.3697598054774	0.199001378226138
9.20689622134590	0
8.04784624731152	0.378457235979280
6.89210257934638	0.858896734123826
5.73917047726679	4.08769221324389
4.58856573578583	0.882872779560978
3.43981276751519	0.142864138610858
2.29244277595589	0
1.14599199838859	0.153679061463266
0	4.04562080210918
-1.14599199838859	0
-2.29244277595589	0
-3.43981276751519	0.375458275220160
-4.58856573578583	0
-5.73917047726679	0
-6.89210257934638	0.395866619595780
-8.04784624731152	0.0308207479802821
-9.20689622134590	0.215317239377535
-10.3697598054774	2.81774566986335
-11.5369590328155	2.05117695087093
-12.7090329943954	0.650569149200915
-13.8865403626290	0.684843434475680
-15.0700621448888	0.277821340394632
-16.2602047083120	0
-17.4576031237221	0.322774864060144
-18.6629248849425	0.0136261273968971
-19.8768740700788	0.321208002767517
-21.1001960240930	0.995986883048950
-22.3336826578053	0.854826979534902
-23.5781784782018	0.217125619633679
-24.8345874897016	0
-26.1038811373399	0
-27.3871075026539	1.68538057699699
-28.6854020141189	0
-30.0000000000000	0
-31.3322514975943	0.252453875587829
-32.6836388462580	1.69738653863558
-34.0557977425679	0.0314084413891220
-35.4505426391754	0.407760521140122
-36.8698976458440	0
-38.3161344736657	0.0879019293600570
-39.7918194995572	0
-41.2998727917059	0.187022491387070
-42.8436430435963	0.0160530191435449
-44.4270040008057	0.123880484660979
-46.0544804376912	0
-47.7314155704275	0.0400753689538716
-49.4641978886834	0
-51.2605754021444	0.379212462478955
-53.1301023541560	0
-55.0847937525558	0.257743208176792
-57.1401196211109	0.0786831260231652
-59.3165828910242	0
-61.6423634236720	0
-64.1580672368329	0
-66.9260819343690	0.0483534839671708
-70.0515564111973	0
-73.7397952916880	0.0506122048044718
-78.5216590454664	0
-90	0

==> F2/R1/Learning.txt <==
69.9907786852373	0.0293029842014761
69.2183528215059	0.0101938350990169
68.4724429484220	0
67.7503776348219	0
67.0499018009668	0
66.3690912307130	0
65.7062884019929	0
65.0600534780136	0
64.4291262990908	0
63.8123965002521	0
63.2088797275093	0
62.6176984974834	0
62.0380666384621	0
61.4692765265502	0
60.9106885267916	0
60.3617221909485	0
59.8218488675112	0
59.2905854565728	1.69376562616881e-05
58.7674891000351	0.0236793737755042
58.2521526414736	0
57.7442007235834	0
57.2432864171063	0
56.7490882953890	0.00372013732669095
56.2613078846424	0.0124782852748715
55.7796674325813	0
55.3039079481776	0
54.8337874733357	0
54.3690795538216	0
53.9095718820780	0.00215782221430557
53.4550650888931	0
53.0053716644496	0
52.5603149922205	0
52.1197284816201	0
51.6834547873485	0
51.2513451050741	0
50.8232585345264	0
50.3990615022813	0
49.9786272375429	0.000700148590250341
49.5618352950950	0.0179856822397185
49.1485711203392	0.00111240010228140
48.7387256519701	9.72300786809277e-05
48.3321949583836	0.00258367921831167
47.9288799043835	0.0171617362314019
47.5286858451589	0.00109766913129628
47.1315223448533	0
46.7373029173554	0
46.3459447872017	0
45.9573686687203	0
45.5714985617402	0.0349674831819488
45.1882615623759	0
44.8075876875478	0
44.4294097120403	0
44.0536630170201	0
43.6802854490444	0
43.3092171886855	0
42.9404006279816	0
42.5737802560000	0.00277095148072131
42.2093025518658	0.00320675290655604
41.8469158846699	0.00200879538724498
41.4865704197224	0.000639031191341604
41.1282180306668	0
40.7718122170139	0
40.4173080266911	0
40.0646619832401	0
39.7138320173262	0
39.3647774022507	0
39.0174586931847	0
38.6718376698635	0
38.3278772825058	0
37.9855416007359	0.100364790893552
37.6447957653095	0.0281651250007751
37.3056059424561	0.000530159952842193
36.9679392806664	0
36.6317638697666	0
36.2970487021335	0
35.9637636359139	0
35.6318793601242	0
35.3013673615123	0
34.9721998930758	0
34.6443499441340	0
34.3177912118629	0
33.9924980742048	0
33.6684455640729	0
33.3456093447754	0
33.0239656865892	1.79425337719681
32.7034914444176	0.924839155584857
32.3841640364715	0.115217889524115
32.0659614239169	0
31.7488620914348	0
31.4328450286451	0
31.1178897123460	0
30.8039760895268	0
30.4910845611122	0.0191717094003390
30.1791959663993	0.00121454962594148
29.8682915681527	0
29.5583530383223	0
29.2493624443521	0
28.9413022360510	0.0415649836159486
28.6341552329967	0.0175512857596845
28.3279046124459	0
28.0225338977264	0
27.7180269470871	0
27.4143679429842	2.46261824151431
27.1115413817815	1.92975248855234
26.8095320638468	0
26.5083250840237	0
26.2079058224630	0
25.9082599357948	0
25.6093733486286	0
25.3112322453627	0
25.0138230622923	0
24.7171324800001	0.0267000623945805
24.4211474160185	0.00126100984906457
24.1258550177504	0
23.8312426556379	0
23.5372979165666	0
23.2440085974977	0
22.9513626993151	0.000841761183078975
22.6593484208810	0.00396194338676811
22.3679541532890	0.0164459285333427
22.0771684743078	0.354525053464422
21.7869801430065	1.28428990523867
21.4973780945546	0.136227223663908
21.2083514351887	0
20.9198894373403	0
20.6319815349160	0
20.3446173187265	0
20.0577865320557	0
19.7714790663669	0
19.4856849571376	0
19.2003943798212	0.0620538534520395
18.9155976459273	0.0783611240864135
18.6312851992183	4.33997284569954e-05
18.3474476120163	0
18.0640755816170	0
17.7811599268053	0
17.4986915844701	0
17.2166616063129	0
16.9350611556479	0.00161859924616277
16.6538815042892	0.0940456955274215
16.3731140295227	0.979714010797359
16.0927502111579	0.154098289468102
15.8127816286588	0
15.5331999583489	0
15.2539969706884	0
14.9751645276209	0
14.6966945799872	0.000139283738957837
14.4185791650025	0
14.1408104037966	0
13.8633804990126	0
13.5862817324634	0.0376919884256631
13.3095064628436	0.00469227422827068
13.0330471234943	0
12.7568962202188	0
12.4810463291478	0
12.2054900946523	0
11.9302202273012	0
11.6552295018639	0
11.3805107553540	0
11.1060568851148	0.00171194499416526
10.8318608469431	0.0264493635390615
10.5579156532506	0
10.2842143712623	0
10.0107501212483	0
9.73751607479048	0
9.46450545308037	0.000740015648739264
9.19171152524807	0.00151841892997209
8.91912760672092	0
8.64674705761054	0
8.37456328112718	0
8.10256972202018	0
7.83075986504356	0
7.55912723344554	0.000511069849778094
7.28766538748122	0
7.01636792294703	0
6.74522846973636	0
6.47424069041518	0
6.20339827881679	0
5.93269495865484	0
5.66212448215364	0.0196555598403994
5.39168062869500	4.29893975136517
5.12135720348073	0
4.85114803620989	0
4.58104697977007	0
4.31104790894189	0.000446551840945009
4.04114471911599	0
3.77133132502152	0
3.50160165946576	0
3.23194967208375	0
2.96236932809746	0
2.69285460708368	0
2.42339950174986	0
2.15399801671740	0
1.88464416731147	0
1.61533197835684	0
1.34605548297895	0.0118370314740472
1.07680872140956	0.0590160283963887
0.807585739796433	0.000646997933867205
0.538380589016185	0.000168384029716715
0.269187323489778	0.0274770750671588
0	4.33232336926875
-0.269187323489778	0.0265863971620570
-0.538380589016185	0.00131682678676753
-0.807585739796433	0
-1.07680872140956	0
-1.34605548297895	0.000534619969415011
-1.61533197835684	0.00163458328522561
-1.88464416731147	0.000748072486783119
-2.15399801671740	0
-2.42339950174986	0
-2.69285460708368	0.000926007532527616
-2.96236932809746	0.0153845861229062
-3.23194967208375	0.000713031083507088
-3.50160165946576	0
-3.77133132502152	0
-4.04114471911599	0
-4.31104790894189	0
-4.58104697977007	0
-4.85114803620989	0
-5.12135720348073	0
-5.39168062869500	0
-5.66212448215364	0
-5.93269495865484	0
-6.20339827881679	0
-6.47424069041518	0
-6.74522846973636	0
-7.01636792294703	0
-7.28766538748122	0
-7.55912723344554	0
-7.83075986504356	0
-8.10256972202018	0
-8.37456328112718	0
-8.64674705761054	0.000107017053677332
-8.91912760672092	0.00216568691631985
-9.19171152524807	0
-9.46450545308037	0
-9.73751607479048	0
-10.0107501212483	0
-10.2842143712623	0
-10.5579156532506	0.258429362616526
-10.8318608469431	3.34290425304170
-11.1060568851148	0.660285692638576
-11.3805107553540	0
-11.6552295018639	0
-11.9302202273012	0
-12.2054900946523	0
-12.4810463291478	0.0579979028145380
-12.7568962202188	0.00114324167812091
-13.0330471234943	0
-13.3095064628436	0
-13.5862817324634	0
-13.8633804990126	0
-14.1408104037966	0
-14.4185791650025	0
-14.6966945799872	0
-14.9751645276209	0
-15.2539969706884	0
-15.5331999583489	0
-15.8127816286588	0
-16.0927502111579	0
-16.3731140295227	0
-16.6538815042892	0
-16.9350611556479	0
-17.2166616063129	0.0395260809386254
-17.4986915844701	0.111032782104701
-17.7811599268053	0
-18.0640755816170	0
-18.3474476120163	0
-18.6312851992183	0
-18.9155976459273	0.000704857690351336
-19.2003943798212	0.000760376298902160
-19.4856849571376	0
-19.7714790663669	0
-20.0577865320557	0
-20.3446173187265	0
-20.6319815349160	0
-20.9198894373403	0
-21.2083514351887	0.00229698379533653
-21.4973780945546	0.0756782323503667
-21.7869801430065	1.05648895051880
-22.0771684743078	0.000768862820772466
-22.3679541532890	0.00258340967768051
-22.6593484208810	0.0682667903864283
-22.9513626993151	0.0142674470855627
-23.2440085974977	0
-23.5372979165666	0
-23.8312426556379	0
-24.1258550177504	5.71152628722747e-05
-24.4211474160185	0.00311265142558435
-24.7171324800001	0.00266074649235503
-25.0138230622923	0
-25.3112322453627	0
-25.6093733486286	0
-25.9082599357948	0
-26.2079058224630	0
-26.5083250840237	0
-26.8095320638468	0
-27.1115413817815	0.350532253572483
-27.4143679429842	0.943292914153650
-27.7180269470871	0
-28.0225338977264	0
-28.3279046124459	0
-28.6341552329967	0
-28.9413022360510	0
-29.2493624443521	0
-29.5583530383223	0.00130926843862561
-29.8682915681527	0.00302158746282226
-30.1791959663993	0.00553302305390187
-30.4910845611122	0.00303764795347663
-30.8039760895268	0
-31.1178897123460	0
-31.4328450286451	0
-31.7488620914348	0
-32.0659614239169	0
-32.3841640364715	0.000625112926450643
-32.7034914444176	1.01239796506225
-33.0239656865892	1.27457011277001
-33.3456093447754	0
-33.6684455640729	0
-33.9924980742048	0
-34.3177912118629	0
-34.6443499441340	0
-34.9721998930758	0.00717746784809410
-35.3013673615123	0.00140246553126324
-35.6318793601242	0
-35.9637636359139	0
-36.2970487021335	0
-36.6317638697666	0
-36.9679392806664	0
-37.3056059424561	0
-37.6447957653095	0
-37.9855416007359	0
-38.3278772825058	0
-38.6718376698635	0
-39.0174586931847	0
-39.3647774022507	0
-39.7138320173262	0
-40.0646619832401	0
-40.4173080266911	0.0299684316077410
-40.7718122170139	0
-41.1282180306668	0
-41.4865704197224	2.40404493055766e-06
-41.8469158846699	0.00967356839616711
-42.2093025518658	2.05541477168347e-05
-42.5737802560000	0
-42.9404006279816	0
-43.3092171886855	0
-43.6802854490444	0
-44.0536630170201	0
-44.4294097120403	0.00191583165024606
-44.8075876875478	0.0173364209080634
-45.1882615623759	0
-45.5714985617402	0
-45.9573686687203	0
-46.3459447872017	0
-46.7373029173554	0
-47.1315223448533	0
-47.5286858451589	0
-47.9288799043835	0
-48.3321949583836	0.0305543862367140
-48.7387256519701	0.00359201322852679
-49.1485711203392	0
-49.5618352950950	0
-49.9786272375429	0
-50.3990615022813	0
-50.8232585345264	0.0106335949441245
-51.2513451050741	0.00630664743185567
-51.6834547873485	0.000750631020630850
-52.1197284816201	0.000110895295579307
-52.5603149922205	0.000756640692306211
-53.0053716644496	0.000921894679776012
-53.4550650888931	0.000519105138965315
-53.9095718820780	0.0504345829440746
-54.3690795538216	0
-54.8337874733357	0
-55.3039079481776	0
-55.7796674325813	0
-56.2613078846424	0
-56.7490882953890	0
-57.2432864171063	0.0262823273274718
-57.7442007235834	0.00591549761290391
-58.2521526414736	0.00162457218269744
-58.7674891000351	0
-59.2905854565728	0
-59.8218488675112	0
-60.3617221909485	0
-60.9106885267916	0
-61.4692765265502	0.00333288304288265
-62.0380666384621	0.0559341688051760
-62.6176984974834	0
-63.2088797275093	0
-63.8123965002521	0
-64.4291262990908	0
-65.0600534780136	0
-65.7062884019929	0.000522030294953411
-66.3690912307130	0.0768692578827459
-67.0499018009668	0.000597100681944350
-67.7503776348219	0
-68.4724429484220	0
-69.2183528215059	0
-69.9907786852373	0

==> F2/R1/OFFT.txt <==
90	0
84.2680320348023	0
81.8903855440058	0
80.0636329278593	8.14371175515450e-05
78.5216590454664	0.0105571131952661
77.1614318590160	0.0344382126652447
75.9301322524279	0.000494097836004787
74.7963959067070	0
73.7397952916880	0
72.7461468826427	0
71.8051276612332	0
70.9089474871396	0
70.0515564111973	0.000472555824671642
69.2281449546718	0.0133029927361652
68.4348149847573	0.000784441281190137
67.6683549907785	0
66.9260819343690	0
66.2057270494634	0
65.5053515285803	0
64.8232830593903	0
64.1580672368329	0
63.5084297996439	0
62.8732468827260	0
62.2515212993466	0
61.6423634236720	0
61.0449756281402	0
60.4586394998572	0
59.8827052526779	0
59.3165828910242	0
58.7597347838183	0.000406039632125139
58.2116693829484	0
57.6719358778377	0
57.1401196211109	0
56.6158381936517	0.000935552312072854
56.0987380031337	0.0505557702691923
55.5884913302306	0.000543831261585177
55.0847937525558	0
54.5873618889404	4.66607433329078e-05
54.0959314166828	0.0118636628980115
53.6102553224664	0.00145678862447156
53.1301023541560	0
52.6552556459852	0
52.1855114939859	0.000295160605998301
51.7206782620723	0.0401823409714200
51.2605754021444	0.000382532406805000
50.8050325740171	0
50.3538888530263	0
49.9069920148702	0
49.4641978886834	0.000385447989174794
49.0253697705547	0.000759764562559750
48.5903778907291	0.00107876127513805
48.1590989286108	0.00367973057060539
47.7314155704275	0.000510967026700689
47.3072161050622	0
46.8863940541013	0
46.4688478326275	0
46.0544804376912	0.00921373300822950
45.6431991617493	0.0592381314172497
45.2349153286716	0
44.8295440501774	0
44.4270040008057	0
44.0272172097230	0
43.6301088678543	0
43.2356071489822	0.000230628073400414
42.8436430435963	0.00128088695574193
42.4541502044009	0.00601594260565383
42.0670648024952	0.000119089051981285
41.6823253933395	0
41.2998727917059	0
40.9196499548865	0
40.5416018735045	0
40.1656754693296	0
39.7918194995572	0
39.4199844670590	0
39.0501225361535	0
38.6821874534894	4.15434596218234e-05
38.3161344736657	0.000750138316582507
37.9519202892464	0.0895403765545292
37.5895029648569	0.0202451230100244
37.2288418750736	0
36.8698976458440	0
36.5126320991940	0
36.1570082009988	0
35.8029900116141	0
35.4505426391754	0
35.0996321953935	0
34.7502257536825	0
34.4022913094723	0
34.0557977425679	0
33.7107147814259	0
33.3670129692318	0
33.0246636316659	1.61755950698123
32.6836388462580	1.19967516306416
32.3439114132334	6.06597359641840e-05
32.0054548277643	1.45429384893931e-05
31.6682432535416	0
31.3322514975943	0
30.9974549862801	0.000253727968643670
30.6638297423860	0.0310533234315572
30.3313523632714	0.000247819993334517
30.0000000000000	0
29.6697503374029	0
29.3405815750237	0
29.0124724088975	0.0382248840193156
28.6854020141189	0.0462625781759624
28.3593500281575	0
28.0342965348813	0
27.7102220492516	0
27.3871075026539	2.95614079348563
27.0649342288334	1.41845806342511
26.7436839504030	0
26.4233387658968	0
26.1038811373399	0
25.7852938783111	0
25.4675601424724	0
25.1506634125437	0.000312916211101806
24.8345874897016	0.0208037924952065
24.5193164833804	0.000656140331487036
24.2048348014583	0
23.8911271408089	0
23.5781784782018	0
23.2659740615365	0
22.9544994013928	0.00100996707269059
22.6437402628851	0.0355097856375933
22.3336826578053	0.0658708810534302
22.0243128370422	0.377973575956910
21.7156172832645	1.33210099740558
21.4075827038562	5.00040884033179e-05
21.1001960240930	3.56131984743761e-06
20.7934443805488	0
20.4873151147227	0
20.1817957668774	0
19.8768740700788	0
19.5725379444289	0.000153814743247375
19.2687754914838	0.0369673096065450
18.9655749888486	0.117339311552777
18.6629248849425	0.000582312581498871
18.3608137939259	0
18.0592304907836	0
17.7581639065574	0
17.4576031237221	0
17.1575373716982	2.52304765356388e-05
16.8579560224972	0.00105739339651549
16.5588485864924	0.450342203924916
16.2602047083120	0.780259248735972
15.9620141628472	0
15.6642668513735	0
15.3669527977777	0
15.0700621448888	0
14.7735851509075	4.39451786587140e-06
14.4775121859299	1.23262311107532e-05
14.1818337285634	3.04898148227744e-05
13.8865403626290	0.000241636165547634
13.5916227739479	0.00759025991995050
13.2970717472091	0
13.0028781629139	0
12.7090329943954	0
12.4155273049085	0
12.1223522447891	0
11.8294990486794	0
11.5369590328155	0
11.2447235923764	0.000103760926124088
10.9527841988911	0.0104207165482646
10.6611323977012	0.000856251003171733
10.3697598054774	6.30850301623588e-05
10.0786581077877	0
9.78781905671398	0
9.49723446851705	0
9.20689622134590	0.000229441041725832
8.91679625299096	9.26016911106223e-05
8.62692655867864	0
8.33727918890569	0
8.04784624731152	0
7.75861988858682	0
7.46959231641693	3.36543613023327e-05
7.18075578145828	0.000201473642210845
6.89210257934638	0.00697880003645467
6.60362504873390	0
6.31531556935738	0
6.02716656013110	0
5.73917047726679	0
5.45131981241778	3.68201889904882
5.16360709084638	0.678384391670605
4.87602486961296	0
4.58856573578583	0
4.30122230467036	3.81194893083965e-05
4.01398721805631	0.000653674194888217
3.72685314248215	0.000123458525308438
3.43981276751519	0
3.15285880404642	0
2.86598398259886	0
2.57918105164837	0
2.29244277595589	0
2.00576193490983	0
1.71913132087781	0
1.43254373756651	0
1.14599199838859	0.0617492438537241
0.859468924835823	0.0213508409112189
0.572967344857153	0.000835080780896958
0.286480091240914	0.00654469259860548
0	4.35102417657538
-0.286480091240914	0.000310287383627445
-0.572967344857153	0
-0.859468924835823	0
-1.14599199838859	0
-1.43254373756651	0.000202376550599596
-1.71913132087781	0.000724678664956376
-2.00576193490983	0.000611485943666758
-2.29244277595589	0.000123482168720095
-2.57918105164837	8.67194666405664e-05
-2.86598398259886	0.000699921680733098
-3.15285880404642	0.0339613204367892
-3.43981276751519	0
-3.72685314248215	0
-4.01398721805631	0
-4.30122230467036	0
-4.58856573578583	0
-4.87602486961296	0
-5.16360709084638	0
-5.45131981241778	0
-5.73917047726679	0
-6.02716656013110	0
-6.31531556935738	0
-6.60362504873390	0
-6.89210257934638	0
-7.18075578145828	0
-7.46959231641693	0
-7.75861988858682	0
-8.04784624731152	0
-8.33727918890569	0
-8.62692655867864	0
-8.91679625299096	3.23731903932237e-05
-9.20689622134590	0.000114041102547535
-9.49723446851705	0
-9.78781905671398	0
-10.0786581077877	0
-10.3697598054774	0.000147190389482084
-10.6611323977012	1.27589422623974
-10.9527841988911	3.00985748075758
-11.2447235923764	0
-11.5369590328155	0
-11.8294990486794	0
-12.1223522447891	0.0298732434893568
-12.4155273049085	0.0498791599778444
-12.7090329943954	0.000440176935606314
-13.0028781629139	0
-13.2970717472091	0
-13.5916227739479	0
-13.8865403626290	0
-14.1818337285634	3.65128869619659e-05
-14.4775121859299	5.93454074172021e-05
-14.7735851509075	0
-15.0700621448888	0
-15.3669527977777	0
-15.6642668513735	0
-15.9620141628472	0
-16.2602047083120	0
-16.5588485864924	0
-16.8579560224972	0
-17.1575373716982	0.0135820581113310
-17.4576031237221	0.121701919795162
-17.7581639065574	0
-18.0592304907836	0
-18.3608137939259	0
-18.6629248849425	0.000189706889544611
-18.9655749888486	0.00105912154965003
-19.2687754914838	0.000617246846758562
-19.5725379444289	0
-19.8768740700788	0
-20.1817957668774	0
-20.4873151147227	0
-20.7934443805488	0
-21.1001960240930	0.000312263811961691
-21.4075827038562	0.00101350886551900
-21.7156172832645	0.963672417422368
-22.0243128370422	0.207769612417437
-22.3336826578053	0.0152894002154776
-22.6437402628851	0.0609205707565142
-22.9544994013928	0.00101011065452850
-23.2659740615365	0.000185228115389792
-23.5781784782018	0
-23.8911271408089	0.000259107022878972
-24.2048348014583	0.000898454593148479
-24.5193164833804	0.00115788063594917
-24.8345874897016	0.000968184093425056
-25.1506634125437	0.000610784368286863
-25.4675601424724	0.000160685453849929
-25.7852938783111	0
-26.1038811373399	0
-26.4233387658968	0
-26.7436839504030	0
-27.0649342288334	0.185912485118746
-27.3871075026539	1.10828872633516
-27.7102220492516	0.000654395746039931
-28.0342965348813	0
-28.3593500281575	0
-28.6854020141189	0
-29.0124724088975	0
-29.3405815750237	0
-29.6697503374029	0.000192939936772219
-30.0000000000000	0.000965706603460946
-30.3313523632714	0.00121056616112020
-30.6638297423860	0.000670359981778764
-30.9974549862801	0
-31.3322514975943	0
-31.6682432535416	0
-32.0054548277643	0
-32.3439114132334	0.0347537553675520
-32.6836388462580	0.914699918326286
-33.0246636316659	1.29659132702462
-33.3670129692318	0
-33.7107147814259	0
-34.0557977425679	0
-34.4022913094723	0
-34.7502257536825	3.63022827945055e-05
-35.0996321953935	0.0503059631317279
-35.4505426391754	3.15786738336945e-05
-35.8029900116141	0
-36.1570082009988	0
-36.5126320991940	0
-36.8698976458440	0
-37.2288418750736	0
-37.5895029648569	0
-37.9519202892464	0
-38.3161344736657	0
-38.6821874534894	0
-39.0501225361535	0
-39.4199844670590	0
-39.7918194995572	0
-40.1656754693296	0.0110272741772955
-40.5416018735045	0.0279335199623563
-40.9196499548865	0.000175229279013508
-41.2998727917059	0
-41.6823253933395	5.45736717606385e-05
-42.0670648024952	0.00458884272139275
-42.4541502044009	0
-42.8436430435963	0
-43.2356071489822	0
-43.6301088678543	0
-44.0272172097230	0.000352260443225611
-44.4270040008057	0.00713174342773301
-44.8295440501774	0.0155399774664408
-45.2349153286716	0
-45.6431991617493	0
-46.0544804376912	0
-46.4688478326275	0
-46.8863940541013	0
-47.3072161050622	0
-47.7314155704275	0
-48.1590989286108	0
-48.5903778907291	0.0107003358460525
-49.0253697705547	0
-49.4641978886834	0
-49.9069920148702	0
-50.3538888530263	3.19496506238328e-05
-50.8050325740171	0.0230207764486286
-51.2605754021444	0.0138222048347771
-51.7206782620723	0.000708006052024761
-52.1855114939859	0.000390541347589471
-52.6552556459852	0.000384631985784600
-53.1301023541560	0.00264373168828315
-53.6102553224664	0.00554289674891303
-54.0959314166828	0.0405685292862099
-54.5873618889404	0
-55.0847937525558	0
-55.5884913302306	0
-56.0987380031337	0
-56.6158381936517	0
-57.1401196211109	0.00856800094870962
-57.6719358778377	0.0300565492494323
-58.2116693829484	0.000776405595734427
-58.7597347838183	0.000208896431135403
-59.3165828910242	0
-59.8827052526779	0
-60.4586394998572	0
-61.0449756281402	0.000491396183128898
-61.6423634236720	0.0398888355948610
-62.2515212993466	0.00242722926115850
-62.8732468827260	0
-63.5084297996439	0
-64.1580672368329	0
-64.8232830593903	0
-65.5053515285803	0.000247110677565615
-66.2057270494634	0.0516259089433753
-66.9260819343690	0.000425799426877530
-67.6683549907785	0
-68.4348149847573	0
-69.2281449546718	0
-70.0515564111973	0
-70.9089474871396	0
-71.8051276612332	0
-72.7461468826427	0.000619629578006104
-73.7397952916880	0.0251246517715831
-74.7963959067070	0.000752482164655327
-75.9301322524279	0
-77.1614318590160	0
-78.5216590454664	0
-80.0636329278593	0
-81.8903855440058	0.000381564546490502
-84.2680320348023	9.10783809430734e-05
-90	0

==> F2/R1/SBL.txt <==
90	0.00207317277263668
84.2680320348023	0.000825117986937336
81.8903855440058	0.000358580268338278
80.0636329278593	0.000205290312946257
78.5216590454664	0.000198851687337820
77.1614318590160	0.000225722755235234
75.9301322524279	0.000193437308689744
74.7963959067070	0.000124087786433590
73.7397952916880	7.19898279174489e-05
72.7461468826427	7.87228777576874e-05
71.8051276612332	0.000103087256881659
70.9089474871396	0.000111527996297297
70.0515564111973	0.000128029965158732
69.2281449546718	0.000156411710496553
68.4348149847573	0.000178982974408736
67.6683549907785	0.000181815195137626
66.9260819343690	0.000194531190867287
66.2057270494634	0.000225358217690757
65.5053515285803	0.000221323751422367
64.8232830593903	0.000181790401269625
64.1580672368329	0.000162975928297364
63.5084297996439	0.000184776124440692
62.8732468827260	0.000264892237526477
62.2515212993466	0.000543662729066887
61.6423634236720	0.00199976349706366
61.0449756281402	0.00424346829624501
60.4586394998572	0.000965073287667687
59.8827052526779	0.000380778973249153
59.3165828910242	0.000235179823154404
58.7597347838183	0.000216648530634391
58.2116693829484	0.000240423887477165
57.6719358778377	0.000293281161737575
57.1401196211109	0.000530192498578817
56.6158381936517	0.00308620660997253
56.0987380031337	0.0244161432240147
55.5884913302306	0.000497132933927324
55.0847937525558	0.000104075783796166
54.5873618889404	9.58284945068847e-05
54.0959314166828	0.000163677632618401
53.6102553224664	0.000147824855632857
53.1301023541560	8.84056205910030e-05
52.6552556459852	0.000119802653607093
52.1855114939859	0.000416043379043251
51.7206782620723	0.0113494032752351
51.2605754021444	0.0102313954704987
50.8050325740171	0.000408290836318082
50.3538888530263	0.000168091484059799
49.9069920148702	0.000178372724937471
49.4641978886834	0.000265612070397794
49.0253697705547	0.000520609242607920
48.5903778907291	0.00313305254444540
48.1590989286108	0.0652537381532160
47.7314155704275	0.000393948499771713
47.3072161050622	0.000205750019526711
46.8863940541013	0.000241117063560654
46.4688478326275	0.000287588989853972
46.0544804376912	0.000276963762405594
45.6431991617493	0.000201087231362989
45.2349153286716	0.000137870706109895
44.8295440501774	0.000158717552427344
44.4270040008057	0.000210262523577138
44.0272172097230	0.000208501127198274
43.6301088678543	0.000141769393867396
43.2356071489822	7.14734429450254e-05
42.8436430435963	4.59615338576728e-05
42.4541502044009	5.38258949534114e-05
42.0670648024952	6.28771150032617e-05
41.6823253933395	8.48579362107966e-05
41.2998727917059	0.000175453835487521
40.9196499548865	0.000683790679957384
40.5416018735045	0.0974796165042505
40.1656754693296	0.000343668474302441
39.7918194995572	0.000110061052636020
39.4199844670590	9.06138787614272e-05
39.0501225361535	9.83436208661305e-05
38.6821874534894	0.000107867126261185
38.3161344736657	0.000104132000957513
37.9519202892464	9.11645356902517e-05
37.5895029648569	7.75021745670685e-05
37.2288418750736	5.99657011932529e-05
36.8698976458440	4.11755473405674e-05
36.5126320991940	4.51526438646848e-05
36.1570082009988	7.24982906328880e-05
35.8029900116141	0.000100118314520285
35.4505426391754	9.53383973232420e-05
35.0996321953935	7.88569130688205e-05
34.7502257536825	0.000120030584870568
34.4022913094723	0.000203632943502616
34.0557977425679	0.000365675875708992
33.7107147814259	0.000759221371131700
33.3670129692318	0.00191516134814937
33.0246636316659	1.34399834433897
32.6836388462580	1.61481379083834
32.3439114132334	0.00387654955928451
32.0054548277643	0.00274475960235349
31.6682432535416	0.00220159851667793
31.3322514975943	0.00158824946396090
30.9974549862801	0.000905938580061385
30.6638297423860	0.000408931257438493
30.3313523632714	0.000138411924613681
30.0000000000000	9.55222642610671e-05
29.6697503374029	0.000179743833092586
29.3405815750237	0.000237280498517850
29.0124724088975	0.000253969203774575
28.6854020141189	0.000244882295272194
28.3593500281575	0.000235273884333126
28.0342965348813	0.000245315269864043
27.7102220492516	0.000280072055132318
27.3871075026539	3.11301550417560
27.0649342288334	1.36611330157817
26.7436839504030	0.000972866519085988
26.4233387658968	0.000422981949837268
26.1038811373399	0.000362326677046083
25.7852938783111	0.000414932252051195
25.4675601424724	0.000533941772788637
25.1506634125437	0.000582920752147996
24.8345874897016	0.000456457529056727
24.5193164833804	0.000322697191840060
24.2048348014583	0.000254937090363940
23.8911271408089	0.000234374365643495
23.5781784782018	0.000240097264666575
23.2659740615365	0.000265113215870847
22.9544994013928	0.000328498236970052
22.6437402628851	0.000521416746741929
22.3336826578053	0.486385898220052
22.0243128370422	0.00599670128010642
21.7156172832645	1.56085875130531
21.4075827038562	0.000718304224368210
21.1001960240930	0.000355813074471018
20.7934443805488	0.000242733034674730
20.4873151147227	0.000193503501444620
20.1817957668774	0.000160566046220633
19.8768740700788	0.000134861010154640
19.5725379444289	0.000164328261551910
19.2687754914838	0.000337544599173239
18.9655749888486	0.000857164190267762
18.6629248849425	0.00221257067895169
18.3608137939259	0.00212675231289430
18.0592304907836	0.00113700840168826
17.7581639065574	0.000803978541846452
17.4576031237221	0.000789439708064707
17.1575373716982	0.000963112164171943
16.8579560224972	0.00120463158466779
16.5588485864924	0.535600447962576
16.2602047083120	0.833501998422058
15.9620141628472	0.00141083678731497
15.6642668513735	0.00109368468494124
15.3669527977777	0.000624700336262404
15.0700621448888	0.000345557694480377
14.7735851509075	0.000317806704129521
14.4775121859299	0.000985687723912350
14.1818337285634	0.0103557043009689
13.8865403626290	0.00219413358475586
13.5916227739479	0.000437174195312025
13.2970717472091	0.000120523475086846
13.0028781629139	0.000250435525950718
12.7090329943954	0.000917436074235970
12.4155273049085	0.000894163739975609
12.1223522447891	0.000311894126344095
11.8294990486794	0.000173143144642460
11.5369590328155	0.000294846077896977
11.2447235923764	0.000442748559850345
10.9527841988911	0.000360635110171754
10.6611323977012	0.000182498444653713
10.3697598054774	9.66271038081202e-05
10.0786581077877	0.000525374195394552
9.78781905671397	0.00104257590037622
9.49723446851705	0.000518418382962792
9.20689622134590	0.000204416208118791
8.91679625299096	2.93992268891547e-05
8.62692655867864	0.000138819048959338
8.33727918890569	0.000253046177894992
8.04784624731152	0.000240323842635635
7.75861988858682	0.000204940422266494
7.46959231641693	0.000229511671996369
7.18075578145828	0.000331557847678738
6.89210257934638	0.000466577050185577
6.60362504873390	0.000566661765330489
6.31531556935738	0.000523498403794647
6.02716656013110	0.345388098615664
5.73917047726679	0.0475457003004977
5.45131981241778	4.62721058493937
5.16360709084638	0.00180887439955291
4.87602486961296	0.000462744756063410
4.58856573578583	0.000188441381413422
4.30122230467036	8.07342746867224e-05
4.01398721805631	3.16862260964672e-05
3.72685314248215	0.000126399416128938
3.43981276751519	0.000356370896643879
3.15285880404642	0.000619509248007789
2.86598398259886	0.000519652443639482
2.57918105164837	0.000342068664933354
2.29244277595589	0.000274937456024497
2.00576193490983	0.000302657661244512
1.71913132087781	0.000304609509167463
1.43254373756651	0.000245331859357527
1.14599199838859	0.000202453445440680
0.859468924835823	0.000238355272709445
0.572967344857153	0.000512060658863691
0.286480091240914	0.00221601567854821
0	4.35235970158212
-0.286480091240914	0.126605159401907
-0.572967344857153	0.00206189544424357
-0.859468924835823	0.000327901608963769
-1.14599199838859	7.14140991802293e-05
-1.43254373756651	8.13130725812405e-05
-1.71913132087781	0.000196734061869005
-2.00576193490983	0.000712384201559308
-2.29244277595589	0.117683749599003
-2.57918105164837	3.42312323156454e-05
-2.86598398259886	0.000132915508408658
-3.15285880404642	0.000171653078030323
-3.43981276751519	0.000208309153273635
-3.72685314248215	0.000228895333003862
-4.01398721805631	0.000207329378983370
-4.30122230467036	0.000142142667294818
-4.58856573578583	5.12194888290137e-05
-4.87602486961296	6.90622110234654e-05
-5.16360709084638	0.000126815142727762
-5.45131981241778	0.000151020580273630
-5.73917047726679	0.000154371543669625
-6.02716656013110	0.000150645319128949
-6.31531556935738	0.000155107536856789
-6.60362504873390	0.000147328895825761
-6.89210257934638	0.000122252385383152
-7.18075578145828	5.74632198666108e-05
-7.46959231641693	9.62941376356096e-05
-7.75861988858682	0.000187520048304735
-8.04784624731152	0.000199887611539482
-8.33727918890569	0.000223628986489618
-8.62692655867864	0.000347742086786515
-8.91679625299096	0.00121650484989033
-9.20689622134590	0.106584418589674
-9.49723446851705	0.00225027461751378
-9.78781905671397	0.00109441628294365
-10.0786581077877	0.00105701904868858
-10.3697598054774	0.00125246837189727
-10.6611323977012	1.28161782681972
-10.9527841988911	2.96961139756604
-11.2447235923764	0.00718770997037035
-11.5369590328155	0.00779242922557727
-11.8294990486794	0.0143828751244047
-12.1223522447891	0.0141869685684273
-12.4155273049085	0.00232208969015579
-12.7090329943954	0.000611533506431754
-13.0028781629139	0.000241160333953361
-13.2970717472091	0.000132870439935002
-13.5916227739479	9.57189585794076e-05
-13.8865403626290	5.42372638946323e-05
-14.1818337285634	2.99119756941442e-05
-14.4775121859299	9.31097350653034e-05
-14.7735851509075	0.000141012022935838
-15.0700621448888	0.000191895154583737
-15.3669527977777	0.000260782283699467
-15.6642668513735	0.000278345145421836
-15.9620141628472	9.67282501282136e-05
-16.2602047083120	8.68347056385963e-05
-16.5588485864924	0.000126978840947644
-16.8579560224972	0.000138012227774314
-17.1575373716982	0.000124995147463517
-17.4576031237221	7.07858096325410e-05
-17.7581639065574	2.21512964662310e-05
-18.0592304907836	8.65084225827375e-05
-18.3608137939259	8.88372299749962e-05
-18.6629248849425	6.22253689097564e-05
-18.9655749888486	9.41433833610030e-05
-19.2687754914838	0.000206735102032271
-19.5725379444289	0.000322474709026265
-19.8768740700788	0.000313719674304540
-20.1817957668774	0.000235260958674867
-20.4873151147227	0.000183376193507294
-20.7934443805488	0.000177172523308829
-21.1001960240930	0.000253468680749727
-21.4075827038562	0.000733742714854961
-21.7156172832645	1.22744134522488
-22.0243128370422	0.350983831475877
-22.3336826578053	0.00333057890803516
-22.6437402628851	0.000756285482592892
-22.9544994013928	0.000352383235929250
-23.2659740615365	0.000255131648916256
-23.5781784782018	0.000281606829624273
-23.8911271408089	0.000466971464280734
-24.2048348014583	0.00128527377258983
-24.5193164833804	0.00900465815412491
-24.8345874897016	0.00219640981629801
-25.1506634125437	0.000554504264303597
-25.4675601424724	0.000304869489800942
-25.7852938783111	0.000285181076046638
-26.1038811373399	0.000408307588637157
-26.4233387658968	0.000891019483875094
-26.7436839504030	0.00392874481746505
-27.0649342288334	0.411389382126442
-27.3871075026539	1.00489448963343
-27.7102220492516	0.00119310858313492
-28.0342965348813	0.000609839430946922
-28.3593500281575	0.000469756370317540
-28.6854020141189	0.000413266899362402
-29.0124724088975	0.000358265404031796
-29.3405815750237	0.000282933199832726
-29.6697503374029	0.000201385232410676
-30.0000000000000	0.000118642807304622
-30.3313523632714	7.71866875709454e-05
-30.6638297423860	0.000169548709726280
-30.9974549862801	0.000241319226168391
-31.3322514975943	0.000285120270496594
-31.6682432535416	0.000352200162926431
-32.0054548277643	0.000511048180147673
-32.3439114132334	0.000861111511572178
-32.6836388462580	1.16815167895602
-33.0246636316659	1.11864832044444
-33.3670129692318	0.000770976141733245
-33.7107147814259	0.000415847821370874
-34.0557977425679	0.000271836556160331
-34.4022913094723	0.000221714399674036
-34.7502257536825	0.000224618708878242
-35.0996321953935	0.000292120556563990
-35.4505426391754	0.000539853388673191
-35.8029900116141	0.00212673144652247
-36.1570082009988	0.0459893326068228
-36.5126320991940	0.000825621536175955
-36.8698976458440	0.000165066452464397
-37.2288418750736	5.90907655304262e-05
-37.5895029648569	0.000109171724183432
-37.9519202892464	0.000162497634735041
-38.3161344736657	0.000162603557983001
-38.6821874534894	9.41110396389901e-05
-39.0501225361535	2.84010561003445e-05
-39.4199844670590	0.000188722668688123
-39.7918194995572	0.000488979416211811
-40.1656754693296	0.00122247768214726
-40.5416018735045	0.00286874529826926
-40.9196499548865	0.00146971301044519
-41.2998727917059	0.000372605119157378
-41.6823253933395	0.000132881497541951
-42.0670648024952	7.78475152328722e-05
-42.4541502044009	6.62722034934168e-05
-42.8436430435963	7.47473154699670e-05
-43.2356071489822	8.90796353792559e-05
-43.6301088678543	7.69314356452016e-05
-44.0272172097230	7.16052535862842e-05
-44.4270040008057	0.000144630520035222
-44.8295440501774	0.000459052123950673
-45.2349153286716	0.00184565979366149
-45.6431991617493	0.00414885979977016
-46.0544804376912	0.00204554960876536
-46.4688478326275	0.000825516980891704
-46.8863940541013	0.000386098612696930
-47.3072161050622	0.000261896511630982
-47.7314155704275	0.000262960361987479
-48.1590989286108	0.000322285383527341
-48.5903778907291	0.000320637972103755
-49.0253697705547	0.000193165960494168
-49.4641978886834	7.69189898779881e-05
-49.9069920148702	1.19524571979974e-05
-50.3538888530263	0.000113691565103981
-50.8050325740171	0.000253499771394339
-51.2605754021444	0.000331583796629174
-51.7206782620723	0.000246504473479521
-52.1855114939859	0.000137863108746322
-52.6552556459852	5.06656352773490e-05
-53.1301023541560	0.000119712012268599
-53.6102553224664	0.167133396246926
-54.0959314166828	0.000327728253792909
-54.5873618889404	0.000113906378877247
-55.0847937525558	6.39130159932005e-05
-55.5884913302306	3.21990430243656e-05
-56.0987380031337	1.46715821552758e-05
-56.6158381936517	7.20883433637027e-05
-57.1401196211109	0.000141626495472759
-57.6719358778377	0.000147496493830770
-58.2116693829484	7.96881053273610e-05
-58.7597347838183	4.76069165684453e-05
-59.3165828910242	0.000203918247511179
-59.8827052526779	0.000323724137451405
-60.4586394998572	0.000281680356973264
-61.0449756281402	0.000176924517175926
-61.6423634236720	7.85581532571524e-05
-62.2515212993466	0.000115369446164641
-62.8732468827260	0.000222159820520829
-63.5084297996439	0.000234254312307711
-64.1580672368329	0.000183147202017287
-64.8232830593903	0.000118333193518453
-65.5053515285803	6.78808998565698e-05
-66.2057270494634	7.46439853420942e-05
-66.9260819343690	9.82858296979895e-05
-67.6683549907785	0.000183520831688546
-68.4348149847573	0.000454310547922536
-69.2281449546718	0.00178053718266782
-70.0515564111973	0.00159959196228599
-70.9089474871396	0.000283344310318807
-71.8051276612332	4.00727028171962e-05
-72.7461468826427	0.000107884677571925
-73.7397952916880	0.000279210349874244
-74.7963959067070	0.000467639680604850
-75.9301322524279	0.000351905975665809
-77.1614318590160	0.000188658349440591
-78.5216590454664	0.000138669313323242
-80.0636329278593	0.000236397294326690
-81.8903855440058	0.000706681675879117
-84.2680320348023	0.00218903689837714
-90	0.00207317277263396

==> F2/R1/offgrid.txt <==
90	0.00176912221772907
84.2680320348023	0.000526093710275294
81.8903855440058	0.000195942929385281
80.0636329278593	0.000138107916856796
78.5216590454664	0.000193984055318143
77.1614318590160	0.000276462406540668
75.9301322524279	0.000319991891267662
74.7963959067070	0.000390013519270621
73.7397952916880	0.000840891393774179
72.7461468826427	0.00890268593539770
71.8051276612332	0.000599089269200118
70.9089474871396	0.000172171740428572
70.0515564111973	9.61957046998051e-05
69.2281449546718	4.34175268974538e-05
68.4348149847573	6.96601692998904e-06
67.6683549907785	1.85189202511991e-05
66.9260819343690	7.09466900573784e-05
66.2057270494634	0.000177613299044380
65.5053515285803	0.000129437891915622
64.8232830593903	3.60544931828361e-05
64.1580672368329	1.20774725842872e-05
63.5084297996439	4.09834190805703e-05
62.8732468827260	5.39325447992422e-05
62.2515212993466	7.66134746577770e-05
61.6423634236720	0.000238609429101793
61.0449756281402	0.000802232572583303
60.4586394998572	0.000868278343524734
59.8827052526779	0.000295837450114441
59.3165828910242	0.000133653146510934
58.7597347838183	0.000134176131778074
58.2116693829484	0.000199030729412090
57.6719358778377	0.000227667424936436
57.1401196211109	0.000197633817912764
56.6158381936517	0.000232519538309383
56.0987380031337	0.000237377602051028
55.5884913302306	0.000211015457022744
55.0847937525558	0.000207962666084690
54.5873618889404	0.000289591001616651
54.0959314166828	0.00117422102295716
53.6102553224664	0.0562968765117532
53.1301023541560	0.00118491064847799
52.6552556459852	0.0730172503164906
52.1855114939859	0.00116242209361508
51.7206782620723	0.000400494444910348
51.2605754021444	0.000262103729756814
50.8050325740171	0.000203785140564200
50.3538888530263	0.000156334556084786
49.9069920148702	0.000121957760800134
49.4641978886834	0.000139612257593570
49.0253697705547	0.000173444849366939
48.5903778907291	0.000179316721372390
48.1590989286108	0.000175466009988057
47.7314155704275	0.000238128208858218
47.3072161050622	0.000323279846711114
46.8863940541013	0.000399365402914917
46.4688478326275	0.000534175693568069
46.0544804376912	0.00141398614718645
45.6431991617493	0.0398392391107779
45.2349153286716	0.00102040350800565
44.8295440501774	0.000431514306694214
44.4270040008057	0.000371070365901893
44.0272172097230	0.000589065160234824
43.6301088678543	0.123977708969250
43.2356071489822	0.000306947472989810
42.8436430435963	0.000197086089341361
42.4541502044009	0.000173125021861532
42.0670648024952	0.000174063002611206
41.6823253933395	0.000162996393124905
41.2998727917059	0.000106157631802681
40.9196499548865	3.38137993399990e-05
40.5416018735045	4.68075941623189e-05
40.1656754693296	8.28664194209335e-05
39.7918194995572	7.08419775504115e-05
39.4199844670590	5.10407015043868e-05
39.0501225361535	7.68175775384384e-05
38.6821874534894	0.000108365680304051
38.3161344736657	0.000152602761398109
37.9519202892464	0.000205747049674399
37.5895029648569	0.000210253695755895
37.2288418750736	0.000177986898070758
36.8698976458440	0.000159177490908623
36.5126320991940	0.000145677271674082
36.1570082009988	0.000175098191861816
35.8029900116141	0.000248339731746937
35.4505426391754	0.000282817280454054
35.0996321953935	0.000177505519350957
34.7502257536825	6.79629156506086e-05
34.4022913094723	0.000133948360808477
34.0557977425679	0.000267375846719361
33.7107147814259	0.000436876214824885
33.3670129692318	0.000325447777474158
33.0246636316659	0.000115806335796833
32.6836388462580	0.000125184523100617
32.3439114132334	0.000108830505501945
32.0054548277643	5.59770095055514e-05
31.6682432535416	2.32191404803698e-05
31.3322514975943	0.000149219728801663
30.9974549862801	0.000730623553490350
30.6638297423860	0.00480863288282658
30.3180768186810	0.00490593672258196
30.0066161673060	2.86006278017940
29.6697503374029	0.000455072280886503
29.3405815750237	0.000139542573589860
29.0124724088975	7.35608690904086e-05
28.6854020141189	5.77491075854814e-05
28.3593500281575	6.64643979234151e-05
28.0342965348813	8.29099180507888e-05
27.7102220492516	5.70295292603076e-05
27.3871075026539	5.77133635135277e-05
27.0649342288334	7.70698072978837e-05
26.7436839504030	0.000112418375685036
26.4233387658968	0.000173380587336883
26.1038811373399	0.000259459403109387
25.7852938783111	0.000364852873685158
25.4675601424724	0.000570338783577784
24.9862025078281	4.34057678749978
24.9767211031334	0.0288567861222622
24.5193164833804	0.000561417381803081
24.2048348014583	0.000380436450024339
23.8911271408089	0.000376850686042494
23.5781784782018	0.000725106095361640
23.2659740615365	0.0361374189513679
22.9544994013928	0.000218433688059255
22.6437402628851	6.34871165525473e-05
22.3336826578053	9.33530515072636e-05
22.0243128370422	0.000176501547496470
21.7156172832645	0.000349475914683503
21.4075827038562	0.000853772656905907
21.1001960240930	0.173750781029270
20.7934443805488	0.000807789571121670
20.4873151147227	0.000643133901980455
19.9865777962103	1.87452167847752
19.8768740700788	0.00167926964511949
19.5725379444289	0.000405290910701850
19.2687754914838	0.000229542190422813
18.9655749888486	0.000157878934697052
18.6629248849425	0.000111431677025038
18.3608137939259	8.06050957893482e-05
18.0592304907836	8.33772829604147e-05
17.7581639065574	0.000148013813522004
17.4576031237221	0.000370901407345358
17.1575373716982	0.00178691064155836
16.8579560224972	0.0559447843547391
16.5588485864924	0.00674653754490551
16.2602047083120	0.00949642923069335
15.9620141628472	0.0870246931677618
15.6642668513735	0.000987334147370068
15.3669527977777	0.000783252999061467
15.0611618647103	1.20977778478727
14.7735851509075	0.000440705625062892
14.4775121859299	0.000208753461145458
14.1818337285634	0.000166864514944672
13.8865403626290	0.000190727159806604
13.5916227739479	0.000267229591686319
13.2970717472091	0.000253316032883368
13.0028781629139	0.000174041511015459
12.7090329943954	0.000194573178770620
12.4155273049085	0.000276089485816022
12.1223522447891	0.000251702385202350
11.8294990486794	8.57009629358001e-05
11.5369590328155	4.96234482002597e-06
11.2447235923764	4.73968165435185e-05
10.9527841988911	7.72726397513891e-05
10.6611323977012	7.82373838873769e-05
10.3697598054774	5.79517433817732e-05
10.0786581077877	7.33458079973956e-05
9.78781905671397	9.80002853982723e-05
9.49723446851705	0.000102198739881805
9.20689622134590	9.18671665787216e-05
8.91679625299096	0.000147806369360012
8.62692655867864	0.0248290021411860
8.33727918890569	0.000226699700561699
8.04784624731152	0.000142618735484284
7.75861988858682	0.000234509125179396
7.46959231641693	0.000477332649297816
7.18075578145828	0.000624617057168413
6.89210257934638	0.000410115829493108
6.60362504873390	0.000190511313151169
6.31531556935738	5.88871379233795e-05
6.02716656013110	8.91094023014294e-05
5.73917047726679	0.000196780578760282
5.45131981241778	0.000436007286876343
5.12046161974885	0.00214778307154173
4.97378864352327	4.37176261126105
4.58856573578583	0.00110539069866090
4.30122230467036	0.000365138403459592
4.01398721805631	0.000136322514187765
3.72685314248215	6.04603338258413e-05
3.43981276751519	3.00823889243464e-05
3.15285880404642	1.93668463469951e-05
2.86598398259886	2.31735197741124e-05
2.57918105164837	2.11788094308561e-05
2.29244277595589	2.22862861533716e-05
2.00576193490983	5.18782782870916e-05
1.71913132087781	8.94018575191749e-05
1.43254373756651	0.000122100589059217
1.14599199838859	0.000132455474936149
0.859468924835823	0.000135723836133782
0.572967344857153	0.000165846571216900
0.280750443091436	0.000309961775493572
0.00572957796085753	4.42217342189853
-0.277885620073127	0.000326886354605805
-0.572967344857153	0.000185173002998653
-0.859468924835823	0.000153398274248858
-1.14599199838859	0.000169312217110562
-1.43254373756651	0.000346575218634940
-1.71913132087781	0.0229680981127901
-2.00576193490983	9.86853267654424e-05
-2.29244277595589	5.01861943377072e-05
-2.57918105164837	5.09125181663289e-05
-2.86598398259886	4.67800222263827e-05
-3.15285880404642	2.81443626694604e-05
-3.43981276751519	6.14021206533968e-06
-3.72685314248215	2.50088891491644e-05
-4.01398721805631	4.50980201049042e-05
-4.30122230467036	9.55476038459617e-05
-4.58856573578583	0.000187003411801368
-4.87602486961296	0.000287323233973126
-5.16360709084638	0.000321049895732934
-5.45131981241778	0.000168255070983416
-5.73917047726679	0.000334829289341425
-6.02716656013110	0.000625607571368617
-6.31531556935738	0.000536667869249036
-6.60362504873390	0.000250444704482714
-6.89210257934638	6.79140910598319e-05
-7.18075578145828	7.87235494270650e-05
-7.46959231641693	0.000365283178569115
-7.75861988858682	0.00210726182260436
-8.04784624731152	0.0153930616551451
-8.33727918890569	0.00133884148345029
-8.62692655867864	0.000436540179294810
-8.91679625299096	0.000259554445128588
-9.20689622134590	0.000241329064964485
-9.49723446851705	0.000334156402320009
-9.79654048508398	0.000851865675767426
-10.0030150196695	4.27223104937184
-10.3668474613721	0.000679007828428129
-10.6611323977012	0.000428244521028764
-10.9527841988911	0.000306412536192238
-11.2447235923764	0.000224878065715020
-11.5369590328155	0.000117046211913547
-11.8294990486794	0.0565552841268540
-12.1223522447891	0.000238187615491712
-12.4155273049085	0.000150384933069181
-12.7090329943954	0.000205395435977370
-13.0028781629139	0.000274294017461340
-13.2970717472091	0.000163073866025527
-13.5916227739479	6.90678524911389e-05
-13.8865403626290	5.10026780097461e-05
-14.1818337285634	6.69914959739137e-05
-14.4775121859299	7.10594481492396e-05
-14.7735851509075	8.04124024833137e-05
-15.0700621448888	0.000107705648584666
-15.3669527977777	0.000145372093634465
-15.6642668513735	0.000236784320402841
-15.9620141628472	0.0664230130986604
-16.2602047083120	0.00321322420058469
-16.5588485864924	0.000340745644665941
-16.8579560224972	0.000201456002842472
-17.1575373716982	0.000171997177457148
-17.4576031237221	0.000160182460477539
-17.7581639065574	0.000125050056798929
-18.0592304907836	5.81846823961238e-05
-18.3608137939259	7.59470903843670e-05
-18.6629248849425	0.000159174579462533
-18.9655749888486	0.000233397116134819
-19.2687754914838	0.000241597785140567
-19.5725379444289	0.000197053970096667
-20.0628058843884	1.12905222419101
-20.1817957668774	0.000141092800523191
-20.4873151147227	0.000130151207945160
-20.7934443805488	0.000159366162349932
-21.1001960240930	0.0985740594342179
-21.4075827038562	0.000417268345489963
-21.7156172832645	0.000167607850653210
-22.0243128370422	0.000103078866838635
-22.3336826578053	5.87762206806346e-05
-22.6437402628851	4.50489198485766e-05
-22.9544994013928	0.000164605358066622
-23.2659740615365	0.000327648962569421
-23.5781784782018	0.000411595678030859
-23.8911271408089	0.000347482605781534
-24.2048348014583	0.000310884886742642
-24.5193164833804	0.000403515630600625
-24.8345874897016	0.00100960767222104
-25.0209739177413	1.31702488646035
-25.4675601424724	0.000568145126050086
-25.7852938783111	0.000392162784854522
-26.1038811373399	0.000267308860063086
-26.4233387658968	0.000105738768335638
-26.7436839504030	0.000172854868909615
-27.0649342288334	0.000225227400456084
-27.3871075026539	0.000218719446060309
-27.7102220492516	0.000180139457577563
-28.0342965348813	9.34057998356189e-05
-28.3593500281575	0.000974059306540054
-28.6854020141189	0.000968122277399383
-29.0124724088975	0.000457601664788951
-29.3405815750237	0.000348214907406483
-29.6697503374029	0.000458892644403195
-29.9834615110003	2.24588729725623
-30.3213955361619	0.000275398370978437
-30.6638297423860	0.000133803215948872
-30.9974549862801	0.000130291793927005
-31.3322514975943	0.0356942341653867
-31.6682432535416	0.000164291043892721
-32.0054548277643	3.68692451484876e-05
-32.3439114132334	0.000104573149727808
-32.6836388462580	0.000322415236388865
-33.0246636316659	0.00125701020592731
-33.3670129692318	0.000471233926469406
-33.7107147814259	8.83178583861222e-05
-34.0557977425679	5.19878901282617e-05
-34.4022913094723	0.000105653321111480
-34.7502257536825	0.000199832625683796
-35.0996321953935	0.000679459434679961
-35.4505426391754	0.00511135265886692
-35.8029900116141	0.000379795703458339
-36.1570082009988	8.93899006587697e-05
-36.5126320991940	0.000144885609974722
-36.8698976458440	0.000310017307133345
-37.2288418750736	0.000911839609700848
-37.5895029648569	0.000503638954993651
-37.9519202892464	0.000183755397044144
-38.3161344736657	0.000181520619038277
-38.6821874534894	0.000248589641466966
-39.0501225361535	0.000171884659472326
-39.4199844670590	6.90000480146968e-05
-39.7918194995572	9.76145133035232e-05
-40.1656754693296	0.000170886478472988
-40.5416018735045	0.000195759210321298
-40.9196499548865	0.000105513427365048
-41.2998727917059	1.93223878842941e-05
-41.6823253933395	6.92810654659542e-05
-42.0670648024952	0.000126546735741785
-42.4541502044009	9.63079175094367e-05
-42.8436430435963	4.82456848883820e-05
-43.2356071489822	0.000175636672245053
-43.6301088678543	0.0178074264746535
-44.0272172097230	0.000610571873537628
-44.4270040008057	8.88738443057540e-05
-44.8295440501774	4.35538807464006e-05
-45.2349153286716	5.72085693166898e-05
-45.6431991617493	4.54617279505089e-05
-46.0544804376912	1.20624475989161e-05
-46.4688478326275	5.22043957230286e-05
-46.8863940541013	0.000142332236371083
-47.3072161050622	0.000207986545469560
-47.7314155704275	0.000145614337469247
-48.1590989286108	5.21374665572932e-05
-48.5903778907291	4.35598202238918e-06
-49.0253697705547	2.90125429692353e-05
-49.4641978886834	5.45912441448739e-05
-49.9069920148702	0.000118002337887495
-50.3538888530263	0.000347909990256961
-50.8050325740171	0.000814755276590775
-51.2605754021444	0.000355554964117497
-51.7206782620723	0.000177530226858585
-52.1855114939859	0.000174405038853310
-52.6552556459852	0.000231266929656516
-53.1301023541560	0.000336576060838879
-53.6102553224664	0.0700728022315622
-54.0959314166828	0.000696805802756683
-54.5873618889404	0.000225726195549115
-55.0847937525558	0.000101286358432052
-55.5884913302306	4.72042765968040e-05
-56.0987380031337	5.32084378529329e-05
-56.6158381936517	0.000126458780990147
-57.1401196211109	0.000357484145099384
-57.6719358778377	0.104591952353604
-58.2116693829484	0.000338331685192799
-58.7597347838183	0.000161869540773924
-59.3165828910242	0.000146893663681378
-59.8827052526779	0.000224293233236183
-60.4586394998572	0.000294803996939953
-61.0449756281402	0.000333985150036057
-61.6423634236720	0.000453584849770454
-62.2515212993466	0.00162091999945256
-62.8732468827260	0.0130166248517073
-63.5084297996439	0.000330031490183529
-64.1580672368329	0.000138651463416662
-64.8232830593903	7.83368870063060e-05
-65.5053515285803	2.75495368726512e-05
-66.2057270494634	4.32141968873671e-06
-66.9260819343690	3.08292584009314e-05
-67.6683549907785	0.000103017960036225
-68.4348149847573	0.000189926896713293
-69.2281449546718	9.03300404937765e-05
-70.0515564111973	1.80698308520615e-05
-70.9089474871396	2.26426962689544e-05
-71.8051276612332	4.77730203600905e-05
-72.7461468826427	5.53213081497652e-05
-73.7397952916880	0.000108308201019026
-74.7963959067070	0.000362710572546584
-75.9301322524279	0.00104062481647017
-77.1614318590160	0.000612449306486126
-78.5216590454664	0.000214326178185808
-80.0636329278593	0.000120588672469721
-81.8903855440058	0.000153769463953028
-84.2680320348023	0.000217505852114648
-90	0.000218189608300254

==> F2/R2/FFT.txt <==
90	0.0234821480958126
78.5216590454664	0.0535493064484796
73.7397952916880	0
70.0515564111973	0.270529218407166
66.9260819343690	0.0672076096669588
64.1580672368329	0.255012527926615
61.6423634236720	0
59.3165828910242	0.528261157186165
57.1401196211109	0.00950186886928027
55.0847937525558	0.341113978357536
53.1301023541560	0
51.2605754021444	0.138909557738123
49.4641978886834	0
47.7314155704275	0.178876801575799
46.0544804376912	0
44.4270040008057	0.0257461539972533
42.8436430435963	0.00305177321206828
41.2998727917059	0
39.7918194995572	0
38.3161344736657	0.683287361859245
36.8698976458440	0.0202290394273589
35.4505426391754	0.109177605993692
34.0557977425679	0
32.6836388462580	1.12080598647846
31.3322514975943	0.759637520569259
30.0000000000000	0.535281433768071
28.6854020141189	0.171174146831510
27.3871075026539	2.63889629592041
26.1038811373399	0
24.8345874897016	0.0176597475519875
23.5781784782018	0.408924678452645
22.3336826578053	3.09320080805402
21.1001960240930	2.87118175230476
19.8768740700788	0.269536219040026
18.6629248849425	0.154231603688754
17.4576031237221	0.652257801472047
16.2602047083120	1.28850256564472
15.0700621448888	0.0336183504523504
13.8865403626290	0
12.7090329943954	0.594037670724964
11.5369590328155	0.0629123542785533
10.3697598054774	0
9.20689622134590	0.225703555187989
8.04784624731152	0.293133491499338
6.89210257934638	0.480068056312645
5.73917047726679	2.08718498089192
4.58856573578583	0.436859967822279
3.43981276751519	0.662891351786399
2.29244277595589	0.238817851933872
1.14599199838859	0
0	0
-1.14599199838859	0
-2.29244277595589	0.0989096979054086
-3.43981276751519	0.0242581496723851
-4.58856573578583	0.331997041907787
-5.73917047726679	0.272460216167438
-6.89210257934638	0
-8.04784624731152	0.170932973765076
-9.20689622134590	0
-10.3697598054774	0.366913533263002
-11.5369590328155	0
-12.7090329943954	0.122544464273448
-13.8865403626290	0.0487882386671997
-15.0700621448888	0
-16.2602047083120	0
-17.4576031237221	0.120058371560154
-18.6629248849425	0
-19.8768740700788	0.206100063394796
-21.1001960240930	1.04416478017707
-22.3336826578053	2.02672829617061
-23.5781784782018	0
-24.8345874897016	0.137309209393553
-26.1038811373399	0
-27.3871075026539	1.70620917079653
-28.6854020141189	0.0247832958147864
-30.0000000000000	0.123868073354518
-31.3322514975943	0.627533138873656
-32.6836388462580	2.59127375434787
-34.0557977425679	0
-35.4505426391754	0.0899036741524113
-36.8698976458440	0
-38.3161344736657	0
-39.7918194995572	0.593032772932184
-41.2998727917059	0
-42.8436430435963	0
-44.4270040008057	0.406639081398202
-46.0544804376912	0.0496549996577626
-47.7314155704275	0.0304085237543907
-49.4641978886834	0.307516639297906
-51.2605754021444	0.0990422523130194
-53.1301023541560	0.209379617521036
-55.0847937525558	0.0429262167812311
-57.1401196211109	0
-59.3165828910242	0.0682152825234088
-61.6423634236720	0
-64.1580672368329	0.168563580754784
-66.9260819343690	0.758241986185678
-70.0515564111973	0
-73.7397952916880	0
-78.5216590454664	0.0552146828251480
-90	0.0234821480958116

==> F2/R2/Learning.txt <==
69.9907786852373	0.0335409531138878
69.2183528215059	0
68.4724429484220	0
67.7503776348219	0
67.0499018009668	0
66.3690912307130	0
65.7062884019929	0.0123594170632610
65.0600534780136	0
64.4291262990908	0
63.8123965002521	0
63.2088797275093	0
62.6176984974834	0.0569618106433570
62.0380666384621	0.00351279046884766
61.4692765265502	0
60.9106885267916	0
60.3617221909485	0
59.8218488675112	0
59.2905854565728	0.115393530314301
58.7674891000351	0.0377365295097826
58.2521526414736	0.0170254456619052
57.7442007235834	0
57.2432864171063	0
56.7490882953890	0
56.2613078846424	0
55.7796674325813	0
55.3039079481776	0
54.8337874733357	0
54.3690795538216	0
53.9095718820780	0
53.4550650888931	0
53.0053716644496	0.0369925918333013
52.5603149922205	0
52.1197284816201	0
51.6834547873485	0
51.2513451050741	0.00493066980919133
50.8232585345264	0.00414251594489857
50.3990615022813	1.92607868296376e-06
49.9786272375429	0.00442109065233143
49.5618352950950	0.0113154219835466
49.1485711203392	0
48.7387256519701	0
48.3321949583836	0
47.9288799043835	0
47.5286858451589	0
47.1315223448533	0
46.7373029173554	0
46.3459447872017	0
45.9573686687203	0.0199712555029664
45.5714985617402	0.00459362604646996
45.1882615623759	0
44.8075876875478	0
44.4294097120403	0
44.0536630170201	0
43.6802854490444	0
43.3092171886855	0
42.9404006279816	0.0106555804397280
42.5737802560000	0.0105856575810367
42.2093025518658	0
41.8469158846699	0
41.4865704197224	0
41.1282180306668	0
40.7718122170139	0
40.4173080266911	0
40.0646619832401	0
39.7138320173262	0
39.3647774022507	0
39.0174586931847	0
38.6718376698635	0.0317699795406899
38.3278772825058	0.0611894934172888
37.9855416007359	0.0181128688224927
37.6447957653095	0.000103479275225290
37.3056059424561	0.0574656056203524
36.9679392806664	0.0377618819470662
36.6317638697666	0
36.2970487021335	0
35.9637636359139	0
35.6318793601242	0
35.3013673615123	0
34.9721998930758	0
34.6443499441340	0
34.3177912118629	0.00916807097634728
33.9924980742048	0.0278589357110965
33.6684455640729	0.00669446086149312
33.3456093447754	0
33.0239656865892	1.04291567817567
32.7034914444176	0.372757308218410
32.3841640364715	0.0226980487141516
32.0659614239169	0
31.7488620914348	0
31.4328450286451	0
31.1178897123460	0
30.8039760895268	0
30.4910845611122	0
30.1791959663993	0
29.8682915681527	0.0108765948299753
29.5583530383223	0.00779620603140465
29.2493624443521	0
28.9413022360510	0.00295621502175133
28.6341552329967	0.0167224328695421
28.3279046124459	0.00388169159825341
28.0225338977264	0
27.7180269470871	0.0170992575526149
27.4143679429842	1.42051263618640
27.1115413817815	1.05635870574543
26.8095320638468	0
26.5083250840237	0
26.2079058224630	0
25.9082599357948	0
25.6093733486286	0
25.3112322453627	0
25.0138230622923	0
24.7171324800001	0
24.4211474160185	0
24.1258550177504	0
23.8312426556379	0
23.5372979165666	0
23.2440085974977	0
22.9513626993151	0.0350858219414925
22.6593484208810	0
22.3679541532890	0
22.0771684743078	0
21.7869801430065	4.30119656195525
21.4973780945546	0.0551285151690233
21.2083514351887	0
20.9198894373403	0
20.6319815349160	0
20.3446173187265	0
20.0577865320557	0
19.7714790663669	0
19.4856849571376	0
19.2003943798212	0
18.9155976459273	0
18.6312851992183	0
18.3474476120163	0.00176479548505980
18.0640755816170	0.0693555406029073
17.7811599268053	0
17.4986915844701	0
17.2166616063129	0
16.9350611556479	0
16.6538815042892	0
16.3731140295227	0.824933746440658
16.0927502111579	0.567396528554493
15.8127816286588	0
15.5331999583489	0
15.2539969706884	0
14.9751645276209	0
14.6966945799872	0
14.4185791650025	0
14.1408104037966	0
13.8633804990126	0
13.5862817324634	0
13.3095064628436	0
13.0330471234943	0.0119104455275455
12.7568962202188	0.00387945326167787
12.4810463291478	0.0432398423009195
12.2054900946523	0
11.9302202273012	0
11.6552295018639	0
11.3805107553540	0
11.1060568851148	0
10.8318608469431	0
10.5579156532506	0
10.2842143712623	0
10.0107501212483	0
9.73751607479048	0
9.46450545308037	0.00105769331955668
9.19171152524807	0.0313664938142763
8.91912760672092	0
8.64674705761054	0
8.37456328112718	0
8.10256972202018	0
7.83075986504356	0
7.55912723344554	0.0411436679010879
7.28766538748122	0
7.01636792294703	0
6.74522846973636	0
6.47424069041518	0
6.20339827881679	0
5.93269495865484	0
5.66212448215364	0.0422115885596237
5.39168062869500	2.69124578939200
5.12135720348073	0
4.85114803620989	0
4.58104697977007	0
4.31104790894189	0
4.04114471911599	0
3.77133132502152	0.0791705686437117
3.50160165946576	0
3.23194967208375	0
2.96236932809746	0
2.69285460708368	0
2.42339950174986	0
2.15399801671740	0
1.88464416731147	0
1.61533197835684	0.00654971402683069
1.34605548297895	0.00819735018094087
1.07680872140956	0
0.807585739796433	0
0.538380589016185	0.000513853750596009
0.269187323489778	0.148110826628774
0	0.254057683581330
-0.269187323489778	0
-0.538380589016185	0
-0.807585739796433	0
-1.07680872140956	0
-1.34605548297895	0
-1.61533197835684	0
-1.88464416731147	0
-2.15399801671740	0
-2.42339950174986	0
-2.69285460708368	0
-2.96236932809746	0.0383671683774662
-3.23194967208375	0.0794613107549210
-3.50160165946576	0
-3.77133132502152	0
-4.04114471911599	0
-4.31104790894189	0
-4.58104697977007	0
-4.85114803620989	0
-5.12135720348073	1.69116955534847e-05
-5.39168062869500	0.0281147216955059
-5.66212448215364	0.00162594971639575
-5.93269495865484	0
-6.20339827881679	0
-6.47424069041518	0
-6.74522846973636	0
-7.01636792294703	0
-7.28766538748122	0
-7.55912723344554	0
-7.83075986504356	0
-8.10256972202018	0
-8.37456328112718	0
-8.64674705761054	0
-8.91912760672092	0
-9.19171152524807	0
-9.46450545308037	0
-9.73751607479048	0
-10.0107501212483	0
-10.2842143712623	0
-10.5579156532506	0
-10.8318608469431	1.03202978999464
-11.1060568851148	0.144494799063868
-11.3805107553540	0
-11.6552295018639	0
-11.9302202273012	0
-12.2054900946523	0
-12.4810463291478	0
-12.7568962202188	0
-13.0330471234943	0.0299241399816681
-13.3095064628436	0.00599727691253481
-13.5862817324634	0
-13.8633804990126	0
-14.1408104037966	0
-14.4185791650025	0
-14.6966945799872	0
-14.9751645276209	0
-15.2539969706884	0
-15.5331999583489	0
-15.8127816286588	0
-16.0927502111579	0
-16.3731140295227	0.00455607220193799
-16.6538815042892	0
-16.9350611556479	0
-17.2166616063129	0
-17.4986915844701	0
-17.7811599268053	0
-18.0640755816170	0
-18.3474476120163	0
-18.6312851992183	0
-18.9155976459273	0
-19.2003943798212	0.00265920938359635
-19.4856849571376	0.0108870670941065
-19.7714790663669	0
-20.0577865320557	0
-20.3446173187265	0
-20.6319815349160	0
-20.9198894373403	0
-21.2083514351887	0.0151996726057671
-21.4973780945546	0.143070964390422
-21.7869801430065	3.07858082428895
-22.0771684743078	0
-22.3679541532890	0
-22.6593484208810	0
-22.9513626993151	0
-23.2440085974977	0
-23.5372979165666	0
-23.8312426556379	0
-24.1258550177504	0
-24.4211474160185	0
-24.7171324800001	0
-25.0138230622923	1.36416479672336e-05
-25.3112322453627	0.00320870989415966
-25.6093733486286	0
-25.9082599357948	0
-26.2079058224630	0
-26.5083250840237	0
-26.8095320638468	0
-27.1115413817815	1.10085401422065
-27.4143679429842	0.964298535413967
-27.7180269470871	0
-28.0225338977264	0
-28.3279046124459	0
-28.6341552329967	0
-28.9413022360510	0
-29.2493624443521	0
-29.5583530383223	0.0153918842478278
-29.8682915681527	0.00794916420568667
-30.1791959663993	0
-30.4910845611122	0
-30.8039760895268	0
-31.1178897123460	0.0547606951221268
-31.4328450286451	0
-31.7488620914348	0
-32.0659614239169	0
-32.3841640364715	0
-32.7034914444176	1.32060466244756
-33.0239656865892	1.60144392217102
-33.3456093447754	0.0105435057394829
-33.6684455640729	0
-33.9924980742048	0
-34.3177912118629	0
-34.6443499441340	0
-34.9721998930758	0
-35.3013673615123	0
-35.6318793601242	0.0175279626394245
-35.9637636359139	0.0747730983820464
-36.2970487021335	0
-36.6317638697666	0
-36.9679392806664	0
-37.3056059424561	0
-37.6447957653095	0
-37.9855416007359	0
-38.3278772825058	0
-38.6718376698635	0
-39.0174586931847	0
-39.3647774022507	0
-39.7138320173262	0
-40.0646619832401	0
-40.4173080266911	0
-40.7718122170139	0
-41.1282180306668	0
-41.4865704197224	0
-41.8469158846699	0.0255247452372807
-42.2093025518658	0.00965691148018410
-42.5737802560000	0
-42.9404006279816	0
-43.3092171886855	0
-43.6802854490444	0
-44.0536630170201	0.0618226708510047
-44.4294097120403	0
-44.8075876875478	0.0293164263214331
-45.1882615623759	0.0589861411880897
-45.5714985617402	0
-45.9573686687203	0
-46.3459447872017	0
-46.7373029173554	0
-47.1315223448533	0
-47.5286858451589	0
-47.9288799043835	0
-48.3321949583836	0
-48.7387256519701	0
-49.1485711203392	0
-49.5618352950950	0
-49.9786272375429	0
-50.3990615022813	0
-50.8232585345264	0
-51.2513451050741	0.00436792400108237
-51.6834547873485	0
-52.1197284816201	0
-52.5603149922205	0
-53.0053716644496	0
-53.4550650888931	0
-53.9095718820780	0
-54.3690795538216	0
-54.8337874733357	0
-55.3039079481776	0
-55.7796674325813	0
-56.2613078846424	0
-56.7490882953890	0
-57.2432864171063	0
-57.7442007235834	0
-58.2521526414736	0
-58.7674891000351	0
-59.2905854565728	0
-59.8218488675112	0
-60.3617221909485	0.000952884539046558
-60.9106885267916	0.0186523581606616
-61.4692765265502	0
-62.0380666384621	0
-62.6176984974834	0
-63.2088797275093	0
-63.8123965002521	0
-64.4291262990908	0
-65.0600534780136	0
-65.7062884019929	0
-66.3690912307130	0.00289658470829231
-67.0499018009668	0.0384605708663791
-67.7503776348219	0
-68.4724429484220	0
-69.2183528215059	0
-69.9907786852373	0

==> F2/R2/OFFT.txt <==
90	0.000154802214902226
84.2680320348023	0.000751479939168690
81.8903855440058	0.0635516668052554
80.0636329278593	0.000872774274595417
78.5216590454664	9.25412069987664e-06
77.1614318590160	1.06337272268478e-05
75.9301322524279	0.0491569065595930
74.7963959067070	0.00399361075139564
73.7397952916880	0
72.7461468826427	0
71.8051276612332	2.13616383288276e-06
70.9089474871396	0.00226220754763462
70.0515564111973	0.0625979036014274
69.2281449546718	0
68.4348149847573	0
67.6683549907785	0
66.9260819343690	0
66.2057270494634	0.000410151155288933
65.5053515285803	0.0133205573225919
64.8232830593903	0.000477198188114337
64.1580672368329	0
63.5084297996439	0
62.8732468827260	0
62.2515212993466	0
61.6423634236720	0
61.0449756281402	0
60.4586394998572	0
59.8827052526779	0.000331112621307519
59.3165828910242	0.134925122335696
58.7597347838183	0.0282005629161390
58.2116693829484	0.0153840038957347
57.6719358778377	0.00413666592173367
57.1401196211109	0.000211596426406021
56.6158381936517	0
56.0987380031337	0
55.5884913302306	0
55.0847937525558	0
54.5873618889404	0
54.0959314166828	0
53.6102553224664	0
53.1301023541560	0.0167462370987224
52.6552556459852	0.000984186318710402
52.1855114939859	0.000341867626132308
51.7206782620723	0.00318632679369107
51.2605754021444	0.0136822055228854
50.8050325740171	0.000524813203153802
50.3538888530263	0.000193321395340701
49.9069920148702	0.000369541412083838
49.4641978886834	5.50875368710397e-05
49.0253697705547	0
48.5903778907291	0
48.1590989286108	0
47.7314155704275	0
47.3072161050622	0
46.8863940541013	0
46.4688478326275	0.0250418525046262
46.0544804376912	0.00664602787362146
45.6431991617493	0.000341403691588948
45.2349153286716	0
44.8295440501774	0
44.4270040008057	0
44.0272172097230	0
43.6301088678543	0
43.2356071489822	0.0186591690953526
42.8436430435963	0.00518514693025555
42.4541502044009	0.00288668960953342
42.0670648024952	0.000432065301414684
41.6823253933395	0
41.2998727917059	0
40.9196499548865	0
40.5416018735045	0
40.1656754693296	0
39.7918194995572	0
39.4199844670590	0
39.0501225361535	0
38.6821874534894	0.00434885410863962
38.3161344736657	0.0734671000463078
37.9519202892464	0.0152690817318807
37.5895029648569	2.25205275360332e-06
37.2288418750736	0.0332412948007711
36.8698976458440	0.0273416002426080
36.5126320991940	0
36.1570082009988	0
35.8029900116141	0
35.4505426391754	0
35.0996321953935	0
34.7502257536825	0.000150568318489016
34.4022913094723	0.000684248283400638
34.0557977425679	0.00747691888195035
33.7107147814259	0.00133846769625158
33.3670129692318	2.92214603941213e-05
33.0246636316659	1.08229906207885
32.6836388462580	0.383826084793309
32.3439114132334	3.32543933091457e-05
32.0054548277643	1.50540877339340e-05
31.6682432535416	0.00881406490998129
31.3322514975943	0.00800111100974355
30.9974549862801	0.000108172588658236
30.6638297423860	0
30.3313523632714	0
30.0000000000000	0
29.6697503374029	0.0134488383528557
29.3405815750237	0
29.0124724088975	0.000162937213533957
28.6854020141189	0.00816958788331626
28.3593500281575	0.00650583506229485
28.0342965348813	0
27.7102220492516	0
27.3871075026539	1.72740458085509
27.0649342288334	0.767997972110376
26.7436839504030	0
26.4233387658968	0
26.1038811373399	0
25.7852938783111	0
25.4675601424724	0
25.1506634125437	0
24.8345874897016	0
24.5193164833804	0
24.2048348014583	0
23.8911271408089	0
23.5781784782018	0
23.2659740615365	0.0142576462173449
22.9544994013928	0.00331864211494042
22.6437402628851	4.24242299362155e-07
22.3336826578053	0
22.0243128370422	0.855549090917894
21.7156172832645	3.55394238689533
21.4075827038562	7.74020941408093e-05
21.1001960240930	3.80264091310966e-06
20.7934443805488	1.05871888872718e-05
20.4873151147227	0
20.1817957668774	0
19.8768740700788	0
19.5725379444289	0
19.2687754914838	0
18.9655749888486	0.00184298513846066
18.6629248849425	0.000213667917488731
18.3608137939259	0.00264168557703468
18.0592304907836	0.117309091262172
17.7581639065574	0
17.4576031237221	0
17.1575373716982	0
16.8579560224972	0
16.5588485864924	0.0343581224720779
16.2602047083120	1.34552352032600
15.9620141628472	0
15.6642668513735	0
15.3669527977777	0
15.0700621448888	0
14.7735851509075	0
14.4775121859299	0
14.1818337285634	0
13.8865403626290	0
13.5916227739479	0
13.2970717472091	0.000344173893936575
13.0028781629139	0.0366250189250344
12.7090329943954	0.0860250648774632
12.4155273049085	0
12.1223522447891	0
11.8294990486794	0
11.5369590328155	0.000103229879196009
11.2447235923764	0.000337231620700836
10.9527841988911	0
10.6611323977012	0
10.3697598054774	0
10.0786581077877	0
9.78781905671398	6.29529341198921e-05
9.49723446851705	0.000382758356990098
9.20689622134590	1.64551462262825e-06
8.91679625299096	0
8.62692655867864	0
8.33727918890569	0
8.04784624731152	0.000201832022124544
7.75861988858682	0
7.46959231641693	0.0365963969868850
7.18075578145828	0.00481471753262326
6.89210257934638	0.000350764577352526
6.60362504873390	1.36139614477306e-05
6.31531556935738	0
6.02716656013110	0
5.73917047726679	0.00310318327608895
5.45131981241778	2.25407197726073
5.16360709084638	0.510277148033143
4.87602486961296	0
4.58856573578583	0
4.30122230467036	0
4.01398721805631	0
3.72685314248215	0.105802308138272
3.43981276751519	8.95116769877785e-06
3.15285880404642	0
2.86598398259886	0
2.57918105164837	0
2.29244277595589	0
2.00576193490983	1.85340729366631e-06
1.71913132087781	0.000148884000369574
1.43254373756651	0.000104232278678250
1.14599199838859	4.76593236632489e-06
0.859468924835823	1.80562333954013e-06
0.572967344857153	2.50522990440078e-07
0.286480091240914	0.193205555259683
0	0.163571749784393
-0.286480091240914	3.50000807981873e-06
-0.572967344857153	0
-0.859468924835823	0
-1.14599199838859	0
-1.43254373756651	0
-1.71913132087781	0
-2.00576193490983	0
-2.29244277595589	9.30154704617653e-08
-2.57918105164837	1.22480511098680e-05
-2.86598398259886	0.000204621711317545
-3.15285880404642	0.0914142726069731
-3.43981276751519	0.0402590057272278
-3.72685314248215	0
-4.01398721805631	0
-4.30122230467036	0
-4.58856573578583	0
-4.87602486961296	0
-5.16360709084638	0
-5.45131981241778	0.00829062436532905
-5.73917047726679	2.65029557140080e-05
-6.02716656013110	0
-6.31531556935738	0
-6.60362504873390	0
-6.89210257934638	0
-7.18075578145828	0
-7.46959231641693	0
-7.75861988858682	0
-8.04784624731152	2.55397585482545e-06
-8.33727918890569	0
-8.62692655867864	0
-8.91679625299096	0
-9.20689622134590	0
-9.49723446851705	0
-9.78781905671398	0
-10.0786581077877	0
-10.3697598054774	0
-10.6611323977012	0.276038854461191
-10.9527841988911	0.865489417743704
-11.2447235923764	0
-11.5369590328155	0
-11.8294990486794	0
-12.1223522447891	0
-12.4155273049085	0
-12.7090329943954	0.0227658424468999
-13.0028781629139	0.000424922311507374
-13.2970717472091	0.000195322358812415
-13.5916227739479	7.81106839951179e-05
-13.8865403626290	0
-14.1818337285634	0
-14.4775121859299	0
-14.7735851509075	0
-15.0700621448888	0
-15.3669527977777	0
-15.6642668513735	0
-15.9620141628472	0.000430601184977103
-16.2602047083120	0.000973120701024298
-16.5588485864924	0
-16.8579560224972	0
-17.1575373716982	0
-17.4576031237221	0
-17.7581639065574	0
-18.0592304907836	0
-18.3608137939259	0
-18.6629248849425	0.00927637652020329
-18.9655749888486	0.00231023463354537
-19.2687754914838	0.000539218438649130
-19.5725379444289	0
-19.8768740700788	0
-20.1817957668774	0
-20.4873151147227	0
-20.7934443805488	0
-21.1001960240930	0.000888758088640471
-21.4075827038562	0.0256377492001026
-21.7156172832645	2.54648363132207
-22.0243128370422	0.696608749553039
-22.3336826578053	0
-22.6437402628851	0
-22.9544994013928	0
-23.2659740615365	0
-23.5781784782018	0
-23.8911271408089	0
-24.2048348014583	0
-24.5193164833804	0
-24.8345874897016	0
-25.1506634125437	0.000251816366975340
-25.4675601424724	0.00373137628364333
-25.7852938783111	3.95794440922442e-05
-26.1038811373399	0
-26.4233387658968	0
-26.7436839504030	0
-27.0649342288334	0.743242560895026
-27.3871075026539	1.30738224362590
-27.7102220492516	0
-28.0342965348813	0
-28.3593500281575	0
-28.6854020141189	0
-29.0124724088975	0.000288687227445490
-29.3405815750237	0.000240293991629389
-29.6697503374029	0.00952294313300187
-30.0000000000000	0.0164384684533791
-30.3313523632714	3.24090420830909e-06
-30.6638297423860	0
-30.9974549862801	0.0322116375387021
-31.3322514975943	0.0166856744492030
-31.6682432535416	0
-32.0054548277643	0
-32.3439114132334	0
-32.6836388462580	1.32516215779473
-33.0246636316659	1.65076250263568
-33.3670129692318	0.00459529771324996
-33.7107147814259	0.000204945950725517
-34.0557977425679	0.00203878641440834
-34.4022913094723	0.00198191196618328
-34.7502257536825	1.32162297540563e-06
-35.0996321953935	0
-35.4505426391754	0
-35.8029900116141	0.0389879582131009
-36.1570082009988	0.000449824028014493
-36.5126320991940	0
-36.8698976458440	0
-37.2288418750736	0
-37.5895029648569	0
-37.9519202892464	0
-38.3161344736657	0
-38.6821874534894	0
-39.0501225361535	0
-39.4199844670590	0
-39.7918194995572	0
-40.1656754693296	0.0225136608220877
-40.5416018735045	0.000280412871898334
-40.9196499548865	0
-41.2998727917059	0
-41.6823253933395	0
-42.0670648024952	0.0448532119140609
-42.4541502044009	0.000114438909047514
-42.8436430435963	0
-43.2356071489822	0
-43.6301088678543	0
-44.0272172097230	0
-44.4270040008057	0.0704733533547976
-44.8295440501774	0.0436882060299426
-45.2349153286716	0.00581054062750162
-45.6431991617493	0
-46.0544804376912	0
-46.4688478326275	0
-46.8863940541013	0
-47.3072161050622	0
-47.7314155704275	4.44871020533068e-06
-48.1590989286108	0.000405603301805386
-48.5903778907291	0.0146423486326344
-49.0253697705547	2.71001456077804e-06
-49.4641978886834	0
-49.9069920148702	0
-50.3538888530263	0
-50.8050325740171	0
-51.2605754021444	0
-51.7206782620723	0
-52.1855114939859	0
-52.6552556459852	0
-53.1301023541560	0
-53.6102553224664	0
-54.0959314166828	0
-54.5873618889404	0.000205556274370932
-55.0847937525558	0.000151464499818893
-55.5884913302306	8.77233148353235e-06
-56.0987380031337	0
-56.6158381936517	0
-57.1401196211109	0
-57.6719358778377	0
-58.2116693829484	1.58701832689527e-06
-58.7597347838183	0.00212092444973232
-59.3165828910242	0.000301084992702564
-59.8827052526779	0.000249664854487015
-60.4586394998572	0.00446690750071416
-61.0449756281402	0.0243049454245249
-61.6423634236720	3.56612300613268e-06
-62.2515212993466	0
-62.8732468827260	0
-63.5084297996439	0
-64.1580672368329	0
-64.8232830593903	0
-65.5053515285803	0
-66.2057270494634	0.0426286523038187
-66.9260819343690	0.0339040882771252
-67.6683549907785	0
-68.4348149847573	0
-69.2281449546718	0
-70.0515564111973	0
-70.9089474871396	0
-71.8051276612332	0
-72.7461468826427	0
-73.7397952916880	0
-74.7963959067070	0.000163361504458839
-75.9301322524279	0.0116296427613594
-77.1614318590160	0
-78.5216590454664	0
-80.0636329278593	0
-81.8903855440058	0
-84.2680320348023	1.79881420773288e-06
-90	0.000154802214902199

==> F2/R2/SBL.txt <==
90	0.000517278549662988
84.2680320348023	0.000423362795457850
81.8903855440058	0.000103817036046790
80.0636329278593	3.62947951541884e-05
78.5216590454664	6.09617729265725e-05
77.1614318590160	8.33352273678993e-05
75.9301322524279	0.000289259961068866
74.7963959067070	0.0396575968594208
73.7397952916880	0.000859766869076909
72.7461468826427	0.000200731015665305
71.8051276612332	0.000118955427995520
70.9089474871396	0.000118853129961399
70.0515564111973	0.000152699399657611
69.2281449546718	0.000201550979516995
68.4348149847573	0.000258633503631557
67.6683549907785	0.000403768774471583
66.9260819343690	0.00157055305176371
66.2057270494634	0.0626344495664907
65.5053515285803	0.000161190602183763
64.8232830593903	0.000146191167347799
64.1580672368329	0.000257322363636606
63.5084297996439	0.000331442403163801
62.8732468827260	0.000218549728955054
62.2515212993466	0.000102221000635399
61.6423634236720	4.39209731222578e-05
61.0449756281402	1.43568770797015e-05
60.4586394998572	6.42866492984913e-06
59.8827052526779	4.30220832848428e-05
59.3165828910242	0.000265263948018850
58.7597347838183	0.0795658716282253
58.2116693829484	0.00112131789293811
57.6719358778377	0.000271735428281834
57.1401196211109	0.000327208091828106
56.6158381936517	0.00107064789523686
56.0987380031337	0.0248450794707109
55.5884913302306	0.000548470493329428
55.0847937525558	0.000149103608389071
54.5873618889404	0.000161933268490769
54.0959314166828	0.000298360106771419
53.6102553224664	0.000482149135200825
53.1301023541560	0.000556433562713371
52.6552556459852	0.000678663141622612
52.1855114939859	0.00209549334384496
51.7206782620723	0.0411569420564835
51.2605754021444	0.000844472430660696
50.8050325740171	0.000565324416618293
50.3538888530263	0.00107104941948388
49.9069920148702	0.0362944969042582
49.4641978886834	0.000474921187951794
49.0253697705547	0.000178510999222249
48.5903778907291	0.000147156412110805
48.1590989286108	0.000142070827412386
47.7314155704275	0.000122104775675540
47.3072161050622	7.55224269839018e-05
46.8863940541013	0.000118295559036571
46.4688478326275	0.000198660498054323
46.0544804376912	0.000238768285787213
45.6431991617493	0.000249579982342154
45.2349153286716	0.000244630152999643
44.8295440501774	0.000200803264075243
44.4270040008057	8.64685051522734e-05
44.0272172097230	7.43755491014441e-05
43.6301088678543	0.000289197924869023
43.2356071489822	0.000820479830084462
42.8436430435963	0.000921258450573684
42.4541502044009	0.000318605919288711
42.0670648024952	0.000134015233659499
41.6823253933395	7.64217976142288e-05
41.2998727917059	7.77508341684171e-05
40.9196499548865	0.000135516342609087
40.5416018735045	0.000145212351167840
40.1656754693296	9.86888045106795e-05
39.7918194995572	7.70335847159982e-05
39.4199844670590	8.66855453751139e-05
39.0501225361535	0.000130615522810507
38.6821874534894	0.000222339865259295
38.3161344736657	0.192958434799852
37.9519202892464	0.00147536597199502
37.5895029648569	0.000387622364979570
37.2288418750736	0.000185157669638020
36.8698976458440	0.000157917829556029
36.5126320991940	0.000326948487225736
36.1570082009988	0.000883456937997428
35.8029900116141	0.000978814815390976
35.4505426391754	0.000361002122445887
35.0996321953935	0.000130641377597431
34.7502257536825	3.88316995568919e-05
34.4022913094723	2.11236361028634e-05
34.0557977425679	7.72487724892432e-05
33.7107147814259	0.000181298435629847
33.3670129692318	0.000469221082052173
33.0246636316659	1.19276573908170
32.6836388462580	0.367861010215127
32.3439114132334	0.00113814830214479
32.0054548277643	0.000549975228196699
31.6682432535416	0.000429546254375628
31.3322514975943	0.000412989268045923
30.9974549862801	0.000383846592886795
30.6638297423860	0.000261750944315607
30.3313523632714	0.000126036770072529
30.0000000000000	3.45248386226054e-05
29.6697503374029	3.70460376241815e-05
29.3405815750237	0.000114045085474029
29.0124724088975	0.000205072552735145
28.6854020141189	0.000289379878521081
28.3593500281575	0.000366804614640022
28.0342965348813	0.000509720032223436
27.7102220492516	0.00100066327677734
27.3871075026539	1.77080787420797
27.0649342288334	0.857337011682021
26.7436839504030	0.00125747958074031
26.4233387658968	0.000428992515151168
26.1038811373399	0.000299428641775085
25.7852938783111	0.000344524471197832
25.4675601424724	0.000504390609253206
25.1506634125437	0.000456124863353243
24.8345874897016	0.000260085128155230
24.5193164833804	0.000167853998785094
24.2048348014583	0.000143282349588156
23.8911271408089	0.000180880381446723
23.5781784782018	0.000556789660009574
23.2659740615365	0.164054567974404
22.9544994013928	0.000510922725506872
22.6437402628851	0.000212105767058289
22.3336826578053	0.000372268959053277
22.0243128370422	1.16042026664654
21.7156172832645	3.22294267057406
21.4075827038562	0.000180721751337555
21.1001960240930	9.78344956887269e-05
20.7934443805488	8.83283360274300e-05
20.4873151147227	9.53189547631511e-05
20.1817957668774	0.000114118908014754
19.8768740700788	0.000135068998483967
19.5725379444289	0.000131428903179921
19.2687754914838	0.000113164580642862
18.9655749888486	0.000119629682191291
18.6629248849425	0.000159929901826565
18.3608137939259	0.000287328677070043
18.0592304907836	0.00106152070701055
17.7581639065574	0.0436335992406780
17.4576031237221	0.000916848944279170
17.1575373716982	0.000377075943211136
16.8579560224972	0.000307611887092253
16.5588485864924	0.000430765098737037
16.2602047083120	1.51668470201715
15.9620141628472	0.000203116689058559
15.6642668513735	7.19397237745034e-05
15.3669527977777	2.46477182892748e-05
15.0700621448888	1.74134908929619e-05
14.7735851509075	5.23790132070634e-05
14.4775121859299	0.000140015742221811
14.1818337285634	0.000583006762705744
13.8865403626290	0.0171911874419029
13.5916227739479	0.00110250698448894
13.2970717472091	0.000366991819045756
13.0028781629139	0.000300856417843534
12.7090329943954	0.000302031928153828
12.4155273049085	0.000197504478082958
12.1223522447891	0.000108400024589032
11.8294990486794	6.73863714770442e-05
11.5369590328155	6.99428557589868e-05
11.2447235923764	0.000274934234721985
10.9527841988911	0.0958533037073667
10.6611323977012	0.000142593052877081
10.3697598054774	6.64278994519804e-05
10.0786581077877	0.000117209781198509
9.78781905671397	0.000150221230233057
9.49723446851705	0.000170109171346903
9.20689622134590	0.000195671833916835
8.91679625299096	0.000210536728442526
8.62692655867864	0.000163695041032115
8.33727918890569	8.73448449840216e-05
8.04784624731152	3.22631946841237e-05
7.75861988858682	2.68676317486738e-05
7.46959231641693	6.24621817255258e-05
7.18075578145828	8.35746409105562e-05
6.89210257934638	7.90480313610268e-05
6.60362504873390	6.77435072069156e-05
6.31531556935738	6.36120170018269e-05
6.02716656013110	7.32522114085711e-05
5.73917047726679	0.000118867643492836
5.45131981241778	2.51277856323561
5.16360709084638	0.363663347311322
4.87602486961296	0.00112628789027106
4.58856573578583	0.000310492415195704
4.30122230467036	0.000181707618120401
4.01398721805631	0.000153141454827656
3.72685314248215	0.000157017422829111
3.43981276751519	0.000159058606533703
3.15285880404642	0.000130235337629666
2.86598398259886	8.92250245881326e-05
2.57918105164837	6.65952663621051e-05
2.29244277595589	9.84921886439759e-05
2.00576193490983	0.000168192488704269
1.71913132087781	0.000200993645038162
1.43254373756651	0.000176259115794061
1.14599199838859	0.000132452237734627
0.859468924835823	0.000100012610258684
0.572967344857153	9.89511759684866e-05
0.286480091240914	0.000194012657334797
0	0.576640824359979
-0.286480091240914	0.000225292929122242
-0.572967344857153	0.000195634530594289
-0.859468924835823	0.000265019771089068
-1.14599199838859	0.000477566358728050
-1.43254373756651	0.000528145766914448
-1.71913132087781	0.000223017122863166
-2.00576193490983	9.06779628430212e-05
-2.29244277595589	3.06293648662077e-05
-2.57918105164837	8.97112045815807e-05
-2.86598398259886	0.000338824998235398
-3.15285880404642	0.000131245151626080
-3.43981276751519	4.51981479378357e-05
-3.72685314248215	3.44129895714776e-05
-4.01398721805631	5.63562471232356e-05
-4.30122230467036	9.70728357078917e-05
-4.58856573578583	0.000176760951319343
-4.87602486961296	0.123979863643402
-5.16360709084638	0.0343488010097071
-5.45131981241778	0.000582400800318730
-5.73917047726679	0.000291844967626383
-6.02716656013110	0.000216590218156850
-6.31531556935738	0.000206313885770024
-6.60362504873390	0.000255617081699860
-6.89210257934638	0.000434733615260510
-7.18075578145828	0.000848846687623437
-7.46959231641693	0.000648368608640307
-7.75861988858682	0.000278713983404502
-8.04784624731152	0.000150595739663310
-8.33727918890569	0.000106812180817313
-8.62692655867864	9.71017119119779e-05
-8.91679625299096	0.000111017332029424
-9.20689622134590	0.000155014803474627
-9.49723446851705	0.000232463773646247
-9.78781905671397	0.000315405234197882
-10.0786581077877	0.000387921620732380
-10.3697598054774	0.000488033672893008
-10.6611323977012	0.000824282486887331
-10.9527841988911	1.33748019306926
-11.2447235923764	0.000348126589952681
-11.5369590328155	0.000138684580508520
-11.8294990486794	6.44040614486826e-05
-12.1223522447891	2.86709327843343e-05
-12.4155273049085	2.85465626398940e-05
-12.7090329943954	6.14550912770004e-05
-13.0028781629139	0.000122887454162157
-13.2970717472091	0.000219899289011452
-13.5916227739479	0.000279496142364117
-13.8865403626290	0.000250932440699088
-14.1818337285634	0.000222331785818339
-14.4775121859299	0.000213813639426468
-14.7735851509075	0.000173717422717191
-15.0700621448888	0.000106949644576395
-15.3669527977777	8.81326850113951e-05
-15.6642668513735	0.000201179562390838
-15.9620141628472	0.00132772622296486
-16.2602047083120	0.0233063364187215
-16.5588485864924	0.000495195255186587
-16.8579560224972	0.000159604603082891
-17.1575373716982	9.61542925711294e-05
-17.4576031237221	0.000132765429718382
-17.7581639065574	0.000285023950875182
-18.0592304907836	0.000740120517629119
-18.3608137939259	0.000987261881610128
-18.6629248849425	0.000344087814995215
-18.9655749888486	0.000127115530990755
-19.2687754914838	5.92326681669392e-05
-19.5725379444289	3.40032348066390e-05
-19.8768740700788	2.56618144338296e-05
-20.1817957668774	2.31837951695220e-05
-20.4873151147227	2.46929261569364e-05
-20.7934443805488	4.75917359752322e-05
-21.1001960240930	0.000128402558490378
-21.4075827038562	0.000466735698064489
-21.7156172832645	2.92580336660404
-22.0243128370422	0.383790363517531
-22.3336826578053	0.00130126511689932
-22.6437402628851	0.000377135235533953
-22.9544994013928	0.000247836971083822
-23.2659740615365	0.000236482074342092
-23.5781784782018	0.000269140880169103
-23.8911271408089	0.000311878840778928
-24.2048348014583	0.000345984563501762
-24.5193164833804	0.000426008091433523
-24.8345874897016	0.000783624607672031
-25.1506634125437	0.00681456113011536
-25.4675601424724	0.0540924300663297
-25.7852938783111	0.000654654413222702
-26.1038811373399	0.000277867769141594
-26.4233387658968	0.000249985427202309
-26.7436839504030	0.000522276924462279
-27.0649342288334	0.887720411295938
-27.3871075026539	1.27088096124397
-27.7102220492516	5.59372264886292e-05
-28.0342965348813	3.41852920181373e-05
-28.3593500281575	3.32440823011721e-05
-28.6854020141189	4.90200719245135e-05
-29.0124724088975	8.46804851093520e-05
-29.3405815750237	0.000163155147252656
-29.6697503374029	0.000304785431246797
-30.0000000000000	0.000387238738032215
-30.3313523632714	0.000335386120909671
-30.6638297423860	0.000284445074763003
-30.9974549862801	0.000274351247014275
-31.3322514975943	0.000300690260825126
-31.6682432535416	0.000371398517817327
-32.0054548277643	0.000556033429304905
-32.3439114132334	0.00133906918401329
-32.6836388462580	1.17263110513521
-33.0246636316659	1.91717021334074
-33.3670129692318	0.000971398030135112
-33.7107147814259	0.000356211993952723
-34.0557977425679	0.000228282058430165
-34.4022913094723	0.000203013516155989
-34.7502257536825	0.000237172748584184
-35.0996321953935	0.000364460746192686
-35.4505426391754	0.000674028164268226
-35.8029900116141	0.000670966763532070
-36.1570082009988	0.000299123346730656
-36.5126320991940	0.000153327664964706
-36.8698976458440	0.000108340728601626
-37.2288418750736	0.000118010702217106
-37.5895029648569	0.000194115634007289
-37.9519202892464	0.000495418745844142
-38.3161344736657	0.00652360470957532
-38.6821874534894	0.00170402155180781
-39.0501225361535	0.000157600248043066
-39.4199844670590	4.68284112264090e-05
-39.7918194995572	6.78231067073406e-05
-40.1656754693296	8.68642094497346e-05
-40.5416018735045	6.94855921028275e-05
-40.9196499548865	2.31429101366159e-05
-41.2998727917059	2.82605738495557e-05
-41.6823253933395	9.66444398801631e-05
-42.0670648024952	0.000222040009575402
-42.4541502044009	0.000302654926284779
-42.8436430435963	0.000189516173673407
-43.2356071489822	0.000123754477801784
-43.6301088678543	0.000115740529848649
-44.0272172097230	0.000132329977295869
-44.4270040008057	0.000133269978842794
-44.8295440501774	7.93135425569304e-05
-45.2349153286716	3.26479909992719e-05
-45.6431991617493	3.71462561399817e-05
-46.0544804376912	4.20511134367251e-05
-46.4688478326275	3.07071483267705e-05
-46.8863940541013	4.25525411065966e-05
-47.3072161050622	0.000124879835945108
-47.7314155704275	0.000205701357987450
-48.1590989286108	0.000200671402866419
-48.5903778907291	0.000113625566201717
-49.0253697705547	4.80111128156276e-05
-49.4641978886834	0.000236251947062123
-49.9069920148702	0.000870886339293611
-50.3538888530263	0.00168923517976433
-50.8050325740171	0.000483707972844796
-51.2605754021444	0.000108726956172154
-51.7206782620723	7.15003493976076e-05
-52.1855114939859	0.000165154684191665
-52.6552556459852	0.000230696681447229
-53.1301023541560	0.000214602477376055
-53.6102553224664	0.000133816778039312
-54.0959314166828	5.20830883036051e-05
-54.5873618889404	1.56880156450392e-05
-55.0847937525558	2.78880178636557e-05
-55.5884913302306	4.07932971795733e-05
-56.0987380031337	6.57194349261752e-05
-56.6158381936517	0.000198414237297859
-57.1401196211109	0.0724574351069693
-57.6719358778377	0.000267950439521017
-58.2116693829484	0.000113508072939019
-58.7597347838183	9.95936877635669e-05
-59.3165828910242	0.000130973094670078
-59.8827052526779	0.000191259988615475
-60.4586394998572	0.000235323381448937
-61.0449756281402	0.000240390073659867
-61.6423634236720	0.000214141169947713
-62.2515212993466	0.000164980380957872
-62.8732468827260	0.000115447061977866
-63.5084297996439	7.44182031697115e-05
-64.1580672368329	3.21827808780430e-05
-64.8232830593903	4.79837612409919e-05
-65.5053515285803	0.000114817858300382
-66.2057270494634	0.000145379558943045
-66.9260819343690	0.000145031418444327
-67.6683549907785	0.000124146819810253
-68.4348149847573	7.92225956658841e-05
-69.2281449546718	5.03769423972939e-06
-70.0515564111973	0.000204298874285310
-70.9089474871396	0.0747751247608401
-71.8051276612332	0.000536405438933212
-72.7461468826427	0.000131937655347367
-73.7397952916880	9.95897857972958e-05
-74.7963959067070	0.000108353527428240
-75.9301322524279	0.000123780446356341
-77.1614318590160	0.000111769231299783
-78.5216590454664	5.84240475044768e-05
-80.0636329278593	0.000109098111982559
-81.8903855440058	0.000220038981023439
-84.2680320348023	0.000363876382082553
-90	0.000517278549659659

==> F2/R2/offgrid.txt <==
90	6.41105816048796e-05
84.2680320348023	9.45727491386070e-05
81.8903855440058	0.000183314440661844
80.0636329278593	0.000337313127306236
78.5216590454664	0.000250283603654347
77.1614318590160	8.68248641832708e-05
75.9301322524279	3.29386041473093e-05
74.7963959067070	1.41960526709756e-05
73.7397952916880	6.28498840897163e-06
72.7461468826427	2.57608107990337e-05
71.8051276612332	3.90252238422999e-05
70.9089474871396	3.67749266604078e-05
70.0515564111973	1.69560275575020e-05
69.2281449546718	0.000442287055401580
68.4348149847573	0.000366923872985197
67.6683549907785	5.21283146110816e-05
66.9260819343690	8.19009156064892e-05
66.2057270494634	0.000165955071831214
65.5053515285803	0.000222630132854024
64.8232830593903	0.000212196044106458
64.1580672368329	0.000271230282748129
63.5084297996439	0.00184814423865673
62.8732468827260	0.000291587715115139
62.2515212993466	6.81390576026481e-05
61.6423634236720	9.96379394406945e-05
61.0449756281402	0.000235973983476087
60.4586394998572	0.00600617667337140
59.8827052526779	0.000168170883358486
59.3165828910242	3.01307117903703e-05
58.7597347838183	3.40611809115413e-05
58.2116693829484	2.42029619455547e-05
57.6719358778377	6.64324141311417e-06
57.1401196211109	2.03656606876376e-05
56.6158381936517	3.08297055136000e-05
56.0987380031337	3.07358040468077e-05
55.5884913302306	2.54862762969818e-05
55.0847937525558	2.65851381172105e-05
54.5873618889404	2.74022227584671e-05
54.0959314166828	2.90703986629172e-05
53.6102553224664	3.58590586818723e-05
53.1301023541560	3.84785567762123e-05
52.6552556459852	3.11463958126390e-05
52.1855114939859	2.29633792798807e-05
51.7206782620723	1.36838239326034e-05
51.2605754021444	1.88155476640949e-05
50.8050325740171	8.11550700266799e-05
50.3538888530263	0.000115231355705148
49.9069920148702	0.000141807003309730
49.4641978886834	0.000169070517251966
49.0253697705547	9.44268167446448e-05
48.5903778907291	6.17912012310201e-05
48.1590989286108	0.000109756584351033
47.7314155704275	0.000108721211446547
47.3072161050622	6.08283343120426e-05
46.8863940541013	1.87562986453038e-05
46.4688478326275	3.31316256618355e-05
46.0544804376912	0.000102873972522892
45.6431991617493	0.000436567634686449
45.2349153286716	0.0250069590617906
44.8295440501774	0.000461771113413066
44.4270040008057	0.000204001728570089
44.0272172097230	9.91740839486927e-05
43.6301088678543	4.93229848785924e-05
43.2356071489822	2.36438360420300e-05
42.8436430435963	2.62770036782796e-05
42.4541502044009	6.27149725153150e-05
42.0670648024952	7.46844558888154e-05
41.6823253933395	7.12227139302835e-05
41.2998727917059	7.81362826966731e-05
40.9196499548865	9.94444008483268e-05
40.5416018735045	0.000155115345784199
40.1656754693296	0.000271485268481066
39.7918194995572	0.000222292649846183
39.4199844670590	0.000126568132368335
39.0501225361535	0.000124222107696747
38.6821874534894	0.000240532741702339
38.3161344736657	0.00101702706593411
37.9519202892464	0.00136086054530303
37.5895029648569	0.000340411776070463
37.2288418750736	0.000140246844263640
36.8698976458440	8.74174628934423e-05
36.5126320991940	9.31416696245582e-05
36.1570082009988	0.000119494788585112
35.8029900116141	0.000185670167195431
35.4505426391754	0.000522806848516304
35.0996321953935	0.0870687275328351
34.7502257536825	0.000195693529300273
34.4022913094723	0.000176176046522968
34.0557977425679	0.000179343648996380
33.7107147814259	0.000149989770188161
33.3670129692318	0.000106815928029486
33.0246636316659	8.15929339646806e-05
32.6836388462580	6.38730045083979e-05
32.3439114132334	3.79873389132985e-05
32.0054548277643	7.86611230825582e-05
31.6682432535416	6.26092874870089e-05
31.3322514975943	4.55373941606656e-05
30.9974549862801	3.80587140431257e-05
30.6638297423860	3.86815218691498e-05
30.3313523632714	5.78849141452660e-05
30.0231585163805	1.51101295807038
29.6697503374029	2.60191335613242e-05
29.3405815750237	1.42003127338040e-05
29.0124724088975	1.23290017680272e-05
28.6854020141189	1.43906379668870e-05
28.3593500281575	2.48025001216352e-05
28.0342965348813	4.19256330648588e-05
27.7102220492516	5.55734146288563e-05
27.3871075026539	7.69899725533795e-05
27.0649342288334	0.000152485916903640
26.7436839504030	0.0747101398392059
26.4233387658968	0.000341198097442963
26.1038811373399	0.000184174729765973
25.7852938783111	0.000189922288745075
25.4675601424724	0.000299416523312056
25.0083286298736	1.04989835219746
25.0051675113448	1.64564876928980
24.5193164833804	0.000767776530476096
24.2048348014583	0.00154211273150740
23.8911271408089	0.00206178427597441
23.5781784782018	0.000272870389472234
23.2659740615365	7.15082573779143e-05
22.9544994013928	5.52177796603710e-05
22.6437402628851	5.13897124594886e-05
22.3336826578053	3.63183108072791e-05
22.0243128370422	7.62402138401835e-05
21.7156172832645	0.119507932619508
21.4075827038562	0.000131320519613564
21.1001960240930	0.000240153531669910
20.7934443805488	0.000318301807145653
20.4873151147227	0.000549309524738091
20.1024591229976	0.00350128389422709
20.0109667641947	4.26683268645882
19.5755784463245	0.00173696519893132
19.2687754914838	0.00193746049919011
18.9655749888486	0.00360063042591538
18.6629248849425	0.0834115072335201
18.3608137939259	0.000564435838711401
18.0592304907836	0.000154762057945181
17.7581639065574	5.10647423572849e-05
17.4576031237221	5.54999652904706e-06
17.1575373716982	4.28504138548271e-05
16.8579560224972	0.000198749947979647
16.5588485864924	0.00505350518925941
16.2602047083120	0.000533167137032571
15.9620141628472	0.000258490791935656
15.6642668513735	0.000353962498947178
15.3669527977777	0.000820568715481755
15.0048020519991	1.47771226504258
14.8032145109685	0.00198943715896531
14.4775121859299	0.000633569813943457
14.1818337285634	0.000277272857139232
13.8865403626290	0.000140329854934896
13.5916227739479	7.89898815597875e-05
13.2970717472091	7.64068752383796e-05
13.0028781629139	0.000405897468709761
12.7090329943954	0.0236897646065927
12.4155273049085	0.000215336554879307
12.1223522447891	5.02799316150440e-05
11.8294990486794	3.89290725639881e-05
11.5369590328155	4.17600561550566e-05
11.2447235923764	5.56212036040844e-05
10.9527841988911	8.61969900815983e-05
10.6611323977012	0.000147389617050361
10.3697598054774	0.000253754695508924
10.0786581077877	0.0635947411111188
9.78781905671397	0.000184720387501439
9.49723446851705	3.97378021029076e-05
9.20689622134590	0.000167492421001279
8.91679625299096	0.000522077346242627
8.62692655867864	0.000704308598214208
8.33727918890569	0.000121777178755038
8.04784624731152	1.03236103512000e-05
7.75861988858682	5.73402659748989e-05
7.46959231641693	7.79966683242617e-05
7.18075578145828	5.74759413041675e-05
6.89210257934638	3.54641621767467e-05
6.60362504873390	0.000135531497737567
6.31531556935738	0.000335734388229373
6.02716656013110	0.000675045310716050
5.73917047726679	0.000811774509149735
5.45131981241778	0.000684740249185836
5.15210134582653	0.00102951442956952
4.99104257314485	2.80037273327118
4.58856573578583	0.000872427178977311
4.30122230467036	0.000731210194336482
4.01398721805631	0.000409396952330291
3.72685314248215	0.000207557229626425
3.43981276751519	0.000138395087427530
3.15285880404642	0.000129061517617608
2.86598398259886	0.000131917384161470
2.57918105164837	0.000125839951130793
2.29244277595589	0.000112416448444647
2.00576193490983	8.54282767927245e-05
1.71913132087781	4.19394618555921e-05
1.43254373756651	8.51495286872840e-05
1.14599199838859	0.000196661628668238
0.859468924835823	0.000399858169948273
0.572967344857153	0.000734359167366921
0.286480091240914	0.00132670047621553
0.0286478909502034	0.610102765111784
-0.286480091240914	0.000374474335023677
-0.572967344857153	0.000146974327554098
-0.859468924835823	8.50251139914662e-05
-1.14599199838859	0.000102358784111349
-1.43254373756651	0.000324600144289970
-1.71913132087781	0.00203931417623656
-2.00576193490983	0.00117319708595652
-2.29244277595589	0.000383307998919695
-2.57918105164837	0.000202834205800815
-2.86598398259886	0.0769107095908382
-3.15285880404642	0.00392635184914533
-3.43981276751519	0.000282472435125413
-3.72685314248215	0.000203049021632938
-4.01398721805631	0.000209431090430187
-4.30122230467036	0.000196660145482577
-4.58856573578583	0.000134463018279299
-4.87602486961296	6.71020425964632e-05
-5.16360709084638	3.52078684704088e-05
-5.45131981241778	4.92670118860620e-05
-5.73917047726679	4.47728305727350e-05
-6.02716656013110	2.02282811002231e-05
-6.31531556935738	3.35255159720847e-05
-6.60362504873390	0.000146380293584483
-6.89210257934638	0.000298279156276399
-7.18075578145828	0.000197583870552711
-7.46959231641693	0.000127586145083830
-7.75861988858682	0.000158122120307017
-8.04784624731152	0.0226886385709218
-8.33727918890569	0.000232292580051382
-8.62692655867864	6.09955315651913e-05
-8.91679625299096	2.54895959791594e-05
-9.20689622134590	4.36211386324422e-05
-9.49723446851705	0.000114125462093047
-9.78781905671397	0.000354022331081191
-10.0204695486328	1.37730839176725
-10.3697598054774	0.000315118358681694
-10.6611323977012	0.000167861472202986
-10.9527841988911	0.000102050534824472
-11.2447235923764	6.31142140284321e-05
-11.5369590328155	4.82403096037377e-05
-11.8294990486794	7.27729674864836e-05
-12.1223522447891	0.000149340332524693
-12.4155273049085	0.000212476608531467
-12.7090329943954	9.71677769631486e-05
-13.0028781629139	2.53366319799123e-05
-13.2970717472091	8.46903456624822e-05
-13.5916227739479	0.000140881388124462
-13.8865403626290	0.000116775454861904
-14.1818337285634	6.90520656833815e-05
-14.4775121859299	4.89243433412449e-05
-14.7735851509075	5.53070017819689e-05
-15.0700621448888	9.02063468686726e-05
-15.3669527977777	0.000142588812579061
-15.6642668513735	0.000137977211761637
-15.9620141628472	9.83355500751698e-05
-16.2602047083120	6.78914628082172e-05
-16.5588485864924	4.04561655016290e-05
-16.8579560224972	5.60738117515492e-06
-17.1575373716982	6.00239718173194e-05
-17.4576031237221	8.26503522850270e-05
-17.7581639065574	7.78362206005091e-05
-18.0592304907836	7.90651643405132e-05
-18.3608137939259	0.000129006410202600
-18.6629248849425	0.000339020186101731
-18.9655749888486	0.000510728666713313
-19.2687754914838	0.000396149630026669
-19.5725379444289	0.000398720847715913
-19.9865777962103	3.26862060259098
-20.1390710290361	0.000668718471087332
-20.4842569227509	0.000221711439837221
-20.7934443805488	0.000194338770966596
-21.1001960240930	0.000345011166304724
-21.4075827038562	0.0730182860013113
-21.7156172832645	0.000144205217861175
-22.0243128370422	0.000114782564702908
-22.3336826578053	0.000145820592880969
-22.6437402628851	0.000324112092284881
-22.9544994013928	0.00425015289773597
-23.2659740615365	0.0402449992704101
-23.5781784782018	0.000274948021634236
-23.8911271408089	0.000129893058400865
-24.2048348014583	0.000103675165693866
-24.5193164833804	0.000123089613693758
-24.9704005726990	2.04698422836970
-25.1443339036265	0.000216194126691791
-25.4675601424724	6.58700722417553e-05
-25.7852938783111	3.24509509116952e-05
-26.1038811373399	3.80677613352160e-05
-26.4233387658968	0.000113413967301469
-26.7436839504030	0.000278046086117385
-27.0649342288334	0.000307757628610024
-27.3871075026539	0.000187712546683618
-27.7102220492516	0.000111436393885191
-28.0342965348813	8.56926775679988e-05
-28.3593500281575	0.000240808115056268
-28.6854020141189	0.000922482676628364
-29.0124724088975	0.000885648402822820
-29.3405815750237	0.000541653207230145
-29.6697503374029	0.000584269976587663
-30.0198498258134	2.98261086814616
-30.3280333084345	0.00466227731381224
-30.6638297423860	0.00663551861239714
-30.9974549862801	0.00188175985912277
-31.3322514975943	0.000941553364146561
-31.6682432535416	0.000839971461514663
-32.0054548277643	0.116926732488855
-32.3439114132334	0.000912745828603768
-32.6836388462580	0.000180227632092899
-33.0246636316659	0.000124820455630113
-33.3670129692318	0.000281293400849241
-33.7107147814259	0.000306591655823053
-34.0557977425679	0.000260612993859814
-34.4022913094723	0.000226186806850149
-34.7502257536825	0.000192008390734521
-35.0996321953935	0.000142326868075097
-35.4505426391754	0.000105414345155125
-35.8029900116141	9.20149664747988e-05
-36.1570082009988	7.91980952105944e-05
-36.5126320991940	5.50125801868707e-05
-36.8698976458440	4.04986401812297e-05
-37.2288418750736	7.42319243180106e-05
-37.5895029648569	0.000153318802406813
-37.9519202892464	0.000214590006481979
-38.3161344736657	0.000154076397713722
-38.6821874534894	6.73122699923532e-05
-39.0501225361535	9.49588722380234e-06
-39.4199844670590	5.36402568949689e-05
-39.7918194995572	8.99550209601746e-05
-40.1656754693296	9.90886153836645e-05
-40.5416018735045	9.56601358443155e-05
-40.9196499548865	9.92983857008735e-05
-41.2998727917059	0.000140719521167761
-41.6823253933395	0.0772732278512046
-42.0670648024952	0.000325897662615877
-42.4541502044009	0.000129361741808262
-42.8436430435963	9.60354175372431e-05
-43.2356071489822	9.01916281468193e-05
-43.6301088678543	9.16324455086657e-05
-44.0272172097230	5.89314567396189e-05
-44.4270040008057	3.84821675012917e-05
-44.8295440501774	4.11495173589574e-05
-45.2349153286716	3.20686212257098e-05
-45.6431991617493	3.25936644713827e-05
-46.0544804376912	7.63680332849934e-05
-46.4688478326275	0.000158310257541392
-46.8863940541013	0.000233192147790027
-47.3072161050622	0.000276871442941257
-47.7314155704275	0.000301621508774263
-48.1590989286108	0.000316159707293840
-48.5903778907291	0.000303235361991465
-49.0253697705547	0.000256631084114484
-49.4641978886834	0.000231548322021064
-49.9069920148702	0.000209052559356880
-50.3538888530263	0.000132021897835520
-50.8050325740171	4.85114910093839e-05
-51.2605754021444	8.26144666513727e-05
-51.7206782620723	0.000125388325742883
-52.1855114939859	0.000151211920081848
-52.6552556459852	0.000105250052011470
-53.1301023541560	3.40207829277727e-05
-53.6102553224664	6.66243307046122e-06
-54.0959314166828	2.68985331879025e-05
-54.5873618889404	4.28825243669730e-05
-55.0847937525558	7.49391800566201e-05
-55.5884913302306	0.000244932384341195
-56.0987380031337	0.0234655028071292
-56.6158381936517	0.000931166105239616
-57.1401196211109	9.93540528697440e-05
-57.6719358778377	6.78711361871865e-05
-58.2116693829484	0.000116583879846356
-58.7597347838183	0.000232284720050427
-59.3165828910242	0.000353428062444135
-59.8827052526779	0.000179605885335185
-60.4586394998572	6.10128763668539e-05
-61.0449756281402	2.49976540323742e-05
-61.6423634236720	9.59100213682438e-06
-62.2515212993466	1.18068642292569e-05
-62.8732468827260	3.19615415034336e-05
-63.5084297996439	3.97746033201880e-05
-64.1580672368329	3.30379439628178e-05
-64.8232830593903	1.76365934519727e-05
-65.5053515285803	0.0658772279324437
-66.2057270494634	0.000145648073755959
-66.9260819343690	5.09652533286701e-05
-67.6683549907785	0.000106547630500360
-68.4348149847573	0.000194427738689975
-69.2281449546718	0.000221497790885971
-70.0515564111973	0.000215140314313074
-70.9089474871396	0.000367636361292311
-71.8051276612332	0.0433017868718908
-72.7461468826427	0.000112444878805832
-73.7397952916880	7.36179715977631e-05
-74.7963959067070	0.000124070836889425
-75.9301322524279	0.000397976842535960
-77.1614318590160	0.0290849984136063
-78.5216590454664	5.19617006578367e-05
-80.0636329278593	3.33328841347244e-05
-81.8903855440058	3.21177475663963e-05
-84.2680320348023	1.82941976348686e-05
-90	8.59092550801682e-06

==> F2/R3/FFT.txt <==
90	0.130116838360575
78.5216590454664	0
73.7397952916880	0.000802540662266946
70.0515564111973	0.000800427692369088
66.9260819343690	0
64.1580672368329	0.748266483097878
61.6423634236720	0.257816497727837
59.3165828910242	0.0490164847836226
57.1401196211109	0
55.0847937525558	0
53.1301023541560	0.278731498268229
51.2605754021444	0
49.4641978886834	1.24368851691932
47.7314155704275	0.832401983614786
46.0544804376912	0
44.4270040008057	0.000663132821891553
42.8436430435963	0
41.2998727917059	0.225554060859656
39.7918194995572	0.0229580224662571
38.3161344736657	0
36.8698976458440	0
35.4505426391754	0.000508590287632043
34.0557977425679	0.133090679539073
32.6836388462580	3.54052872871749
31.3322514975943	0.359898538401981
30.0000000000000	0.255355639818213
28.6854020141189	0.136818155879798
27.3871075026539	2.57532845974655
26.1038811373399	0.0497842213830971
24.8345874897016	0
23.5781784782018	0.236574561707973
22.3336826578053	1.50629973371384
21.1001960240930	0.630715573262642
19.8768740700788	0.380922753917689
18.6629248849425	0.140361072571364
17.4576031237221	0.393023222724936
16.2602047083120	3.44705496183836
15.0700621448888	0
13.8865403626290	0.320764510346607
12.7090329943954	0.615657288541333
11.5369590328155	0.673828291074366
10.3697598054774	0.236174680840495
9.20689622134590	0
8.04784624731152	0
6.89210257934638	0
5.73917047726679	2.15905435608069
4.58856573578583	0.767002733108065
3.43981276751519	0.000789507308469090
2.29244277595589	0.000904453889587668
1.14599199838859	0.000613656464361224
0	1.98352391432225
-1.14599199838859	0.484754815870732
-2.29244277595589	0.0510124383954185
-3.43981276751519	0
-4.58856573578583	0
-5.73917047726679	0
-6.89210257934638	0.0814270888723183
-8.04784624731152	0.114076937697808
-9.20689622134590	0.253931850270920
-10.3697598054774	1.91397406970809
-11.5369590328155	1.80997286680520
-12.7090329943954	0.440573008023675
-13.8865403626290	0.209001865737485
-15.0700621448888	0.195101192202864
-16.2602047083120	0
-17.4576031237221	0.0345806714060184
-18.6629248849425	0.342299697902457
-19.8768740700788	0.945917398210164
-21.1001960240930	0.879883385405370
-22.3336826578053	1.54325817369485
-23.5781784782018	0.165722462320796
-24.8345874897016	0.662054586701109
-26.1038811373399	0.538786198195988
-27.3871075026539	3.65072557065175
-28.6854020141189	0
-30.0000000000000	0.112344915302527
-31.3322514975943	0
-32.6836388462580	0.754401974330245
-34.0557977425679	0
-35.4505426391754	0.000439483906973260
-36.8698976458440	0.0556852825599139
-38.3161344736657	0.267138893255966
-39.7918194995572	0
-41.2998727917059	0.255200044625003
-42.8436430435963	0.325849267339870
-44.4270040008057	0.707501536286238
-46.0544804376912	0.0195477575036401
-47.7314155704275	0.114956887130466
-49.4641978886834	0
-51.2605754021444	0.425710309622438
-53.1301023541560	0
-55.0847937525558	0.665902360542362
-57.1401196211109	0.293501545056039
-59.3165828910242	0.000210897551852832
-61.6423634236720	0
-64.1580672368329	0.0243852904507939
-66.9260819343690	0.677978146693952
-70.0515564111973	0.334108951304372
-73.7397952916880	0
-78.5216590454664	0
-90	0.130116838360643

==> F2/R3/Learning.txt <==
69.9907786852373	0.000572605530921255
69.2183528215059	0.000204279504809824
68.4724429484220	0
67.7503776348219	0
67.0499018009668	0
66.3690912307130	0
65.7062884019929	0
65.0600534780136	3.44324165588152e-06
64.4291262990908	7.49182905647103e-05
63.8123965002521	0.153964182104944
63.2088797275093	0.0914645926966274
62.6176984974834	0.0164102588628485
62.0380666384621	0.00713971023700995
61.4692765265502	0.0169512977843096
60.9106885267916	0.0913861444583842
60.3617221909485	0
59.8218488675112	0
59.2905854565728	0
58.7674891000351	0
58.2521526414736	1.19229402862493e-05
57.7442007235834	0.0258470036223714
57.2432864171063	0.0507559509856146
56.7490882953890	0.0269659158852659
56.2613078846424	0.00116632338736436
55.7796674325813	0.000305370124917528
55.3039079481776	0.0131017037245288
54.8337874733357	0.0178171533271174
54.3690795538216	0.000622838167722293
53.9095718820780	0.000437450754910991
53.4550650888931	0
53.0053716644496	0
52.5603149922205	0
52.1197284816201	0
51.6834547873485	0
51.2513451050741	0
50.8232585345264	0
50.3990615022813	0.000625729916237870
49.9786272375429	0.0263369769695231
49.5618352950950	0.0174007300069480
49.1485711203392	0.000246840081434650
48.7387256519701	0.354973372135706
48.3321949583836	0.0265162609040037
47.9288799043835	0.104035531096934
47.5286858451589	0.0149013722499895
47.1315223448533	0
46.7373029173554	0
46.3459447872017	0
45.9573686687203	0
45.5714985617402	0
45.1882615623759	0
44.8075876875478	0
44.4294097120403	0
44.0536630170201	0.00949007846095337
43.6802854490444	0.0191249963376793
43.3092171886855	0
42.9404006279816	0
42.5737802560000	0
42.2093025518658	0.0359334502083225
41.8469158846699	0.212674563661830
41.4865704197224	0
41.1282180306668	0
40.7718122170139	0
40.4173080266911	0.00310781983595513
40.0646619832401	0.00233041570463221
39.7138320173262	0
39.3647774022507	0
39.0174586931847	0
38.6718376698635	0
38.3278772825058	0
37.9855416007359	0.00964284811427264
37.6447957653095	0.00466746249174761
37.3056059424561	5.88184742383322e-06
36.9679392806664	0
36.6317638697666	0
36.2970487021335	0
35.9637636359139	0
35.6318793601242	4.91182733136160e-06
35.3013673615123	1.88168499982990e-05
34.9721998930758	0.000274854279561720
34.6443499441340	0.000165086033273355
34.3177912118629	0
33.9924980742048	0
33.6684455640729	0
33.3456093447754	0
33.0239656865892	2.05841818502162
32.7034914444176	1.45065998647315
32.3841640364715	0.429910343043604
32.0659614239169	0.0226385135418564
31.7488620914348	0.00874427336590973
31.4328450286451	0.00195730385119518
31.1178897123460	1.20704050467188e-05
30.8039760895268	0
30.4910845611122	0
30.1791959663993	0.00271130234385109
29.8682915681527	0.000330165819536264
29.5583530383223	0
29.2493624443521	0
28.9413022360510	0
28.6341552329967	0
28.3279046124459	0
28.0225338977264	0
27.7180269470871	0
27.4143679429842	2.49345617925934
27.1115413817815	0.985339586707866
26.8095320638468	9.77648980427862e-06
26.5083250840237	0
26.2079058224630	0
25.9082599357948	0
25.6093733486286	0.0547936541189121
25.3112322453627	0.0623101869505389
25.0138230622923	1.04782437669355e-05
24.7171324800001	0
24.4211474160185	0
24.1258550177504	0.000194544703341450
23.8312426556379	0.00142735897578709
23.5372979165666	0.000235798285516100
23.2440085974977	0
22.9513626993151	0
22.6593484208810	0
22.3679541532890	0
22.0771684743078	0.794918658461149
21.7869801430065	1.42564132813330
21.4973780945546	0.750290608355477
21.2083514351887	0
20.9198894373403	0
20.6319815349160	0
20.3446173187265	0
20.0577865320557	0
19.7714790663669	0
19.4856849571376	0.000214853924905858
19.2003943798212	0
18.9155976459273	0
18.6312851992183	0
18.3474476120163	0
18.0640755816170	0
17.7811599268053	0
17.4986915844701	0
17.2166616063129	0
16.9350611556479	0
16.6538815042892	0
16.3731140295227	3.34081652003826
16.0927502111579	0.488399136401504
15.8127816286588	0
15.5331999583489	0
15.2539969706884	0
14.9751645276209	0
14.6966945799872	0
14.4185791650025	0
14.1408104037966	0
13.8633804990126	0.0282182873719518
13.5862817324634	0.0196859817254231
13.3095064628436	0
13.0330471234943	0
12.7568962202188	0
12.4810463291478	0
12.2054900946523	0.257701866410256
11.9302202273012	0.0144822454388040
11.6552295018639	0
11.3805107553540	0
11.1060568851148	2.92017508447562e-06
10.8318608469431	0.190022345355230
10.5579156532506	0.0939737698554184
10.2842143712623	1.22694812103227e-05
10.0107501212483	0
9.73751607479048	0
9.46450545308037	0
9.19171152524807	0
8.91912760672092	0
8.64674705761054	0.00450406889432100
8.37456328112718	0.00247922474345765
8.10256972202018	1.34076565235411e-05
7.83075986504356	0
7.55912723344554	0
7.28766538748122	0
7.01636792294703	0
6.74522846973636	0
6.47424069041518	0.0123223204617372
6.20339827881679	0.000281226449998679
5.93269495865484	1.09693531360501e-05
5.66212448215364	0.714088260126066
5.39168062869500	1.76904279094331
5.12135720348073	0.424850504718457
4.85114803620989	0.0299446741626886
4.58104697977007	0.000285450517605900
4.31104790894189	0
4.04114471911599	0
3.77133132502152	0
3.50160165946576	0
3.23194967208375	0
2.96236932809746	0.0456856333934651
2.69285460708368	0
2.42339950174986	0
2.15399801671740	0
1.88464416731147	0
1.61533197835684	0.114498829053260
1.34605548297895	0.0752637349910596
1.07680872140956	3.59912990942950e-06
0.807585739796433	0
0.538380589016185	0
0.269187323489778	0.00315762303308922
0	2.11654247145528
-0.269187323489778	0
-0.538380589016185	0
-0.807585739796433	0
-1.07680872140956	0
-1.34605548297895	0.0171437926282495
-1.61533197835684	0.0808011066545404
-1.88464416731147	9.41580498215215e-06
-2.15399801671740	8.08326405758503e-06
-2.42339950174986	0.00303019495265769
-2.69285460708368	0
-2.96236932809746	0
-3.23194967208375	0
-3.50160165946576	0
-3.77133132502152	2.67566459270721e-05
-4.04114471911599	0.0461682962945701
-4.31104790894189	0.0104048578877502
-4.58104697977007	0.000530660434304346
-4.85114803620989	0
-5.12135720348073	0
-5.39168062869500	0
-5.66212448215364	0
-5.93269495865484	0
-6.20339827881679	0
-6.47424069041518	0
-6.74522846973636	0
-7.01636792294703	0
-7.28766538748122	0
-7.55912723344554	0
-7.83075986504356	0
-8.10256972202018	0
-8.37456328112718	0
-8.64674705761054	0
-8.91912760672092	0
-9.19171152524807	0
-9.46450545308037	0
-9.73751607479048	0
-10.0107501212483	0
-10.2842143712623	0
-10.5579156532506	0.582162899075664
-10.8318608469431	2.29055754887151
-11.1060568851148	0.846798225121298
-11.3805107553540	0
-11.6552295018639	0
-11.9302202273012	0
-12.2054900946523	0
-12.4810463291478	0.000127454787864887
-12.7568962202188	0.00316058918734771
-13.0330471234943	0.00426183204999192
-13.3095064628436	0.0108872388816856
-13.5862817324634	0.000691261958179712
-13.8633804990126	0.000364299193332713
-14.1408104037966	0
-14.4185791650025	0
-14.6966945799872	0
-14.9751645276209	0
-15.2539969706884	0
-15.5331999583489	0
-15.8127816286588	0
-16.0927502111579	0
-16.3731140295227	0
-16.6538815042892	0
-16.9350611556479	7.63470787110803e-05
-17.2166616063129	9.83496753683931e-05
-17.4986915844701	6.82075729479571e-06
-17.7811599268053	0
-18.0640755816170	0
-18.3474476120163	0
-18.6312851992183	0
-18.9155976459273	1.98185220250214e-06
-19.2003943798212	1.56253165561791e-05
-19.4856849571376	0.000281864379628086
-19.7714790663669	0.000405073719859357
-20.0577865320557	0.0727007137267585
-20.3446173187265	0.0239442369575872
-20.6319815349160	0.000148881565878022
-20.9198894373403	0
-21.2083514351887	0
-21.4973780945546	0
-21.7869801430065	2.63158973774650
-22.0771684743078	0.180597146636690
-22.3679541532890	9.55373255081802e-05
-22.6593484208810	0
-22.9513626993151	0
-23.2440085974977	0
-23.5372979165666	0
-23.8312426556379	0
-24.1258550177504	0
-24.4211474160185	0
-24.7171324800001	0
-25.0138230622923	0
-25.3112322453627	0
-25.6093733486286	0
-25.9082599357948	0
-26.2079058224630	0
-26.5083250840237	0.000140998045114963
-26.8095320638468	0.0256184148376188
-27.1115413817815	2.09748258215062
-27.4143679429842	1.64446499199340
-27.7180269470871	0.474103013951864
-28.0225338977264	0
-28.3279046124459	0
-28.6341552329967	0
-28.9413022360510	0
-29.2493624443521	0
-29.5583530383223	0
-29.8682915681527	0
-30.1791959663993	0
-30.4910845611122	0.000126946729762550
-30.8039760895268	0.000728580473717391
-31.1178897123460	0.000503562135354074
-31.4328450286451	0
-31.7488620914348	0
-32.0659614239169	0
-32.3841640364715	0
-32.7034914444176	0.782841874209807
-33.0239656865892	0.000199065435281891
-33.3456093447754	0
-33.6684455640729	0
-33.9924980742048	0
-34.3177912118629	0
-34.6443499441340	0
-34.9721998930758	0
-35.3013673615123	0
-35.6318793601242	0.000328758461041523
-35.9637636359139	0.0105114208970042
-36.2970487021335	0.0336853591477400
-36.6317638697666	0.0204963169195503
-36.9679392806664	0.0136826697846902
-37.3056059424561	0.0204436825358657
-37.6447957653095	0.0112887922433264
-37.9855416007359	0.000232033710828873
-38.3278772825058	0.000209258314517530
-38.6718376698635	0.000284639849814659
-39.0174586931847	0.00184103493688584
-39.3647774022507	0.000107284918453283
-39.7138320173262	3.34275010186941e-06
-40.0646619832401	0.000106720803229447
-40.4173080266911	0.112589361899105
-40.7718122170139	0.0173316710694213
-41.1282180306668	0
-41.4865704197224	0
-41.8469158846699	0
-42.2093025518658	0
-42.5737802560000	0.000224415085005690
-42.9404006279816	0.00175384801158982
-43.3092171886855	0.000223798821328553
-43.6802854490444	0
-44.0536630170201	0
-44.4294097120403	0.000368451189039313
-44.8075876875478	0.136820908373195
-45.1882615623759	0.0518851109539391
-45.5714985617402	0
-45.9573686687203	0
-46.3459447872017	0
-46.7373029173554	0
-47.1315223448533	0
-47.5286858451589	0
-47.9288799043835	0
-48.3321949583836	0
-48.7387256519701	0
-49.1485711203392	0
-49.5618352950950	0
-49.9786272375429	0
-50.3990615022813	2.40600008389408e-06
-50.8232585345264	0.0787233468645172
-51.2513451050741	0.0251916400625434
-51.6834547873485	0.0212906126567187
-52.1197284816201	0.0225450545057135
-52.5603149922205	0.0305189788964897
-53.0053716644496	0.00183326665148575
-53.4550650888931	0
-53.9095718820780	0
-54.3690795538216	0
-54.8337874733357	0
-55.3039079481776	2.96844132360589e-06
-55.7796674325813	0.138850210206925
-56.2613078846424	0.0341080476694632
-56.7490882953890	6.55381956767049e-05
-57.2432864171063	0.000200816311715090
-57.7442007235834	0.000482439174582522
-58.2521526414736	0.00275418259269810
-58.7674891000351	0.00630306593634326
-59.2905854565728	0.000317310769847422
-59.8218488675112	6.67987222225310e-05
-60.3617221909485	0
-60.9106885267916	0
-61.4692765265502	0
-62.0380666384621	0
-62.6176984974834	0
-63.2088797275093	0
-63.8123965002521	0
-64.4291262990908	0
-65.0600534780136	0
-65.7062884019929	0
-66.3690912307130	0
-67.0499018009668	0
-67.7503776348219	0
-68.4724429484220	0.124978813193298
-69.2183528215059	0.00669353061684540
-69.9907786852373	8.05019779697386e-06

==> F2/R3/OFFT.txt <==
90	0
84.2680320348023	0.0132953128170362
81.8903855440058	0.00418371582221685
80.0636329278593	0
78.5216590454664	0
77.1614318590160	0
75.9301322524279	0.00836755554687186
74.7963959067070	0.182522827191450
73.7397952916880	0
72.7461468826427	0
71.8051276612332	0
70.9089474871396	0
70.0515564111973	0
69.2281449546718	0
68.4348149847573	0
67.6683549907785	0
66.9260819343690	0
66.2057270494634	0
65.5053515285803	0
64.8232830593903	0
64.1580672368329	0.000109883628374044
63.5084297996439	0.109736888845637
62.8732468827260	0.0822487402968213
62.2515212993466	0.00669964318500792
61.6423634236720	3.56861375677514e-05
61.0449756281402	0.103173732355312
60.4586394998572	0
59.8827052526779	0
59.3165828910242	0
58.7597347838183	0
58.2116693829484	0
57.6719358778377	0.0800475935870797
57.1401196211109	0.0493076632497770
56.6158381936517	0.00899561749063888
56.0987380031337	0.00141064483287833
55.5884913302306	0
55.0847937525558	0.0155931854584743
54.5873618889404	0.00570295553964933
54.0959314166828	0
53.6102553224664	0
53.1301023541560	0
52.6552556459852	0
52.1855114939859	0
51.7206782620723	0
51.2605754021444	0
50.8050325740171	0
50.3538888530263	0
49.9069920148702	0.00192158398180458
49.4641978886834	0.00979085687840889
49.0253697705547	0.0494544624406326
48.5903778907291	0.465500759659734
48.1590989286108	0.00218354478964031
47.7314155704275	0.00415654659866741
47.3072161050622	2.71394895978945e-06
46.8863940541013	0
46.4688478326275	0
46.0544804376912	0
45.6431991617493	0
45.2349153286716	0
44.8295440501774	0
44.4270040008057	0
44.0272172097230	0.00151441865003568
43.6301088678543	0.0887617595475019
43.2356071489822	0
42.8436430435963	0
42.4541502044009	0
42.0670648024952	0.195939445695079
41.6823253933395	0.00603760905266688
41.2998727917059	0
40.9196499548865	0
40.5416018735045	0
40.1656754693296	0.0382720155665828
39.7918194995572	0
39.4199844670590	0
39.0501225361535	0
38.6821874534894	0
38.3161344736657	0
37.9519202892464	0
37.5895029648569	0.00173692009132056
37.2288418750736	0
36.8698976458440	0
36.5126320991940	0
36.1570082009988	0
35.8029900116141	0
35.4505426391754	0
35.0996321953935	0
34.7502257536825	0
34.4022913094723	0
34.0557977425679	0
33.7107147814259	0
33.3670129692318	0
33.0246636316659	2.24495350056027
32.6836388462580	1.28100761956047
32.3439114132334	0.395305337497390
32.0054548277643	0.00447263743676577
31.6682432535416	0.00787607721555159
31.3322514975943	0.000673597050021194
30.9974549862801	0
30.6638297423860	0
30.3313523632714	0
30.0000000000000	0
29.6697503374029	0
29.3405815750237	0
29.0124724088975	0
28.6854020141189	0
28.3593500281575	0
28.0342965348813	0
27.7102220492516	0
27.3871075026539	2.72283832408766
27.0649342288334	0.577759149870590
26.7436839504030	0
26.4233387658968	0
26.1038811373399	0
25.7852938783111	0
25.4675601424724	0.101001649399650
25.1506634125437	0.00442817238300892
24.8345874897016	0
24.5193164833804	0
24.2048348014583	0
23.8911271408089	0
23.5781784782018	0
23.2659740615365	0
22.9544994013928	0
22.6437402628851	0
22.3336826578053	0
22.0243128370422	1.19773220872623
21.7156172832645	1.16897002920443
21.4075827038562	0.569882630271214
21.1001960240930	0
20.7934443805488	0
20.4873151147227	0
20.1817957668774	0
19.8768740700788	0
19.5725379444289	0
19.2687754914838	0
18.9655749888486	0
18.6629248849425	0
18.3608137939259	0
18.0592304907836	0
17.7581639065574	0
17.4576031237221	0
17.1575373716982	0
16.8579560224972	0
16.5588485864924	1.31403298663142
16.2602047083120	2.38232125660246
15.9620141628472	0.134204793868195
15.6642668513735	0
15.3669527977777	0
15.0700621448888	0
14.7735851509075	0
14.4775121859299	0
14.1818337285634	0
13.8865403626290	0.0656481242047892
13.5916227739479	0.00236220745694549
13.2970717472091	0
13.0028781629139	0
12.7090329943954	0
12.4155273049085	0.0131706978160869
12.1223522447891	0.233169041402612
11.8294990486794	0
11.5369590328155	0
11.2447235923764	0
10.9527841988911	0.0111715886824596
10.6611323977012	0.395014607917671
10.3697598054774	0
10.0786581077877	0
9.78781905671398	0
9.49723446851705	0
9.20689622134590	0
8.91679625299096	0.0323136603209632
8.62692655867864	0
8.33727918890569	0
8.04784624731152	0
7.75861988858682	0
7.46959231641693	0
7.18075578145828	0
6.89210257934638	0
6.60362504873390	0.00914846618521506
6.31531556935738	0.0656514351973419
6.02716656013110	0.00457166006658021
5.73917047726679	0.0145435834218937
5.45131981241778	2.69107549741991
5.16360709084638	0.269892718268810
4.87602486961296	0.00444777577155849
4.58856573578583	0
4.30122230467036	0
4.01398721805631	0
3.72685314248215	0
3.43981276751519	0
3.15285880404642	0.0322973071691285
2.86598398259886	0.00927062059238101
2.57918105164837	0.00186963153067296
2.29244277595589	0
2.00576193490983	0
1.71913132087781	0
1.43254373756651	0.212032973850180
1.14599199838859	0
0.859468924835823	0
0.572967344857153	0
0.286480091240914	0.0258512010924149
0	1.93920706503503
-0.286480091240914	0
-0.572967344857153	0
-0.859468924835823	0
-1.14599199838859	0
-1.43254373756651	0.0880726876533015
-1.71913132087781	0.135283114925141
-2.00576193490983	0.00678274613645840
-2.29244277595589	0.0217401533015069
-2.57918105164837	0
-2.86598398259886	0
-3.15285880404642	0
-3.43981276751519	0
-3.72685314248215	0
-4.01398721805631	0
-4.30122230467036	0
-4.58856573578583	0
-4.87602486961296	0
-5.16360709084638	0
-5.45131981241778	0
-5.73917047726679	0
-6.02716656013110	0
-6.31531556935738	0
-6.60362504873390	0
-6.89210257934638	0
-7.18075578145828	0
-7.46959231641693	0
-7.75861988858682	0
-8.04784624731152	0
-8.33727918890569	0
-8.62692655867864	0.00122249901697514
-8.91679625299096	0.00159146095582397
-9.20689622134590	0
-9.49723446851705	0
-9.78781905671398	0
-10.0786581077877	0
-10.3697598054774	0.204330929206227
-10.6611323977012	0.919419490274084
-10.9527841988911	2.52550977940478
-11.2447235923764	0
-11.5369590328155	0
-11.8294990486794	0
-12.1223522447891	0
-12.4155273049085	0
-12.7090329943954	0
-13.0028781629139	5.28239148977836e-06
-13.2970717472091	0.00902557806018960
-13.5916227739479	0.00325188680568870
-13.8865403626290	0
-14.1818337285634	0
-14.4775121859299	0
-14.7735851509075	0
-15.0700621448888	0
-15.3669527977777	0
-15.6642668513735	0
-15.9620141628472	0
-16.2602047083120	0
-16.5588485864924	0
-16.8579560224972	0
-17.1575373716982	0
-17.4576031237221	0
-17.7581639065574	0
-18.0592304907836	0
-18.3608137939259	0
-18.6629248849425	0
-18.9655749888486	0
-19.2687754914838	0.000253790877442521
-19.5725379444289	0.00254537437408103
-19.8768740700788	0.0190998008423140
-20.1817957668774	0.111634678082180
-20.4873151147227	0
-20.7934443805488	0
-21.1001960240930	0
-21.4075827038562	0
-21.7156172832645	2.06023167169654
-22.0243128370422	0.666593629473006
-22.3336826578053	0
-22.6437402628851	0
-22.9544994013928	0
-23.2659740615365	0
-23.5781784782018	0
-23.8911271408089	0
-24.2048348014583	0
-24.5193164833804	0
-24.8345874897016	0
-25.1506634125437	0
-25.4675601424724	0
-25.7852938783111	0
-26.1038811373399	0
-26.4233387658968	0
-26.7436839504030	0.00803121947091802
-27.0649342288334	1.85710046380792
-27.3871075026539	1.65904370980423
-27.7102220492516	0.632908251487953
-28.0342965348813	0
-28.3593500281575	0
-28.6854020141189	0
-29.0124724088975	0
-29.3405815750237	0
-29.6697503374029	0
-30.0000000000000	0
-30.3313523632714	0
-30.6638297423860	0.00262266741341772
-30.9974549862801	0
-31.3322514975943	0
-31.6682432535416	0
-32.0054548277643	0
-32.3439114132334	0
-32.6836388462580	0.773818413382764
-33.0246636316659	0.00504242364435013
-33.3670129692318	0
-33.7107147814259	0
-34.0557977425679	0
-34.4022913094723	0
-34.7502257536825	0
-35.0996321953935	0
-35.4505426391754	0.00274843751886570
-35.8029900116141	0.00748026938682198
-36.1570082009988	0.00561195518299223
-36.5126320991940	0.00107520131074275
-36.8698976458440	0.0235624903534109
-37.2288418750736	0.0395017520225366
-37.5895029648569	0.00730168878555344
-37.9519202892464	0.00297111216576990
-38.3161344736657	0.000336955028648843
-38.6821874534894	3.15271503551375e-05
-39.0501225361535	5.99900780564794e-06
-39.4199844670590	2.31293742711335e-06
-39.7918194995572	0.000277165929766129
-40.1656754693296	0.0103155079260652
-40.5416018735045	0.191334153319512
-40.9196499548865	0
-41.2998727917059	0
-41.6823253933395	0
-42.0670648024952	0
-42.4541502044009	0.00477741431610915
-42.8436430435963	0.0563955077953473
-43.2356071489822	0
-43.6301088678543	0
-44.0272172097230	0
-44.4270040008057	0
-44.8295440501774	0.0961736126058604
-45.2349153286716	0.0602764078886027
-45.6431991617493	0
-46.0544804376912	0
-46.4688478326275	0
-46.8863940541013	0
-47.3072161050622	0
-47.7314155704275	0
-48.1590989286108	0
-48.5903778907291	0
-49.0253697705547	0
-49.4641978886834	0
-49.9069920148702	0
-50.3538888530263	0
-50.8050325740171	0.107863673682058
-51.2605754021444	0.0240665149285157
-51.7206782620723	0
-52.1855114939859	0
-52.6552556459852	0
-53.1301023541560	0
-53.6102553224664	0
-54.0959314166828	0
-54.5873618889404	0
-55.0847937525558	0
-55.5884913302306	0.0698703806239897
-56.0987380031337	0.113812463296567
-56.6158381936517	0
-57.1401196211109	0
-57.6719358778377	0
-58.2116693829484	0
-58.7597347838183	0.00201589069670025
-59.3165828910242	0
-59.8827052526779	0
-60.4586394998572	0
-61.0449756281402	0
-61.6423634236720	0
-62.2515212993466	0
-62.8732468827260	0
-63.5084297996439	0.0259395838901827
-64.1580672368329	0
-64.8232830593903	0
-65.5053515285803	0
-66.2057270494634	0
-66.9260819343690	0
-67.6683549907785	0
-68.4348149847573	0.204674060609293
-69.2281449546718	0.00250407464086096
-70.0515564111973	0
-70.9089474871396	0
-71.8051276612332	0
-72.7461468826427	0.0376455293389394
-73.7397952916880	0.0545654787497732
-74.7963959067070	0
-75.9301322524279	0
-77.1614318590160	0
-78.5216590454664	0
-80.0636329278593	0
-81.8903855440058	0
-84.2680320348023	0
-90	0

==> F2/R3/SBL.txt <==
90	0.000234953359706089
84.2680320348023	0.000125975118029672
81.8903855440058	4.35864475276605e-05
80.0636329278593	3.01132238133227e-05
78.5216590454664	9.38893949178911e-05
77.1614318590160	0.000208619074485805
75.9301322524279	0.000185764370143091
74.7963959067070	8.54282826465803e-05
73.7397952916880	9.42012496413153e-05
72.7461468826427	0.000147347265579120
71.8051276612332	0.000167303249122874
70.9089474871396	0.000133133397720464
70.0515564111973	7.69049498677553e-05
69.2281449546718	8.93155653715600e-05
68.4348149847573	0.000201345263562830
67.6683549907785	0.000289626377429245
66.9260819343690	0.000250075895347363
66.2057270494634	0.000152127911203759
65.5053515285803	7.77287991397776e-05
64.8232830593903	3.61803557412791e-05
64.1580672368329	1.55547553105484e-05
63.5084297996439	3.22603506378571e-05
62.8732468827260	7.92110994511442e-05
62.2515212993466	0.000120757898025782
61.6423634236720	0.000132359051491139
61.0449756281402	0.000124983434516962
60.4586394998572	0.000117396666324310
59.8827052526779	0.000108030963188443
59.3165828910242	6.33931557924900e-05
58.7597347838183	2.53549159753664e-05
58.2116693829484	0.000117912160692444
57.6719358778377	0.000524035000055125
57.1401196211109	0.00465084669630038
56.6158381936517	0.000720871938145323
56.0987380031337	0.000160565034595456
55.5884913302306	3.84903096439754e-05
55.0847937525558	7.21957304319035e-05
54.5873618889404	0.000145976802291294
54.0959314166828	0.000168055235643708
53.6102553224664	0.000132997520846428
53.1301023541560	9.09752669530074e-05
52.6552556459852	8.55137359701022e-05
52.1855114939859	0.000144579212498279
51.7206782620723	0.000173401983950217
51.2605754021444	0.000153384462382398
50.8050325740171	0.000115733478882955
50.3538888530263	6.75342262943067e-05
49.9069920148702	4.52527431572852e-05
49.4641978886834	6.94697018747097e-05
49.0253697705547	0.000126859094359644
48.5903778907291	0.000387712872808290
48.1590989286108	0.150242850573474
47.7314155704275	8.29902790244129e-05
47.3072161050622	8.95893553675475e-05
46.8863940541013	9.87170921963557e-05
46.4688478326275	0.000126330505679541
46.0544804376912	0.000158455927242009
45.6431991617493	0.000121263549125869
45.2349153286716	7.69422414239762e-05
44.8295440501774	7.96030797423677e-05
44.4270040008057	0.000110595116256645
44.0272172097230	0.000160015814517038
43.6301088678543	0.000181676780276095
43.2356071489822	0.000142416092079475
42.8436430435963	9.46106580668825e-05
42.4541502044009	6.05762226239333e-05
42.0670648024952	3.47745859240211e-05
41.6823253933395	2.98390893540128e-05
41.2998727917059	6.02225713464575e-05
40.9196499548865	0.000105000209027305
40.5416018735045	0.000215563885966217
40.1656754693296	0.00119588126839760
39.7918194995572	0.0679045839305151
39.4199844670590	6.54964739677600e-05
39.0501225361535	7.14522007700730e-05
38.6821874534894	0.000133151348795725
38.3161344736657	0.000213198137125056
37.9519202892464	0.000286278544252893
37.5895029648569	0.000279598765126451
37.2288418750736	0.000199259828619621
36.8698976458440	0.000106164834168850
36.5126320991940	7.18947123134007e-05
36.1570082009988	0.000112401738333035
35.8029900116141	0.000188915923611993
35.4505426391754	0.000408645915700766
35.0996321953935	0.00291328877526002
34.7502257536825	0.0712995981892059
34.4022913094723	0.000213662551366510
34.0557977425679	3.68404908692565e-05
33.7107147814259	0.000154963305117982
33.3670129692318	0.000528569137059834
33.0246636316659	1.69721397505487
32.6836388462580	2.49325565350582
32.3439114132334	0.000695641827530734
32.0054548277643	0.000374230711809230
31.6682432535416	0.000327317837343026
31.3322514975943	0.000441392128012513
30.9974549862801	0.00118963499436158
30.6638297423860	0.0323339990570536
30.3313523632714	0.000803365946289725
30.0000000000000	0.000204416512909239
29.6697503374029	0.000117088926490338
29.3405815750237	0.000116616824750044
29.0124724088975	0.000176962408290031
28.6854020141189	0.000402901803482050
28.3593500281575	0.00183598542550025
28.0342965348813	0.294636590103807
27.7102220492516	0.00372257010509189
27.3871075026539	3.48365735012980
27.0649342288334	0.807881025467005
26.7436839504030	0.00101154526155550
26.4233387658968	0.000327587404250546
26.1038811373399	0.000186387479376254
25.7852938783111	0.000142749332268892
25.4675601424724	0.000134836331363096
25.1506634125437	0.000151862369628064
24.8345874897016	0.000195941332530385
24.5193164833804	0.000244719808820894
24.2048348014583	0.000202803553155193
23.8911271408089	0.000113024478505581
23.5781784782018	6.27723578032575e-05
23.2659740615365	4.24113226548211e-05
22.9544994013928	3.90018279297699e-05
22.6437402628851	5.94054942557901e-05
22.3336826578053	0.000254512172148175
22.0243128370422	0.828470787443730
21.7156172832645	2.49184514754468
21.4075827038562	0.000478602124561478
21.1001960240930	0.000387034496652599
20.7934443805488	0.000610151951002493
20.4873151147227	0.00249923451438661
20.1817957668774	0.00462373812756428
19.8768740700788	0.000599923649775286
19.5725379444289	0.000228610730454764
19.2687754914838	0.000132661600225684
18.9655749888486	8.92633351013826e-05
18.6629248849425	4.77883736410055e-05
18.3608137939259	4.30546196380511e-05
18.0592304907836	0.000104167654912626
17.7581639065574	0.000153528652063563
17.4576031237221	0.000221742127047511
17.1575373716982	0.000380445951916722
16.8579560224972	0.000871056270525013
16.5588485864924	0.936209467898459
16.2602047083120	3.27927892261424
15.9620141628472	0.00318648207893393
15.6642668513735	0.00158092032575365
15.3669527977777	0.000859882430156238
15.0700621448888	0.000448437979063723
14.7735851509075	0.000250233146303958
14.4775121859299	0.000163136210610316
14.1818337285634	0.000122170868266880
13.8865403626290	8.81418741725605e-05
13.5916227739479	4.74528151976495e-05
13.2970717472091	2.18930597297062e-05
13.0028781629139	1.62090258953619e-05
12.7090329943954	2.32594822713583e-05
12.4155273049085	4.09960805576852e-05
12.1223522447891	6.67550083620237e-05
11.8294990486794	7.99238919934180e-05
11.5369590328155	8.83724166350350e-05
11.2447235923764	0.000128415411607239
10.9527841988911	0.000375100067702819
10.6611323977012	0.0715309030109839
10.3697598054774	0.000270721310108491
10.0786581077877	0.000104843635172113
9.78781905671397	8.28727716504580e-05
9.49723446851705	8.49217803614056e-05
9.20689622134590	0.000100083933712292
8.91679625299096	0.000125285595920084
8.62692655867864	0.000129103599280446
8.33727918890569	7.94757065895779e-05
8.04784624731152	3.35494534824420e-05
7.75861988858682	1.33800913680662e-05
7.46959231641693	2.64116282870680e-05
7.18075578145828	5.54768869388683e-05
6.89210257934638	7.09159750502087e-05
6.60362504873390	8.44158730033058e-05
6.31531556935738	0.000116882572601511
6.02716656013110	0.000211129225775134
5.73917047726679	0.000600829434261423
5.45131981241778	2.40275482050786
5.16360709084638	0.565171685607333
4.87602486961296	0.000524205747683079
4.58856573578583	0.000311384551862255
4.30122230467036	0.000291517641553676
4.01398721805631	0.000405590827205065
3.72685314248215	0.00109562444173059
3.43981276751519	0.0532970357352204
3.15285880404642	0.00165013535333020
2.86598398259886	0.000723775504896810
2.57918105164837	0.000393700611121261
2.29244277595589	0.000158126165029471
2.00576193490983	7.58873914815354e-05
1.71913132087781	8.18317350433684e-05
1.43254373756651	0.000104693859383445
1.14599199838859	0.000121387053896570
0.859468924835823	0.000126451436182433
0.572967344857153	0.000132515942425445
0.286480091240914	0.000179301018832784
0	2.53531869469404
-0.286480091240914	0.000105242588887791
-0.572967344857153	4.49918379054898e-05
-0.859468924835823	3.54924196622233e-05
-1.14599199838859	4.44111020417336e-05
-1.43254373756651	5.96139822182053e-05
-1.71913132087781	5.96627801567258e-05
-2.00576193490983	4.37323583366667e-05
-2.29244277595589	2.99912915657529e-05
-2.57918105164837	2.48501873975611e-05
-2.86598398259886	3.80916927939903e-05
-3.15285880404642	0.000140944547299824
-3.43981276751519	0.157426256028633
-3.72685314248215	0.000185197665352838
-4.01398721805631	9.39041755653827e-05
-4.30122230467036	0.000160439255351763
-4.58856573578583	0.000541788607890664
-4.87602486961296	0.0943414851315746
-5.16360709084638	0.00468950672921555
-5.45131981241778	0.0615197702654088
-5.73917047726679	0.0243653147103274
-6.02716656013110	0.000703595289539495
-6.31531556935738	0.000375275232925440
-6.60362504873390	0.000470859002436277
-6.89210257934638	0.00248577088456142
-7.18075578145828	0.0232206205104293
-7.46959231641693	0.000213211023617422
-7.75861988858682	8.01856604975650e-05
-8.04784624731152	8.59834590233747e-05
-8.33727918890569	0.000127386489670659
-8.62692655867864	0.000199893610701726
-8.91679625299096	0.000253021079449133
-9.20689622134590	0.000222756593746154
-9.49723446851705	0.000176401578543902
-9.78781905671397	0.000158471811694868
-10.0786581077877	0.000178755256306384
-10.3697598054774	0.000277938475476657
-10.6611323977012	1.54108963131639
-10.9527841988911	2.64289572847276
-11.2447235923764	0.000179446858759176
-11.5369590328155	0.000100350214820040
-11.8294990486794	8.33682433604372e-05
-12.1223522447891	8.94459436551052e-05
-12.4155273049085	0.000111998026066950
-12.7090329943954	0.000140719091281804
-13.0028781629139	0.000138491511898431
-13.2970717472091	0.000109541086403102
-13.5916227739479	8.80633886753647e-05
-13.8865403626290	7.52474711611411e-05
-14.1818337285634	6.08569003676183e-05
-14.4775121859299	3.53378250672223e-05
-14.7735851509075	1.68841651755863e-05
-15.0700621448888	2.61451422666293e-05
-15.3669527977777	3.92815980199529e-05
-15.6642668513735	8.21272814995311e-05
-15.9620141628472	0.000253638828022897
-16.2602047083120	0.00415555855223434
-16.5588485864924	0.0118527938923777
-16.8579560224972	0.000209988085751139
-17.1575373716982	5.18036830857195e-05
-17.4576031237221	9.53034830632716e-05
-17.7581639065574	0.000234747015275743
-18.0592304907836	0.000650989890638857
-18.3608137939259	0.000573681856844790
-18.6629248849425	0.000137628632088864
-18.9655749888486	4.36443746182043e-05
-19.2687754914838	6.71291385405504e-05
-19.5725379444289	8.61386213908444e-05
-19.8768740700788	9.36289261690499e-05
-20.1817957668774	0.000110997238379598
-20.4873151147227	0.000159723536742527
-20.7934443805488	0.000274908873274094
-21.1001960240930	0.000585052858175865
-21.4075827038562	0.00175625164842707
-21.7156172832645	2.01418781950613
-22.0243128370422	1.07214577473346
-22.3336826578053	0.00194681431177691
-22.6437402628851	0.000837100531606063
-22.9544994013928	0.000433254925401624
-23.2659740615365	0.000236729483166997
-23.5781784782018	0.000126394626149310
-23.8911271408089	9.31504500016431e-05
-24.2048348014583	0.000267992718317264
-24.5193164833804	0.000540265938694857
-24.8345874897016	0.000324583178428736
-25.1506634125437	0.000144310981846017
-25.4675601424724	7.14268003773653e-05
-25.7852938783111	4.14889405247818e-05
-26.1038811373399	5.79316793933935e-05
-26.4233387658968	0.000169946180649944
-26.7436839504030	0.000871329989804056
-27.0649342288334	1.25995521607297
-27.3871075026539	3.23619048038215
-27.7102220492516	0.000939513555265241
-28.0342965348813	0.000422013107497463
-28.3593500281575	0.000285000828753080
-28.6854020141189	0.000222374807058994
-29.0124724088975	0.000179060001018285
-29.3405815750237	0.000137629252617323
-29.6697503374029	9.17351502874481e-05
-30.0000000000000	4.23706072427692e-05
-30.3313523632714	1.08240959710060e-06
-30.6638297423860	3.11090526667461e-05
-30.9974549862801	5.21883642976674e-05
-31.3322514975943	7.25170605885707e-05
-31.6682432535416	0.000101967888281808
-32.0054548277643	0.000156145445237126
-32.3439114132334	0.000252150996249142
-32.6836388462580	0.454781644118353
-33.0246636316659	0.477430710050063
-33.3670129692318	0.000360088360247211
-33.7107147814259	0.000185922860849764
-34.0557977425679	0.000110679886053417
-34.4022913094723	7.31611429840165e-05
-34.7502257536825	5.07355885669540e-05
-35.0996321953935	3.80742083185364e-05
-35.4505426391754	3.50191843056289e-05
-35.8029900116141	3.75133329035925e-05
-36.1570082009988	5.01761650529671e-05
-36.5126320991940	8.06220083433130e-05
-36.8698976458440	8.28644265291965e-05
-37.2288418750736	4.65590310941556e-05
-37.5895029648569	1.71865891907679e-05
-37.9519202892464	9.65142352692634e-06
-38.3161344736657	5.46686979870838e-05
-38.6821874534894	0.000241267336571716
-39.0501225361535	0.0164002174576138
-39.4199844670590	0.000963835115354266
-39.7918194995572	0.000152544775978409
-40.1656754693296	4.76700121103741e-05
-40.5416018735045	1.79698806537310e-05
-40.9196499548865	3.04293543000375e-05
-41.2998727917059	7.41498227366884e-05
-41.6823253933395	0.000327112025532906
-42.0670648024952	0.0694803394025835
-42.4541502044009	0.000260076240248140
-42.8436430435963	0.000153893374736368
-43.2356071489822	0.000235471925731342
-43.6301088678543	0.000482299027471454
-44.0272172097230	0.000513218904255420
-44.4270040008057	0.000277292538337835
-44.8295440501774	0.000166236405939176
-45.2349153286716	0.000112641400655468
-45.6431991617493	8.03512267855781e-05
-46.0544804376912	0.000130400077106720
-46.4688478326275	0.000185433976844439
-46.8863940541013	0.000262190633528487
-47.3072161050622	0.000519103030335225
-47.7314155704275	0.00138556493886930
-48.1590989286108	0.000455442503906565
-48.5903778907291	0.000104781252043263
-49.0253697705547	5.81049752354267e-05
-49.4641978886834	8.01299372708073e-05
-49.9069920148702	9.53914001261372e-05
-50.3538888530263	8.35420618506275e-05
-50.8050325740171	8.08430997436522e-05
-51.2605754021444	0.000110057236136424
-51.7206782620723	0.000187711230210636
-52.1855114939859	0.000203046603827701
-52.6552556459852	9.23532246994762e-05
-53.1301023541560	3.06249169404288e-05
-53.6102553224664	8.62328076136599e-06
-54.0959314166828	5.90543057833845e-05
-54.5873618889404	0.000216507499114325
-55.0847937525558	0.00295444777335016
-55.5884913302306	0.0198535401679095
-56.0987380031337	0.000209422304706206
-56.6158381936517	5.06949888419239e-05
-57.1401196211109	2.52675087709467e-05
-57.6719358778377	5.22190445176997e-05
-58.2116693829484	0.000138710189232364
-58.7597347838183	0.000391056775911922
-59.3165828910242	0.000399921590951781
-59.8827052526779	0.000193186703065984
-60.4586394998572	0.000131212990251340
-61.0449756281402	0.000167842149994989
-61.6423634236720	0.000367395033392514
-62.2515212993466	0.00101364557381075
-62.8732468827260	0.000985365155583043
-63.5084297996439	0.000323631093974453
-64.1580672368329	0.000118683600132142
-64.8232830593903	6.85646277265037e-05
-65.5053515285803	5.54856685253162e-05
-66.2057270494634	4.54588202855397e-05
-66.9260819343690	4.41245370690708e-05
-67.6683549907785	5.50809212937418e-05
-68.4348149847573	8.05796068317043e-05
-69.2281449546718	0.000102894899169367
-70.0515564111973	8.02694425802042e-05
-70.9089474871396	3.90026118975188e-05
-71.8051276612332	2.79850975232046e-05
-72.7461468826427	8.92876512862682e-05
-73.7397952916880	0.000132769449976342
-74.7963959067070	0.000159440345550201
-75.9301322524279	0.000216037001759049
-77.1614318590160	0.000323961812109520
-78.5216590454664	0.000194872191054917
-80.0636329278593	9.31607378372567e-05
-81.8903855440058	0.000122972353579096
-84.2680320348023	0.000191287651443778
-90	0.000234953359706363

==> F2/R3/offgrid.txt <==
90	0.00248824911814602
84.2680320348023	0.000779508472226035
81.8903855440058	0.000200984910220692
80.0636329278593	0.000105652370587987
78.5216590454664	4.21930411868039e-05
77.1614318590160	3.54773302264535e-05
75.9301322524279	7.73181683273902e-05
74.7963959067070	9.40823234498067e-05
73.7397952916880	8.88148330393926e-05
72.7461468826427	7.09981253350785e-05
71.8051276612332	5.40303696718270e-05
70.9089474871396	3.58204520855020e-05
70.0515564111973	2.18946401900187e-05
69.2281449546718	6.47766132416339e-05
68.4348149847573	8.16545792627653e-05
67.6683549907785	9.91020503773921e-05
66.9260819343690	0.000109120816897824
66.2057270494634	7.36826720935603e-05
65.5053515285803	1.49410535713628e-05
64.8232830593903	4.49389397581425e-05
64.1580672368329	9.52903566458027e-05
63.5084297996439	7.82550389843337e-05
62.8732468827260	2.61280214990113e-05
62.2515212993466	6.48553405187312e-05
61.6423634236720	9.07908370235513e-05
61.0449756281402	9.39027805659545e-05
60.4586394998572	0.000103172637616791
59.8827052526779	0.000211404454349980
59.3165828910242	0.0186949225433411
58.7597347838183	0.000589508055051782
58.2116693829484	0.000328488615327796
57.6719358778377	0.000747388145335766
57.1401196211109	0.00805075095644857
56.6158381936517	0.00828401970646615
56.0987380031337	0.000782982743245467
55.5884913302306	0.000388013498586043
55.0847937525558	0.000489249522710238
54.5873618889404	0.00169340785748825
54.0959314166828	0.00752740212422201
53.6102553224664	0.00211619064364112
53.1301023541560	0.000480593120834347
52.6552556459852	0.000128570278452030
52.1855114939859	1.65379118373937e-05
51.7206782620723	0.000103638057269173
51.2605754021444	0.000158684663497404
50.8050325740171	0.000109870864450753
50.3538888530263	4.81803090810658e-05
49.9069920148702	2.11059566718832e-05
49.4641978886834	9.77748361771330e-05
49.0253697705547	0.00197529404991591
48.5903778907291	0.00306216174416070
48.1590989286108	0.000155848004338636
47.7314155704275	6.33045691574138e-05
47.3072161050622	8.61688651500498e-05
46.8863940541013	0.000169483643571961
46.4688478326275	0.000146357297399725
46.0544804376912	5.89276899452669e-05
45.6431991617493	4.31274438463546e-06
45.2349153286716	6.64190195176317e-05
44.8295440501774	0.000196735218036664
44.4270040008057	0.000509076715352697
44.0272172097230	0.00130702602258295
43.6340669311794	0.00421055380620637
43.2356071489822	0.162184801363406
42.8436430435963	0.00950806996355732
42.4541502044009	0.00718919634188463
42.0670648024952	0.00148443015026439
41.6823253933395	0.000338966805872888
41.2998727917059	7.19865590804724e-05
40.9196499548865	0.000106222822174658
40.5416018735045	0.000275541173407764
40.1656754693296	0.000342741565794291
39.7918194995572	0.000156655874334238
39.4199844670590	2.44734548325230e-05
39.0501225361535	8.81440889397211e-05
38.6821874534894	0.000210121962850848
38.3161344736657	0.000256474637804181
37.9519202892464	0.000163517869582913
37.5895029648569	8.15765504616925e-05
37.2288418750736	2.68083775389737e-05
36.8698976458440	3.27053005636953e-05
36.5126320991940	6.23133568307168e-05
36.1570082009988	6.22250348827193e-05
35.8029900116141	4.13187645230581e-05
35.4505426391754	6.50793803320900e-05
35.0996321953935	0.000189962130766437
34.7502257536825	0.000279595417046431
34.4022913094723	0.000302928959583615
34.0557977425679	0.000295949968266304
33.7107147814259	0.000209492933043048
33.3670129692318	0.000109777225529950
33.0246636316659	9.56229967029581e-05
32.6836388462580	0.000154224974885968
32.3439114132334	0.000933732096530772
32.0054548277643	0.0549439006482837
31.6682432535416	0.000278684025628756
31.3322514975943	0.000228449865459210
30.9974549862801	0.000330231895150686
30.6638297423860	0.000643785896620766
30.3213955361619	0.00173702279648135
29.9735397396437	4.02891338622198
29.6697503374029	0.00326880215821394
29.3405815750237	0.00148557755535848
29.0124724088975	0.000858179365808519
28.6854020141189	0.000552190656332712
28.3593500281575	0.000413469204666209
28.0342965348813	0.000403016820321993
27.7102220492516	0.0939519064851180
27.3871075026539	0.000343315853955115
27.0649342288334	6.59105416326360e-05
26.7436839504030	5.81843580487282e-05
26.4233387658968	0.000291604573676726
26.1038811373399	0.00240056428500057
25.7852938783111	0.00586397915236930
25.4675601424724	0.00148161928748056
24.9956846437555	4.00158259402290
24.8345874897016	0.00105007069084446
24.5193164833804	0.000261570737748107
24.2048348014583	0.000145014507210008
23.8911271408089	0.000104429979778923
23.5781784782018	6.72126674664490e-05
23.2659740615365	7.62129351697270e-06
22.9544994013928	6.64187136594460e-05
22.6437402628851	0.000131784731289783
22.3336826578053	0.000176072012771962
22.0243128370422	0.000208663917543799
21.7156172832645	0.000285531122471157
21.4075827038562	0.000671539768295440
21.1001960240930	0.0630605095277167
20.7934443805488	0.000850358417219161
20.4873151147227	0.000683805904759475
20.1817957668774	0.00140165046362768
20.0048691679309	3.15959454040148
19.5725379444289	0.000613933523406564
19.2687754914838	0.000399040215557708
18.9655749888486	0.000310617468172051
18.6629248849425	0.000229058311912864
18.3608137939259	0.000338644446436933
18.0592304907836	0.0358155632669772
17.7581639065574	0.000359982220785746
17.4576031237221	0.000166614217302967
17.1575373716982	0.000173720530821996
16.8579560224972	0.000209657274608311
16.5588485864924	0.000190881265707198
16.2602047083120	0.000118218016107427
15.9620141628472	0.000272264110558249
15.6642668513735	0.000593248623284934
15.3580399666562	0.00139083594754504
15.0077679869819	4.16197409542960
14.7735851509075	0.00186392435607349
14.4775121859299	0.000639494476172433
14.1818337285634	0.000298348839526976
13.8865403626290	0.000138171348924776
13.5916227739479	0.000332074985402668
13.2970717472091	0.00470811198745354
13.0028781629139	0.000813117424766862
12.7090329943954	0.000145297350599543
12.4155273049085	8.43982073695977e-05
12.1223522447891	0.000120501556326168
11.8294990486794	0.000150170535757489
11.5369590328155	0.000167959206238004
11.2447235923764	0.000177754756836327
10.9527841988911	0.000196386423051636
10.6611323977012	0.000173887465743379
10.3697598054774	0.000117575575389572
10.0786581077877	8.72785868223409e-05
9.78781905671397	0.000107110208190764
9.49723446851705	0.000111075071563073
9.20689622134590	7.36583437625849e-05
8.91679625299096	3.55366736389573e-05
8.62692655867864	0.000145693456084533
8.33727918890569	0.000414130470178002
8.04784624731152	0.00160512665396705
7.75861988858682	0.00357993268182906
7.46959231641693	0.000606630058264623
7.18075578145828	0.000159350882772455
6.89210257934638	7.57472832190046e-05
6.60362504873390	3.22071561611566e-05
6.31531556935738	0.000139382290055131
6.02716656013110	0.000361639339491203
5.73917047726679	0.000702513761684065
5.44844201481227	0.00138827771992267
5.14059580912790	0.00450200376973820
4.97378864352327	2.89424266047205
4.58856573578583	0.000933235668299816
4.30122230467036	0.000313493612869308
4.01398721805631	0.000121691000394016
3.72685314248215	4.28663997613653e-05
3.43981276751519	3.38260583494205e-05
3.15285880404642	8.73942403553567e-05
2.86598398259886	0.000158531523369645
2.57918105164837	0.000181198403355297
2.29244277595589	0.000150104961357072
2.00576193490983	0.000115864506362002
1.71913132087781	8.86797645245460e-05
1.43254373756651	6.65498831247906e-05
1.14599199838859	4.93103189354153e-05
0.859468924835823	4.24436252977032e-05
0.572967344857153	5.95725553656900e-05
0.286480091240914	0.000153531804227513
-7.76502607779179e-19	2.45561021577822
-0.286480091240914	0.000426093834251890
-0.572967344857153	0.000438224357369550
-0.859468924835823	0.000693044528586175
-1.14599199838859	0.000788910351508532
-1.43254373756651	0.000396450126708958
-1.71913132087781	0.000172501738413507
-2.00576193490983	6.28194271832144e-05
-2.29244277595589	3.23520409626303e-05
-2.57918105164837	0.000145715907712809
-2.86598398259886	0.000472977960092566
-3.15285880404642	0.0225171895892514
-3.43981276751519	0.000978766603692193
-3.72685314248215	0.000167345282686807
-4.01398721805631	8.64965581055195e-05
-4.30122230467036	0.000215564576899501
-4.58856573578583	0.0714278523941912
-4.87602486961296	0.000466835527614697
-5.16360709084638	0.000330207359025773
-5.45131981241778	0.0634272847049058
-5.73917047726679	0.000180813924005887
-6.02716656013110	3.46668292333980e-05
-6.31531556935738	8.13338260246953e-06
-6.60362504873390	6.43313113376599e-05
-6.89210257934638	0.000182711081222143
-7.18075578145828	0.000265692847821147
-7.46959231641693	0.000247976060486810
-7.75861988858682	0.000278116658646313
-8.04784624731152	0.000597066676896975
-8.33727918890569	0.0577326914156999
-8.62692655867864	0.000406074375351065
-8.91679625299096	0.000309347242582764
-9.20689622134590	0.000384049514951601
-9.49723446851705	0.000723509198408416
-9.78781905671397	0.00257169712955245
-9.98847029533741	4.09940908259468
-10.3697598054774	0.00290276284202114
-10.6611323977012	0.00114509388748678
-10.9527841988911	0.000608974735345512
-11.2447235923764	0.000494827368674256
-11.5369590328155	0.000553496864114214
-11.8294990486794	0.000448296947049329
-12.1223522447891	0.000145146308075093
-12.4155273049085	2.59385630611488e-05
-12.7090329943954	4.91176534679479e-05
-13.0028781629139	0.000102460416418450
-13.2970717472091	0.000127631426557756
-13.5916227739479	7.10162402172083e-05
-13.8865403626290	2.41170040628555e-05
-14.1818337285634	2.86720753662115e-05
-14.4775121859299	4.26519283932499e-05
-14.7735851509075	3.79462505208945e-05
-15.0700621448888	3.45826426104561e-05
-15.3669527977777	0.000118361159382940
-15.6642668513735	0.000112834025668506
-15.9620141628472	9.08673662624603e-05
-16.2602047083120	8.49977411331147e-05
-16.5588485864924	9.22551202008827e-05
-16.8579560224972	8.85649675773861e-05
-17.1575373716982	8.10579613426413e-05
-17.4576031237221	6.38751726759925e-05
-17.7581639065574	4.10310022034704e-05
-18.0592304907836	2.62922455574621e-05
-18.3608137939259	6.00268126111957e-05
-18.6629248849425	6.66022784793384e-05
-18.9655749888486	5.96986788595165e-05
-19.2687754914838	5.22340841396926e-05
-19.5725379444289	4.46378278851958e-05
-20.0292609714083	3.08616593927948
-20.1817957668774	0.000275481162394844
-20.4873151147227	0.000179393783677611
-20.7934443805488	0.000170000553800600
-21.1001960240930	0.000169251622111939
-21.4075827038562	0.000159109930589418
-21.7156172832645	0.000126373155402044
-22.0243128370422	0.0316157150985652
-22.3336826578053	0.000321556894433880
-22.6437402628851	0.000131842909224722
-22.9544994013928	8.46221046197687e-05
-23.2659740615365	7.70807557439195e-05
-23.5781784782018	9.66901131917861e-05
-23.8911271408089	0.000128357341281009
-24.2048348014583	0.189624771016936
-24.5224652605463	0.00548958095760636
-24.9419622017636	0.00695594022931958
-25.0178124736796	4.37386086395162
-25.4675601424724	0.000637376030956070
-25.7852938783111	0.000394951905431810
-26.1038811373399	0.000362597833092721
-26.4233387658968	0.000429028547724950
-26.7436839504030	0.000532396742593343
-27.0649342288334	0.000412014745004719
-27.3871075026539	0.000268128064217331
-27.7102220492516	0.000589280887869648
-28.0342965348813	0.00135586410322460
-28.3593500281575	0.000647943497070947
-28.6854020141189	0.000205616052240603
-29.0124724088975	0.000118583068189209
-29.3405815750237	0.000155880145683201
-29.6697503374029	0.000375815483026636
-29.9933842737571	0.920645182203932
-30.3313523632714	0.000548981623561136
-30.6638297423860	0.000309312421391823
-30.9974549862801	0.000171781081392434
-31.3322514975943	6.54728998264588e-05
-31.6682432535416	7.96983746066027e-05
-32.0054548277643	0.000279818462636708
-32.3439114132334	0.000568674648476136
-32.6836388462580	0.000249352664499562
-33.0246636316659	5.53148634914497e-05
-33.3670129692318	7.28138002069006e-05
-33.7107147814259	7.15361361835108e-05
-34.0557977425679	3.16283565050397e-05
-34.4022913094723	8.55308133512167e-05
-34.7502257536825	0.000186876148391635
-35.0996321953935	0.000484897313435679
-35.4505426391754	0.00104829109377065
-35.8029900116141	0.000383166579188946
-36.1570082009988	0.000104783693591525
-36.5126320991940	1.81293432555623e-05
-36.8698976458440	6.66065054037429e-05
-37.2288418750736	0.000358067200300264
-37.5895029648569	0.0827012001333057
-37.9519202892464	0.000173289221845030
-38.3161344736657	8.19418579503955e-05
-38.6821874534894	9.01431886026112e-05
-39.0501225361535	0.0802823512257653
-39.4199844670590	0.000455633611398964
-39.7918194995572	0.000145208111470745
-40.1656754693296	0.000110835078887731
-40.5416018735045	0.000145259926060374
-40.9196499548865	0.000615521728232666
-41.2998727917059	0.0147301506506682
-41.6823253933395	0.000637690507537364
-42.0670648024952	0.000398356053500707
-42.4541502044009	0.000386478918942594
-42.8436430435963	0.000226515386017638
-43.2356071489822	0.000100525929632864
-43.6301088678543	5.19360847749421e-05
-44.0272172097230	3.32272104388165e-05
-44.4270040008057	6.12728624494234e-05
-44.8295440501774	0.000105106506754827
-45.2349153286716	8.74454559848225e-05
-45.6431991617493	7.61736249980194e-05
-46.0544804376912	8.66121717584240e-05
-46.4688478326275	0.000227032986818517
-46.8863940541013	0.0557441636520446
-47.3072161050622	0.000123840811282044
-47.7314155704275	3.69383978256461e-05
-48.1590989286108	5.34142234109168e-05
-48.5903778907291	8.98605843080535e-05
-49.0253697705547	9.71183971988484e-05
-49.4641978886834	7.58109064454675e-05
-49.9069920148702	6.78979046944682e-05
-50.3538888530263	6.88305684618239e-05
-50.8050325740171	7.16133216739299e-05
-51.2605754021444	9.16993922879654e-05
-51.7206782620723	0.000170300838780044
-52.1855114939859	0.000213512640209071
-52.6552556459852	0.000154496447703321
-53.1301023541560	8.53702900414774e-05
-53.6102553224664	6.20672847453064e-05
-54.0959314166828	8.43317432906619e-05
-54.5873618889404	0.000116858977903955
-55.0847937525558	0.000170565992039594
-55.5884913302306	0.000272869417714948
-56.0987380031337	0.000291449659675451
-56.6158381936517	0.000302357143639683
-57.1401196211109	0.000522982395892158
-57.6719358778377	0.0277973408257173
-58.2116693829484	0.000404906584948296
-58.7597347838183	0.000158671409232549
-59.3165828910242	8.40460266692898e-05
-59.8827052526779	2.35355792901746e-05
-60.4586394998572	5.22022002493030e-05
-61.0449756281402	8.55776794730526e-05
-61.6423634236720	9.46002539067997e-05
-62.2515212993466	8.33776828267173e-05
-62.8732468827260	6.49090582229821e-05
-63.5084297996439	4.86918278038696e-05
-64.1580672368329	2.67815014011657e-05
-64.8232830593903	3.76670958480695e-05
-65.5053515285803	7.21659380319628e-05
-66.2057270494634	8.67157229622934e-05
-66.9260819343690	0.000105322272517939
-67.6683549907785	0.000102856896486955
-68.4348149847573	5.41589101921249e-05
-69.2281449546718	6.87580001759284e-06
-70.0515564111973	6.46724723501068e-05
-70.9089474871396	9.97641102461386e-05
-71.8051276612332	5.71861105374575e-05
-72.7461468826427	3.44042994847188e-05
-73.7397952916880	7.70668832287955e-05
-74.7963959067070	9.32595699197710e-05
-75.9301322524279	9.44588908762046e-05
-77.1614318590160	0.000117136429071499
-78.5216590454664	0.000386817231163217
-80.0636329278593	0.0264493820204596
-81.8903855440058	0.000378354243754984
-84.2680320348023	0.000383242822686664
-90	0.00134427856825589

==> Fig_leak/38.txt <==
-5	5.85023760095941
-4.99000000000000	5.92809111685306
-4.98000000000000	6.00536719123466
-4.97000000000000	6.08204471335705
-4.96000000000000	6.15810270088537
-4.95000000000000	6.23352030687793
-4.94000000000000	6.30827682672942
-4.93000000000000	6.38235170507355
-4.92000000000000	6.45572454264285
-4.91000000000000	6.52837510308309
-4.90000000000000	6.60028331971959
-4.89000000000000	6.67142930227326
-4.88000000000000	6.74179334352360
-4.87000000000000	6.81135592591649
-4.86000000000000	6.88009772811407
-4.85000000000000	6.94799963148446
-4.84000000000000	7.01504272652886
-4.83000000000000	7.08120831924378
-4.82000000000000	7.14647793741577
-4.81000000000000	7.21083333684669
-4.80000000000000	7.27425650750691
-4.79000000000000	7.33672967961434
-4.78000000000000	7.39823532963695
-4.77000000000000	7.45875618621664
-4.76000000000000	7.51827523601215
-4.75000000000000	7.57677572945898
-4.74000000000000	7.63424118644403
-4.73000000000000	7.69065540189301
-4.72000000000000	7.74600245126841
-4.71000000000000	7.80026669597602
-4.70000000000000	7.85343278867814
-4.69000000000000	7.90548567851116
-4.68000000000000	7.95641061620600
-4.67000000000000	8.00619315910910
-4.66000000000000	8.05481917610237
-4.65000000000000	8.10227485242012
-4.64000000000000	8.14854669436123
-4.63000000000000	8.19362153389476
-4.62000000000000	8.23748653315732
-4.61000000000000	8.28012918884049
-4.60000000000000	8.32153733646664
-4.59000000000000	8.36169915455157
-4.58000000000000	8.40060316865243
-4.57000000000000	8.43823825529934
-4.56000000000000	8.47459364580930
-4.55000000000000	8.50965892998085
-4.54000000000000	8.54342405966833
-4.53000000000000	8.57587935223402
-4.52000000000000	8.60701549387728
-4.51000000000000	8.63682354283909
-4.50000000000000	8.66529493248098
-4.49000000000000	8.69242147423713
-4.48000000000000	8.71819536043851
-4.47000000000000	8.74260916700803
-4.46000000000000	8.76565585602565
-4.45000000000000	8.78732877816245
-4.44000000000000	8.80762167498287
-4.43000000000000	8.82652868111401
-4.42000000000000	8.84404432628146
-4.41000000000000	8.86016353721057
-4.40000000000000	8.87488163939274
-4.39000000000000	8.88819435871577
-4.38000000000000	8.90009782295793
-4.37000000000000	8.91058856314483
-4.36000000000000	8.91966351476900
-4.35000000000000	8.92732001887126
-4.34000000000000	8.93355582298376
-4.33000000000000	8.93836908193429
-4.32000000000000	8.94175835851133
-4.31000000000000	8.94372262398986
-4.30000000000000	8.94426125851751
-4.29000000000000	8.94337405136098
-4.28000000000000	8.94106120101259
-4.27000000000000	8.93732331515692
-4.26000000000000	8.93216141049751
-4.25000000000000	8.92557691244367
-4.24000000000000	8.91757165465754
-4.23000000000000	8.90814787846149
-4.22000000000000	8.89730823210610
-4.21000000000000	8.88505576989897
-4.20000000000000	8.87139395119463
-4.19000000000000	8.85632663924598
-4.18000000000000	8.83985809991762
-4.17000000000000	8.82199300026151
-4.16000000000000	8.80273640695555
-4.15000000000000	8.78209378460553
-4.14000000000000	8.76007099391123
-4.13000000000000	8.73667428969713
-4.12000000000000	8.71191031880863
-4.11000000000000	8.68578611787446
-4.10000000000000	8.65830911093602
-4.09000000000000	8.62948710694479
-4.08000000000000	8.59932829712828
-4.07000000000000	8.56784125222598
-4.06000000000000	8.53503491959594
-4.05000000000000	8.50091862019324
-4.04000000000000	8.46550204542135
-4.03000000000000	8.42879525385766
-4.02000000000000	8.39080866785428
-4.01000000000000	8.35155307001535
-4	8.31103959955223
-3.99000000000000	8.26927974851788
-3.98000000000000	8.22628535792181
-3.97000000000000	8.18206861372697
-3.96000000000000	8.13664204273023
-3.95000000000000	8.09001850832772
-3.94000000000000	8.04221120616677
-3.93000000000000	7.99323365968604
-3.92000000000000	7.94309971554539
-3.91000000000000	7.89182353894725
-3.90000000000000	7.83941960885115
-3.89000000000000	7.78590271308325
-3.88000000000000	7.73128794334267
-3.87000000000000	7.67559069010633
-3.86000000000000	7.61882663743433
-3.85000000000000	7.56101175767771
-3.84000000000000	7.50216230609063
-3.83000000000000	7.44229481534873
-3.82000000000000	7.38142608997593
-3.81000000000000	7.31957320068172
-3.80000000000000	7.25675347861073
-3.79000000000000	7.19298450950710
-3.78000000000000	7.12828412779553
-3.77000000000000	7.06267041058122
-3.76000000000000	6.99616167157106
-3.75000000000000	6.92877645491810
-3.74000000000000	6.86053352899176
-3.73000000000000	6.79145188007588
-3.72000000000000	6.72155070599714
-3.71000000000000	6.65084940968599
-3.70000000000000	6.57936759267257
-3.69000000000000	6.50712504852004
-3.68000000000000	6.43414175619762
-3.67000000000000	6.36043787339589
-3.66000000000000	6.28603372978668
-3.65000000000000	6.21094982023017
-3.64000000000000	6.13520679793161
-3.63000000000000	6.05882546755009
-3.62000000000000	5.98182677826215
-3.61000000000000	5.90423181678238
-3.60000000000000	5.82606180034402
-3.59000000000000	5.74733806964171
-3.58000000000000	5.66808208173919
-3.57000000000000	5.58831540294469
-3.56000000000000	5.50805970165620
-3.55000000000000	5.42733674117960
-3.54000000000000	5.34616837252221
-3.53000000000000	5.26457652716421
-3.52000000000000	5.18258320981071
-3.51000000000000	5.10021049112721
-3.50000000000000	5.01748050046086
-3.49000000000000	4.93441541855034
-3.48000000000000	4.85103747022699
-3.47000000000000	4.76736891710976
-3.46000000000000	4.68343205029680
-3.45000000000000	4.59924918305619
-3.44000000000000	4.51484264351843
-3.43000000000000	4.43023476737367
-3.42000000000000	4.34544789057585
-3.41000000000000	4.26050434205675
-3.40000000000000	4.17542643645247
-3.39000000000000	4.09023646684489
-3.38000000000000	4.00495669752096
-3.37000000000000	3.91960935675212
-3.36000000000000	3.83421662959672
-3.35000000000000	3.74880065072798
-3.34000000000000	3.66338349728984
-3.33000000000000	3.57798718178367
-3.32000000000000	3.49263364498807
-3.31000000000000	3.40734474891435
-3.30000000000000	3.32214226980050
-3.29000000000000	3.23704789114563
-3.28000000000000	3.15208319678793
-3.27000000000000	3.06726966402824
-3.26000000000000	2.98262865680180
-3.25000000000000	2.89818141890073
-3.24000000000000	2.81394906724940
-3.23000000000000	2.72995258523529
-3.22000000000000	2.64621281609770
-3.21000000000000	2.56275045637646
-3.20000000000000	2.47958604942313
-3.19000000000000	2.39673997897699
-3.18000000000000	2.31423246280795
-3.17000000000000	2.23208354642874
-3.16000000000000	2.15031309687848
-3.15000000000000	2.06894079657996
-3.14000000000000	1.98798613727262
-3.13000000000000	1.90746841402341
-3.12000000000000	1.82740671931764
-3.11000000000000	1.74781993723185
-3.10000000000000	1.66872673769074
-3.09000000000000	1.59014557081008
-3.08000000000000	1.51209466132764
-3.07000000000000	1.43459200312397
-3.06000000000000	1.35765535383504
-3.05000000000000	1.28130222955838
-3.04000000000000	1.20554989965473
-3.03000000000000	1.13041538164682
-3.02000000000000	1.05591543621713
-3.01000000000000	0.982066562306201
-3	0.908884992313185
-2.99000000000000	0.836386687400322
-2.98000000000000	0.764587332902763
-2.97000000000000	0.693502333845418
-2.96000000000000	0.623146810568186
-2.95000000000000	0.553535594461038
-2.94000000000000	0.484683223810441
-2.93000000000000	0.416603939758334
-2.92000000000000	0.349311682375020
-2.91000000000000	0.282820086847311
-2.90000000000000	0.217142479782997
-2.89000000000000	0.152291875632929
-2.88000000000000	0.0882809732318034
-2.87000000000000	0.0251221524586803
-2.86000000000000	0.0371725289816496
-2.85000000000000	0.0985913386555457
-2.84000000000000	0.159122872374643
-2.83000000000000	0.218756057046398
-2.82000000000000	0.277480153400186
-2.81000000000000	0.335284758588107
-2.80000000000000	0.392159808659886
-2.79000000000000	0.448095580911032
-2.78000000000000	0.503082696103729
-2.77000000000000	0.557112120559775
-2.76000000000000	0.610175168125106
-2.75000000000000	0.662263502005314
-2.74000000000000	0.713369136471835
-2.73000000000000	0.763484438438295
-2.72000000000000	0.812602128906748
-2.71000000000000	0.860715284283477
-2.70000000000000	0.907817337564134
-2.69000000000000	0.953902079387983
-2.68000000000000	0.998963658961203
-2.67000000000000	1.04299658484899
-2.66000000000000	1.08599572563662
-2.65000000000000	1.12795631045930
-2.64000000000000	1.16887392940098
-2.63000000000000	1.20874453376219
-2.62000000000000	1.24756443619704
-2.61000000000000	1.28533031071968
-2.60000000000000	1.32203919258034
-2.59000000000000	1.35768847801137
-2.58000000000000	1.39227592384364
-2.57000000000000	1.42579964699356
-2.56000000000000	1.45825812382142
-2.55000000000000	1.48965018936126
-2.54000000000000	1.51997503642314
-2.53000000000000	1.54923221456812
-2.52000000000000	1.57742162895676
-2.51000000000000	1.60454353907187
-2.50000000000000	1.63059855731610
-2.49000000000000	1.65558764748528
-2.48000000000000	1.67951212311833
-2.47000000000000	1.70237364572455
-2.46000000000000	1.72417422288938
-2.45000000000000	1.74491620625936
-2.44000000000000	1.76460228940759
-2.43000000000000	1.78323550558049
-2.42000000000000	1.80081922532714
-2.41000000000000	1.81735715401234
-2.40000000000000	1.83285332921445
-2.39000000000000	1.84731211800940
-2.38000000000000	1.86073821414209
-2.37000000000000	1.87313663508645
-2.36000000000000	1.88451271899557
-2.35000000000000	1.89487212154337
-2.34000000000000	1.90422081265903
-2.33000000000000	1.91256507315592
-2.32000000000000	1.91991149125640
-2.31000000000000	1.92626695901400
-2.30000000000000	1.93163866863472
-2.29000000000000	1.93603410869899
-2.28000000000000	1.93946106028588
-2.27000000000000	1.94192759300142
-2.26000000000000	1.94344206091264
-2.25000000000000	1.94401309838912
-2.24000000000000	1.94364961585390
-2.23000000000000	1.94236079544545
-2.22000000000000	1.94015608659276
-2.21000000000000	1.93704520150522
-2.20000000000000	1.93303811057936
-2.19000000000000	1.92814503772440
-2.18000000000000	1.92237645560842
-2.17000000000000	1.91574308082737
-2.16000000000000	1.90825586899883
-2.15000000000000	1.89992600978258
-2.14000000000000	1.89076492183005
-2.13000000000000	1.88078424766482
-2.12000000000000	1.86999584849626
-2.11000000000000	1.85841179896837
-2.10000000000000	1.84604438184615
-2.09000000000000	1.83290608264155
-2.08000000000000	1.81900958418133
-2.07000000000000	1.80436776111886
-2.06000000000000	1.78899367439238
-2.05000000000000	1.77290056563172
-2.04000000000000	1.75610185151589
-2.03000000000000	1.73861111808385
-2.02000000000000	1.72044211500063
-2.01000000000000	1.70160874978132
-2	1.68212508197497
-1.99000000000000	1.66200531731108
-1.98000000000000	1.64126380181075
-1.97000000000000	1.61991501586498
-1.96000000000000	1.59797356828245
-1.95000000000000	1.57545419030917
-1.94000000000000	1.55237172962234
-1.93000000000000	1.52874114430088
-1.92000000000000	1.50457749677489
-1.91000000000000	1.47989594775658
-1.90000000000000	1.45471175015491
-1.89000000000000	1.42904024297649
-1.88000000000000	1.40289684521501
-1.87000000000000	1.37629704973163
-1.86000000000000	1.34925641712872
-1.85000000000000	1.32179056961945
-1.84000000000000	1.29391518489531
-1.83000000000000	1.26564598999439
-1.82000000000000	1.23699875517229
-1.81000000000000	1.20798928777852
-1.80000000000000	1.17863342614037
-1.79000000000000	1.14894703345680
-1.78000000000000	1.11894599170460
-1.77000000000000	1.08864619555931
-1.76000000000000	1.05806354633298
-1.75000000000000	1.02721394593126
-1.74000000000000	0.996113290832112
-1.73000000000000	0.964777466088349
-1.72000000000000	0.933222339356269
-1.71000000000000	0.901463754952738
-1.70000000000000	0.869517527942870
-1.69000000000000	0.837399438260546
-1.68000000000000	0.805125224863981
-1.67000000000000	0.772710579928540
-1.66000000000000	0.740171143078903
-1.65000000000000	0.707522495662806
-1.64000000000000	0.674780155068422
-1.63000000000000	0.641959569087481
-1.62000000000000	0.609076110326249
-1.61000000000000	0.576145070666351
-1.60000000000000	0.543181655777537
-1.59000000000000	0.510200979684330
-1.58000000000000	0.477218059388582
-1.57000000000000	0.444247809549828
-1.56000000000000	0.411305037225438
-1.55000000000000	0.378404436672364
-1.54000000000000	0.345560584212445
-1.53000000000000	0.312787933163003
-1.52000000000000	0.280100808834622
-1.51000000000000	0.247513403597824
-1.50000000000000	0.215039772020392
-1.49000000000000	0.182693826077076
-1.48000000000000	0.150489330433314
-1.47000000000000	0.118439897804631
-1.46000000000000	0.0865589843933408
-1.45000000000000	0.0548598854040649
-1.44000000000000	0.0233557306396681
-1.43000000000000	0.00794051982093304
-1.42000000000000	0.0390160798616017
-1.41000000000000	0.0698583414830458
-1.40000000000000	0.100454878870714
-1.39000000000000	0.130793452375169
-1.38000000000000	0.160862012403653
-1.37000000000000	0.190648703221532
-1.36000000000000	0.220141866662414
-1.35000000000000	0.249330045745756
-1.34000000000000	0.278201988200765
-1.33000000000000	0.306746649895530
-1.32000000000000	0.334953198170270
-1.31000000000000	0.362811015073696
-1.30000000000000	0.390309700501508
-1.29000000000000	0.417439075236018
-1.28000000000000	0.444189183886082
-1.27000000000000	0.470550297726413
-1.26000000000000	0.496512917435488
-1.25000000000000	0.522067775731247
-1.24000000000000	0.547205839903903
-1.23000000000000	0.571918314245097
-1.22000000000000	0.596196642372827
-1.21000000000000	0.620032509451498
-1.20000000000000	0.643417844306570
-1.19000000000000	0.666344821433254
-1.18000000000000	0.688805862898837
-1.17000000000000	0.710793640138152
-1.16000000000000	0.732301075641864
-1.15000000000000	0.753321344537212
-1.14000000000000	0.773847876060900
-1.13000000000000	0.793874354923942
-1.12000000000000	0.813394722568192
-1.11000000000000	0.832403178314464
-1.10000000000000	0.850894180402077
-1.09000000000000	0.868862446919790
-1.08000000000000	0.886302956628097
-1.07000000000000	0.903210949672883
-1.06000000000000	0.919581928190532
-1.05000000000000	0.935411656804579
-1.04000000000000	0.950696163014052
-1.03000000000000	0.965431737473726
-1.02000000000000	0.979614934166500
-1.01000000000000	0.993242570468198
-1	1.00631172710511
-0.990000000000000	1.01881974800464
-0.980000000000000	1.03076424003951
-0.970000000000000	1.04214307266591
-0.960000000000000	1.05295437745611
-0.950000000000000	1.06319654752615
-0.940000000000000	1.07286823685906
-0.930000000000000	1.08196835952431
-0.920000000000000	1.09049608879418
-0.910000000000000	1.09845085615762
-0.900000000000000	1.10583235023254
-0.890000000000000	1.11264051557708
-0.880000000000000	1.11887555140094
-0.870000000000000	1.12453791017736
-0.860000000000000	1.12962829615690
-0.850000000000000	1.13414766378374
-0.840000000000000	1.13809721601566
-0.830000000000000	1.14147840254854
-0.820000000000000	1.14429291794659
-0.810000000000000	1.14654269967926
-0.800000000000000	1.14822992606604
-0.790000000000000	1.14935701413022
-0.780000000000000	1.14992661736292
-0.770000000000000	1.14994162339846
-0.760000000000000	1.14940515160243
-0.750000000000000	1.14832055057377
-0.740000000000000	1.14669139556204
-0.730000000000000	1.14452148580139
-0.720000000000000	1.14181484176250
-0.710000000000000	1.13857570232396
-0.700000000000000	1.13480852186455
-0.690000000000000	1.13051796727775
-0.680000000000000	1.12570891491020
-0.670000000000000	1.12038644742543
-0.660000000000000	1.11455585059456
-0.650000000000000	1.10822261001541
-0.640000000000000	1.10139240776182
-0.630000000000000	1.09407111896449
-0.620000000000000	1.08626480832544
-0.610000000000000	1.07797972656724
-0.600000000000000	1.06922230681922
-0.590000000000000	1.05999916094195
-0.580000000000000	1.05031707579201
-0.570000000000000	1.04018300942869
-0.560000000000000	1.02960408726440
-0.550000000000000	1.01858759816065
-0.540000000000000	1.00714099047127
-0.530000000000000	0.995271868034930
-0.520000000000000	0.982987986118567
-0.510000000000000	0.970297247313740
-0.500000000000000	0.957207697387713
-0.490000000000000	0.943727521091198
-0.480000000000000	0.929865037924616
-0.470000000000000	0.915628697864841
-0.460000000000000	0.901027077054292
-0.450000000000000	0.886068873454375
-0.440000000000000	0.870762902465152
-0.430000000000000	0.855118092513253
-0.420000000000000	0.839143480609930
-0.410000000000000	0.822848207881281
-0.399999999999999	0.806241515072561
-0.390000000000000	0.789332738028609
-0.380000000000000	0.772131303152332
-0.370000000000000	0.754646722843253
-0.360000000000000	0.736888590918122
-0.350000000000000	0.718866578015544
-0.340000000000000	0.700590426986671
-0.330000000000000	0.682069948273883
-0.320000000000000	0.663315015279499
-0.310000000000000	0.644335559726507
-0.300000000000000	0.625141567013258
-0.290000000000000	0.605743071564145
-0.280000000000000	0.586150152178240
-0.270000000000000	0.566372927377857
-0.260000000000000	0.546421550759003
-0.250000000000000	0.526306206345700
-0.240000000000000	0.506037103950113
-0.230000000000000	0.485624474540441
-0.220000000000000	0.465078565618511
-0.210000000000000	0.444409636608990
-0.200000000000000	0.423627954262147
-0.190000000000000	0.402743788072053
-0.180000000000000	0.381767405712147
-0.170000000000000	0.360709068490010
-0.160000000000000	0.339579026823225
-0.149999999999999	0.318387515738195
-0.140000000000000	0.297144750393750
-0.130000000000000	0.275860921631329
-0.120000000000000	0.254546191553604
-0.110000000000000	0.233210689133273
-0.0999999999999996	0.211864505853843
-0.0899999999999999	0.190517691384124
-0.0800000000000001	0.169180249288158
-0.0700000000000003	0.147862132772317
-0.0599999999999996	0.126573240471272
-0.0499999999999998	0.105323412274443
-0.0400000000000000	0.0841224251946422
-0.0300000000000003	0.0629799892804975
-0.0199999999999996	0.0419057435742707
-0.00999999999999979	0.0209092521166465
0	5.41856560485458e-15
0.00999999999999979	0.0208126105281976
0.0200000000000005	0.0415192639105612
0.0300000000000003	0.0621107350718356
0.0400000000000000	0.0825778931565321
0.0499999999999998	0.102911705210673
0.0600000000000005	0.123103239806258
0.0700000000000003	0.143143670607083
0.0800000000000001	0.163024279874591
0.0899999999999999	0.182736461912449
0.100000000000001	0.202271726448572
0.110000000000000	0.221621701953346
0.120000000000000	0.240778138892855
0.130000000000000	0.259732912915913
0.140000000000000	0.278478027973765
0.150000000000000	0.297005619371324
0.160000000000000	0.315307956748876
0.170000000000000	0.333377446993214
0.180000000000000	0.351206637077131
0.190000000000000	0.368788216826354
0.200000000000000	0.386115021612922
0.210000000000000	0.403180034974112
0.220000000000000	0.419976391156045
0.230000000000000	0.436497377581083
0.240000000000000	0.452736437238255
0.250000000000000	0.468687170995921
0.260000000000000	0.484343339835919
0.270000000000000	0.499698867008510
0.280000000000000	0.514747840107449
0.290000000000000	0.529484513064562
0.300000000000000	0.543903308063202
0.310000000000001	0.557998817370084
0.320000000000000	0.571765805084918
0.330000000000000	0.585199208807394
0.340000000000000	0.598294141221071
0.350000000000001	0.611045891593758
0.360000000000000	0.623449927193982
0.370000000000000	0.635501894623293
0.380000000000000	0.647197621064007
0.390000000000000	0.658533115442202
0.400000000000000	0.669504569505726
0.410000000000000	0.680108358817010
0.420000000000000	0.690341043660574
0.430000000000000	0.700199369865092
0.440000000000000	0.709680269539961
0.450000000000000	0.718780861726319
0.460000000000000	0.727498452962543
0.470000000000000	0.735830537764238
0.480000000000000	0.743774799018815
0.490000000000000	0.751329108294760
0.500000000000000	0.758491526065756
0.510000000000000	0.765260301849821
0.520000000000001	0.771633874263723
0.530000000000000	0.777610870992896
0.540000000000000	0.783190108677164
0.550000000000000	0.788370592712632
0.560000000000001	0.793151516970053
0.570000000000000	0.797532263430130
0.580000000000000	0.801512401736160
0.590000000000000	0.805091688664498
0.600000000000001	0.808270067513351
0.610000000000000	0.811047667410433
0.620000000000000	0.813424802540071
0.630000000000000	0.815401971290356
0.640000000000000	0.816979855320982
0.650000000000000	0.818159318552456
0.660000000000000	0.818941406077371
0.670000000000000	0.819327342994493
0.680000000000000	0.819318533166422
0.690000000000000	0.818916557901630
0.700000000000000	0.818123174561713
0.710000000000000	0.816940315094712
0.720000000000000	0.815370084495396
0.730000000000000	0.813414759193427
0.740000000000000	0.811076785370362
0.750000000000000	0.808358777206463
0.760000000000000	0.805263515058328
0.770000000000001	0.801793943568365
0.780000000000000	0.797953169707185
0.790000000000000	0.793744460749989
0.800000000000000	0.789171242188060
0.810000000000001	0.784237095576506
0.820000000000000	0.778945756319419
0.830000000000000	0.773301111393610
0.840000000000000	0.767307197012170
0.850000000000001	0.760968196229052
0.860000000000000	0.754288436485959
0.870000000000000	0.747272387102787
0.880000000000000	0.739924656712948
0.890000000000000	0.732249990644865
0.900000000000000	0.724253268251005
0.910000000000000	0.715939500185776
0.920000000000000	0.707313825633693
0.930000000000000	0.698381509489181
0.940000000000000	0.689147939489449
0.950000000000000	0.679618623301850
0.960000000000000	0.669799185567165
0.970000000000000	0.659695364900278
0.980000000000000	0.649313010849726
0.990000000000000	0.638658080817584
1	0.627736636941205
1.01000000000000	0.616554842938320
1.02000000000000	0.605118960917030
1.03000000000000	0.593435348152227
1.04000000000000	0.581510453829951
1.05000000000000	0.569350815761320
1.06000000000000	0.556963057067498
1.07000000000000	0.544353882837373
1.08000000000000	0.531530076759427
1.09000000000000	0.518498497729472
1.10000000000000	0.505266076435788
1.11000000000000	0.491839811923301
1.12000000000000	0.478226768138346
1.13000000000000	0.464434070455708
1.14000000000000	0.450468902189470
1.15000000000000	0.436338501089334
1.16000000000000	0.422050155823989
1.17000000000000	0.407611202453194
1.18000000000000	0.393029020890137
1.19000000000000	0.378311031355714
1.20000000000000	0.363464690826360
1.21000000000000	0.348497489476990
1.22000000000000	0.333416947120727
1.23000000000000	0.318230609646967
1.24000000000000	0.302946045459431
1.25000000000000	0.287570841915767
1.26000000000000	0.272112601770303
1.27000000000000	0.256578939621571
1.28000000000000	0.240977478366139
1.29000000000000	0.225315845660337
1.30000000000000	0.209601670391463
1.31000000000000	0.193842579160001
1.32000000000000	0.178046192774425
1.33000000000000	0.162220122760080
1.34000000000000	0.146371967883718
1.35000000000000	0.130509310695193
1.36000000000000	0.114639714087783
1.37000000000000	0.0987707178786587
1.38000000000000	0.0829098354110058
1.39000000000000	0.0670645501791833
1.40000000000000	0.0512423124784623
1.41000000000000	0.0354505360806962
1.42000000000000	0.0196965949373990
1.43000000000000	0.00398781991161158
1.44000000000000	0.0116685044600706
1.45000000000000	0.0272651431739032
1.46000000000000	0.0427949139325350
1.47000000000000	0.0582506902843034
1.48000000000000	0.0736254047269957
1.49000000000000	0.0889120517747942
1.50000000000000	0.104103690987101
1.51000000000000	0.119193449958022
1.52000000000000	0.134174527265254
1.53000000000000	0.149040195377182
1.54000000000000	0.163783803516993
1.55000000000000	0.178398780482651
1.56000000000000	0.192878637421570
1.57000000000000	0.207216970558875
1.58000000000000	0.221407463878196
1.59000000000000	0.235443891753851
1.60000000000000	0.249320121533438
1.61000000000000	0.263030116069771
1.62000000000000	0.276567936201228
1.63000000000000	0.289927743179437
1.64000000000000	0.303103801043485
1.65000000000000	0.316090478939625
1.66000000000000	0.328882253385667
1.67000000000000	0.341473710479155
1.68000000000000	0.353859548048497
1.69000000000000	0.366034577746270
1.70000000000000	0.377993727083883
1.71000000000000	0.389732041406894
1.72000000000000	0.401244685810212
1.73000000000000	0.412526946992538
1.74000000000000	0.423574235049354
1.75000000000000	0.434382085203845
1.76000000000000	0.444946159475132
1.77000000000000	0.455262248283276
1.78000000000000	0.465326271990456
1.79000000000000	0.475134282377888
1.80000000000000	0.484682464057915
1.81000000000000	0.493967135820886
1.82000000000000	0.502984751916366
1.83000000000000	0.511731903268292
1.84000000000000	0.520205318623732
1.85000000000000	0.528401865634911
1.86000000000000	0.536318551874167
1.87000000000000	0.543952525781663
1.88000000000000	0.551301077545513
1.89000000000000	0.558361639914202
1.90000000000000	0.565131788941062
1.91000000000000	0.571609244660732
1.92000000000000	0.577791871697410
1.93000000000000	0.583677679804893
1.94000000000000	0.589264824338304
1.95000000000000	0.594551606657508
1.96000000000000	0.599536474462242
1.97000000000000	0.604218022058973
1.98000000000000	0.608594990559587
1.99000000000000	0.612666268011997
2	0.616430889462814
2.01000000000000	0.619888036952248
2.02000000000000	0.623037039441420
2.03000000000000	0.625877372672340
2.04000000000000	0.628408658960775
2.05000000000000	0.630630666922317
2.06000000000000	0.632543311131958
2.07000000000000	0.634146651717510
2.08000000000000	0.635440893887252
2.09000000000000	0.636426387392208
2.10000000000000	0.637103625923476
2.11000000000000	0.637473246445075
2.12000000000000	0.637536028462804
2.13000000000000	0.637292893229605
2.14000000000000	0.636744902887997
2.15000000000000	0.635893259550138
2.16000000000000	0.634739304316108
2.17000000000000	0.633284516231043
2.18000000000000	0.631530511181769
2.19000000000000	0.629479040733592
2.20000000000000	0.627131990907981
2.21000000000000	0.624491380901817
2.22000000000000	0.621559361749010
2.23000000000000	0.618338214925215
2.24000000000000	0.614830350896467
2.25000000000000	0.611038307612551
2.26000000000000	0.606964748945943
2.27000000000000	0.602612463077193
2.28000000000000	0.597984360827645
2.29000000000000	0.593083473940382
2.30000000000000	0.587912953310350
2.31000000000000	0.582476067164596
2.32000000000000	0.576776199193602
2.33000000000000	0.570816846634689
2.34000000000000	0.564601618308527
2.35000000000000	0.558134232609749
2.36000000000000	0.551418515452744
2.37000000000000	0.544458398173671
2.38000000000000	0.537257915389792
2.39000000000000	0.529821202817204
2.40000000000000	0.522152495048117
2.41000000000000	0.514256123288749
2.42000000000000	0.506136513059058
2.43000000000000	0.497798181855408
2.44000000000000	0.489245736777358
2.45000000000000	0.480483872119795
2.46000000000000	0.471517366931549
2.47000000000000	0.462351082541750
2.48000000000000	0.452989960055127
2.49000000000000	0.443439017817493
2.50000000000000	0.433703348852644
2.51000000000000	0.423788118271941
2.52000000000000	0.413698560657827
2.53000000000000	0.403439977422570
2.54000000000000	0.393017734143471
2.55000000000000	0.382437257875871
2.56000000000000	0.371704034445213
2.57000000000000	0.360823605719487
2.58000000000000	0.349801566863339
2.59000000000000	0.338643563575170
2.60000000000000	0.327355289308531
2.61000000000000	0.315942482479150
2.62000000000000	0.304410923658870
2.63000000000000	0.292766432757879
2.64000000000000	0.281014866196518
2.65000000000000	0.269162114068008
2.66000000000000	0.257214097293411
2.67000000000000	0.245176764770181
2.68000000000000	0.233056090515610
2.69000000000000	0.220858070806496
2.70000000000000	0.208588721316366
2.71000000000000	0.196254074251588
2.72000000000000	0.183860175487651
2.73000000000000	0.171413081706978
2.74000000000000	0.158918857539569
2.75000000000000	0.146383572707744
2.76000000000000	0.133813299176359
2.77000000000000	0.121214108309718
2.78000000000000	0.108592068036542
2.79000000000000	0.0959532400242060
2.80000000000000	0.0833036768635823
2.81000000000000	0.0706494192657261
2.82000000000000	0.0579964932716667
2.83000000000000	0.0453509074765542
2.84000000000000	0.0327186502694057
2.85000000000000	0.0201056870896873
2.86000000000000	0.00751795770192760
2.87000000000000	0.00503862651039245
2.88000000000000	0.0175581852305275
2.89000000000000	0.0300348718724912
2.90000000000000	0.0424628762222919
2.91000000000000	0.0548364270551968
2.92000000000000	0.0671497947279102
2.93000000000000	0.0793972937444814
2.94000000000000	0.0915732852948895
2.95000000000000	0.103672179765177
2.96000000000000	0.115688439218042
2.97000000000000	0.127616579842834
2.98000000000000	0.139451174373916
2.99000000000000	0.151186854476310
3	0.162818313097691
3.01000000000000	0.174340306785649
3.02000000000000	0.185747657969290
3.03000000000000	0.197035257204209
3.04000000000000	0.208198065379873
3.05000000000000	0.219231115888510
3.06000000000000	0.230129516754620
3.07000000000000	0.240888452724171
3.08000000000000	0.251503187312673
3.09000000000000	0.261969064811281
3.10000000000000	0.272281512250069
3.11000000000000	0.282436041317737
3.12000000000000	0.292428250236929
3.13000000000000	0.302253825594438
3.14000000000000	0.311908544125547
3.15000000000000	0.321388274451829
3.16000000000000	0.330688978771679
3.17000000000000	0.339806714502950
3.18000000000000	0.348737635877061
3.19000000000000	0.357477995483929
3.20000000000000	0.366024145767176
3.21000000000000	0.374372540469005
3.22000000000000	0.382519736024251
3.23000000000000	0.390462392903058
3.24000000000000	0.398197276901693
3.25000000000000	0.405721260381047
3.26000000000000	0.413031323452383
3.27000000000000	0.420124555109889
3.28000000000000	0.426998154309677
3.29000000000000	0.433649430994853
3.30000000000000	0.440075807066313
3.31000000000000	0.446274817298956
3.32000000000000	0.452244110203040
3.33000000000000	0.457981448830389
3.34000000000000	0.463484711525266
3.35000000000000	0.468751892619633
3.36000000000000	0.473781103072694
3.37000000000000	0.478570571054504
3.38000000000000	0.483118642473534
3.39000000000000	0.487423781448101
3.40000000000000	0.491484570721559
3.41000000000000	0.495299712021222
3.42000000000000	0.498868026360969
3.43000000000000	0.502188454287560
3.44000000000000	0.505260056070655
3.45000000000000	0.508082011836618
3.46000000000000	0.510653621646166
3.47000000000000	0.512974305515955
3.48000000000000	0.515043603384275
3.49000000000000	0.516861175020949
3.50000000000000	0.518426799881665
3.51000000000000	0.519740376906907
3.52000000000000	0.520801924265751
3.53000000000000	0.521611579044746
3.54000000000000	0.522169596882180
3.55000000000000	0.522476351548031
3.56000000000000	0.522532334469919
3.57000000000000	0.522338154205430
3.58000000000000	0.521894535861168
3.59000000000000	0.521202320458949
3.60000000000000	0.520262464249553
3.61000000000000	0.519076037974476
3.62000000000000	0.517644226076163
3.63000000000000	0.515968325857203
3.64000000000000	0.514049746588993
3.65000000000000	0.511890008570435
3.66000000000000	0.509490742137188
3.67000000000000	0.506853686622079
3.68000000000000	0.503980689267262
3.69000000000000	0.500873704088753
3.70000000000000	0.497534790693971
3.71000000000000	0.493966113052965
3.72000000000000	0.490169938223987
3.73000000000000	0.486148635034129
3.74000000000000	0.481904672715736
3.75000000000000	0.477440619499334
3.76000000000000	0.472759141163839
3.77000000000000	0.467862999544799
3.78000000000000	0.462755051001496
3.79000000000000	0.457438244843684
3.80000000000000	0.451915621718811
3.81000000000000	0.446190311960559
3.82000000000000	0.440265533899570
3.83000000000000	0.434144592137200
3.84000000000000	0.427830875783252
3.85000000000000	0.421327856658529
3.86000000000000	0.414639087463146
3.87000000000000	0.407768199911557
3.88000000000000	0.400718902835215
3.89000000000000	0.393494980253805
3.90000000000000	0.386100289416085
3.91000000000000	0.378538758811238
3.92000000000000	0.370814386151788
3.93000000000000	0.362931236329046
3.94000000000000	0.354893439342122
3.95000000000000	0.346705188201522
3.96000000000000	0.338370736808353
3.97000000000000	0.329894397810189
3.98000000000000	0.321280540434641
3.99000000000000	0.312533588301717
4	0.303658017215966
4.01000000000000	0.294658352939594
4.02000000000000	0.285539168947497
4.03000000000000	0.276305084165413
4.04000000000000	0.266960760692198
4.05000000000000	0.257510901507401
4.06000000000000	0.247960248165132
4.07000000000000	0.238313578475442
4.08000000000000	0.228575704174242
4.09000000000000	0.218751468582888
4.10000000000000	0.208845744258561
4.11000000000000	0.198863430636554
4.12000000000000	0.188809451665547
4.13000000000000	0.178688753437023
4.14000000000000	0.168506301809917
4.15000000000000	0.158267080031637
4.16000000000000	0.147976086356535
4.17000000000000	0.137638331662983
4.18000000000000	0.127258837070122
4.19000000000000	0.116842631555427
4.20000000000000	0.106394749574169
4.21000000000000	0.0959202286819017
4.22000000000000	0.0854241071610475
4.23000000000000	0.0749114216526752
4.24000000000000	0.0643872047945928
4.25000000000000	0.0538564828667934
4.26000000000000	0.0433242734453545
4.27000000000000	0.0327955830658877
4.28000000000000	0.0222754048975357
4.29000000000000	0.0117687164286402
4.30000000000000	0.00128047716511312
4.31000000000000	0.00918437365749193
4.32000000000000	0.0196209193470986
4.33000000000000	0.0300242680124707
4.34000000000000	0.0403895548037299
4.35000000000000	0.0507119441351120
4.36000000000000	0.0609866318888691
4.37000000000000	0.0712088475994368
4.38000000000000	0.0813738566168052
4.39000000000000	0.0914769622481919
4.40000000000000	0.101513507877060
4.41000000000000	0.111478879058532
4.42000000000000	0.121368505590276
4.43000000000000	0.131177863557980
4.44000000000000	0.140902477354513
4.45000000000000	0.150537921671873
4.46000000000000	0.160079823465053
4.47000000000000	0.169523863887045
4.48000000000000	0.178865780194052
4.49000000000000	0.188101367620120
4.50000000000000	0.197226481220437
4.51000000000000	0.206237037682451
4.52000000000000	0.215129017104043
4.53000000000000	0.223898464738043
4.54000000000000	0.232541492702297
4.55000000000000	0.241054281654621
4.56000000000000	0.249433082431899
4.57000000000000	0.257674217652658
4.58000000000000	0.265774083282457
4.59000000000000	0.273729150161453
4.60000000000000	0.281535965493490
4.61000000000000	0.289191154296138
4.62000000000000	0.296691420811055
4.63000000000000	0.304033549874164
4.64000000000000	0.311214408245017
4.65000000000000	0.318230945894877
4.66000000000000	0.325080197253010
4.67000000000000	0.331759282410648
4.68000000000000	0.338265408282213
4.69000000000000	0.344595869723331
4.70000000000000	0.350748050605210
4.71000000000000	0.356719424844979
4.72000000000000	0.362507557391619
4.73000000000000	0.368110105167097
4.74000000000000	0.373524817962404
4.75000000000000	0.378749539288136
4.76000000000000	0.383782207179356
4.77000000000000	0.388620854954440
4.78000000000000	0.393263611927670
4.79000000000000	0.397708704075340
4.80000000000000	0.401954454655155
4.81000000000000	0.405999284778757
4.82000000000000	0.409841713937204
4.83000000000000	0.413480360479252
4.84000000000000	0.416913942042335
4.85000000000000	0.420141275936143
4.86000000000000	0.423161279478715
4.87000000000000	0.425972970284997
4.88000000000000	0.428575466507846
4.89000000000000	0.430967987031452
4.90000000000000	0.433149851617209
4.91000000000000	0.435120481002057
4.92000000000000	0.436879396949365
4.93000000000000	0.438426222252424
4.94000000000000	0.439760680690658
4.95000000000000	0.440882596938677
4.96000000000000	0.441791896428302
4.97000000000000	0.442488605163758
4.98000000000000	0.442972849490190
4.99000000000000	0.443244855815731
5	0.443304950287347
5.01000000000000	0.443153558420706
5.02000000000000	0.442791204684355
5.03000000000000	0.442218512038477
5.04000000000000	0.441436201428560
5.05000000000000	0.440445091234305
5.06000000000000	0.439246096674120
5.07000000000000	0.437840229165582
5.08000000000000	0.436228595642255
5.09000000000000	0.434412397827275
5.10000000000000	0.432392931464141
5.11000000000000	0.430171585505155
5.12000000000000	0.427749841257975
5.13000000000000	0.425129271490786
5.14000000000000	0.422311539496581
5.15000000000000	0.419298398117078
5.16000000000000	0.416091688726810
5.17000000000000	0.412693340177964
5.18000000000000	0.409105367706526
5.19000000000000	0.405329871800325
5.20000000000000	0.401369037029603
5.21000000000000	0.397225130840720
5.22000000000000	0.392900502313632
5.23000000000000	0.388397580883814
5.24000000000000	0.383718875029285
5.25000000000000	0.378866970923435
5.26000000000000	0.373844531054335
5.27000000000000	0.368654292811261
5.28000000000000	0.363299067039167
5.29000000000000	0.357781736561816
5.30000000000000	0.352105254674372
5.31000000000000	0.346272643606163
5.32000000000000	0.340286992954465
5.33000000000000	0.334151458090013
5.34000000000000	0.327869258535142
5.35000000000000	0.321443676315261
5.36000000000000	0.314878054284599
5.37000000000000	0.308175794426956
5.38000000000000	0.301340356132385
5.39000000000000	0.294375254450589
5.40000000000000	0.287284058321967
5.41000000000000	0.280070388787123
5.42000000000000	0.272737917175740
5.43000000000000	0.265290363275722
5.44000000000000	0.257731493483471
5.45000000000000	0.250065118936226
5.46000000000000	0.242295093627346
5.47000000000000	0.234425312505482
5.48000000000000	0.226459709558547
5.49000000000000	0.218402255883383
5.50000000000000	0.210256957742100
5.51000000000000	0.202027854605986
5.52000000000000	0.193719017187956
5.53000000000000	0.185334545464440
5.54000000000000	0.176878566687716
5.55000000000000	0.168355233389551
5.56000000000000	0.159768721377199
5.57000000000000	0.151123227722620
5.58000000000000	0.142422968745914
5.59000000000000	0.133672177993928
5.60000000000000	0.124875104214964
5.61000000000000	0.116036009330562
5.62000000000000	0.107159166405294
5.63000000000000	0.0982488576155380
5.64000000000000	0.0893093722181591
5.65000000000000	0.0803450045200825
5.66000000000000	0.0713600518496417
5.67000000000000	0.0623588125307283
5.68000000000000	0.0533455838605885
5.69000000000000	0.0443246600923023
5.70000000000000	0.0353003304227821
5.71000000000000	0.0262768769872934
5.72000000000000	0.0172585728613591
5.73000000000000	0.00824968007103226
5.74000000000000	0.000745552387630486
5.75000000000000	0.00972289051892461
5.76000000000000	0.0186781172868106
5.77000000000000	0.0276070345622935
5.78000000000000	0.0365054650579833
5.79000000000000	0.0453692542489590
5.80000000000000	0.0541942722790542
5.81000000000000	0.0629764158517328
5.82000000000000	0.0717116101046756
5.83000000000000	0.0803958104672610
5.84000000000000	0.0890250045000845
5.85000000000000	0.0975952137157096
5.86000000000000	0.106102495379831
5.87000000000000	0.114542944292075
5.88000000000000	0.122912694545585
5.89000000000000	0.131207921264703
5.90000000000000	0.139424842319882
5.91000000000000	0.147559720019177
5.92000000000000	0.155608862775478
5.93000000000000	0.163568626748819
5.94000000000000	0.171435417463040
5.95000000000000	0.179205691396048
5.96000000000000	0.186875957543065
5.97000000000000	0.194442778952136
5.98000000000000	0.201902774231231
5.99000000000000	0.209252619026343
6	0.216489047469913
6.01000000000000	0.223608853598949
6.02000000000000	0.230608892742308
6.03000000000000	0.237486082876458
6.04000000000000	0.244237405949251
6.05000000000000	0.250859909171071
6.06000000000000	0.257350706272872
6.07000000000000	0.263706978730553
6.08000000000000	0.269925976955194
6.09000000000000	0.276005021448645
6.10000000000000	0.281941503924003
6.11000000000000	0.287732888390520
6.12000000000000	0.293376712202531
6.13000000000000	0.298870587071943
6.14000000000000	0.304212200043921
6.15000000000000	0.309399314435371
6.16000000000000	0.314429770735858
6.17000000000000	0.319301487470621
6.18000000000000	0.324012462025347
6.19000000000000	0.328560771432401
6.20000000000000	0.332944573118213
6.21000000000000	0.337162105611578
6.22000000000000	0.341211689212567
6.23000000000000	0.345091726621868
6.24000000000000	0.348800703530296
6.25000000000000	0.352337189168318
6.26000000000000	0.355699836815366
6.27000000000000	0.358887384268829
6.28000000000000	0.361898654272559
6.29000000000000	0.364732554904764
6.30000000000000	0.367388079925207
6.31000000000000	0.369864309081616
6.32000000000000	0.372160408375248
6.33000000000000	0.374275630285554
6.34000000000000	0.376209313953940
6.35000000000000	0.377960885326588
6.36000000000000	0.379529857256388
6.37000000000000	0.380915829563977
6.38000000000000	0.382118489057966
6.39000000000000	0.383137609514405
6.40000000000000	0.383973051615588
6.41000000000000	0.384624762848295
6.42000000000000	0.385092777361615
6.43000000000000	0.385377215784472
6.44000000000000	0.385478285003038
6.45000000000000	0.385396277898202
6.46000000000000	0.385131573043306
6.47000000000000	0.384684634362352
6.48000000000000	0.384056010748934
6.49000000000000	0.383246335646137
6.50000000000000	0.382256326587670
6.51000000000000	0.381086784700547
6.52000000000000	0.379738594169589
6.53000000000000	0.378212721664099
6.54000000000000	0.376510215727034
6.55000000000000	0.374632206127041
6.56000000000000	0.372579903173725
6.57000000000000	0.370354596996544
6.58000000000000	0.367957656787730
6.59000000000000	0.365390530009677
6.60000000000000	0.362654741567209
6.61000000000000	0.359751892945200
6.62000000000000	0.356683661312013
6.63000000000000	0.353451798589236
6.64000000000000	0.350058130488217
6.65000000000000	0.346504555513913
6.66000000000000	0.342793043936576
6.67000000000000	0.338925636731828
6.68000000000000	0.334904444489664
6.69000000000000	0.330731646292965
6.70000000000000	0.326409488566104
6.71000000000000	0.321940283894218
6.72000000000000	0.317326409813787
6.73000000000000	0.312570307575113
6.74000000000000	0.307674480877329
6.75000000000000	0.302641494576612
6.76000000000000	0.297473973368209
6.77000000000000	0.292174600442970
6.78000000000000	0.286746116119078
6.79000000000000	0.281191316449597
6.80000000000000	0.275513051806627
6.81000000000000	0.269714225442680
6.82000000000000	0.263797792030059
6.83000000000000	0.257766756178921
6.84000000000000	0.251624170934787
6.85000000000000	0.245373136256209
6.86000000000000	0.239016797473361
6.87000000000000	0.232558343728320
6.88000000000000	0.226001006397752
6.89000000000000	0.219348057498838
6.90000000000000	0.212602808079161
6.91000000000000	0.205768606591362
6.92000000000000	0.198848837253346
6.93000000000000	0.191846918394826
6.94000000000000	0.184766300791016
6.95000000000000	0.177610465984256
6.96000000000000	0.170382924594382
6.97000000000000	0.163087214618661
6.98000000000000	0.155726899722088
6.99000000000000	0.148305567518859
7	0.140826827845864
7.01000000000000	0.133294311028990
7.02000000000000	0.125711666143060
7.03000000000000	0.118082559266274
7.04000000000000	0.110410671729893
7.05000000000000	0.102699698364081
7.06000000000000	0.0949533457406694
7.07000000000000	0.0871753304136959
7.08000000000000	0.0793693771585379
7.09000000000000	0.0715392172104534
7.10000000000000	0.0636885865033784
7.11000000000000	0.0558212239097546
7.12000000000000	0.0479408694822729
7.13000000000000	0.0400512626982838
7.14000000000000	0.0321561407077369
7.15000000000000	0.0242592365854036
7.16000000000000	0.0163642775882837
7.17000000000000	0.00847498341889712
7.18000000000000	0.000595064495304220
7.19000000000000	0.00727177977132056
7.20000000000000	0.0151218626908396
7.21000000000000	0.0229515119991772
7.22000000000000	0.0307570715534955
7.23000000000000	0.0385349030167087
7.24000000000000	0.0462813875306015
7.25000000000000	0.0539929273767548
7.26000000000000	0.0616659476245752
7.27000000000000	0.0692968977656413
7.28000000000000	0.0768822533336596
7.29000000000000	0.0844185175092692
7.30000000000000	0.0919022227090215
7.31000000000000	0.0993299321577762
7.32000000000000	0.106698241443839
7.33000000000000	0.114003780056139
7.34000000000000	0.121243212902774
7.35000000000000	0.128413241810218
7.36000000000000	0.135510607002578
7.37000000000000	0.142532088560193
7.38000000000000	0.149474507856979
7.39000000000000	0.156334728975853
7.40000000000000	0.163109660101655
7.41000000000000	0.169796254890915
7.42000000000000	0.176391513817899
7.43000000000000	0.182892485496357
7.44000000000000	0.189296267976373
7.45000000000000	0.195600010015774
7.46000000000000	0.201800912325559
7.47000000000000	0.207896228788802
7.48000000000000	0.213883267652513
7.49000000000000	0.219759392691966
7.50000000000000	0.225522024346955
7.51000000000000	0.231168640829585
7.52000000000000	0.236696779203025
7.53000000000000	0.242104036430886
7.54000000000000	0.247388070396675
7.55000000000000	0.252546600893020
7.56000000000000	0.257577410580152
7.57000000000000	0.262478345913344
7.58000000000000	0.267247318038857
7.59000000000000	0.271882303658097
7.60000000000000	0.276381345859583
7.61000000000000	0.280742554918440
7.62000000000000	0.284964109063075
7.63000000000000	0.289044255208747
7.64000000000000	0.292981309657768
7.65000000000000	0.296773658766022
7.66000000000000	0.300419759575618
7.67000000000000	0.303918140413375
7.68000000000000	0.307267401454979
7.69000000000000	0.310466215254578
7.70000000000000	0.313513327239640
7.71000000000000	0.316407556170905
7.72000000000000	0.319147794567287
7.73000000000000	0.321733009095584
7.74000000000000	0.324162240924872
7.75000000000000	0.326434606045500
7.76000000000000	0.328549295552582
7.77000000000000	0.330505575893934
7.78000000000000	0.332302789082384
7.79000000000000	0.333940352872447
7.80000000000000	0.335417760901327
7.81000000000000	0.336734582794245
7.82000000000000	0.337890464234118
7.83000000000000	0.338885126995621
7.84000000000000	0.339718368943659
7.85000000000000	0.340390063996349
7.86000000000000	0.340900162052554
7.87000000000000	0.341248688884099
7.88000000000000	0.341435745992763
7.89000000000000	0.341461510432180
7.90000000000000	0.341326234594801
7.91000000000000	0.341030245964074
7.92000000000000	0.340573946832017
7.93000000000000	0.339957813982384
7.94000000000000	0.339182398339625
7.95000000000000	0.338248324583872
7.96000000000000	0.337156290732187
7.97000000000000	0.335907067686327
7.98000000000000	0.334501498747293
7.99000000000000	0.332940499096958
8	0.331225055247064
8.01000000000000	0.329356224455906
8.02000000000000	0.327335134113031
8.03000000000000	0.325162981092298
8.04000000000000	0.322841031073658
8.05000000000000	0.320370617834011
8.06000000000000	0.317753142507546
8.07000000000000	0.314990072815945
8.08000000000000	0.312082942268876
8.09000000000000	0.309033349335188
8.10000000000000	0.305842956585250
8.11000000000000	0.302513489804886
8.12000000000000	0.299046737081374
8.13000000000000	0.295444547861967
8.14000000000000	0.291708831985433
8.15000000000000	0.287841558687130
8.16000000000000	0.283844755578075
8.17000000000000	0.279720507598596
8.18000000000000	0.275470955947031
8.19000000000000	0.271098296984076
8.20000000000000	0.266604781113292
8.21000000000000	0.261992711638343
8.22000000000000	0.257264443597564
8.23000000000000	0.252422382576401
8.24000000000000	0.247468983498346
8.25000000000000	0.242406749394947
8.26000000000000	0.237238230155517
8.27000000000000	0.231966021257146
8.28000000000000	0.226592762475649
8.29000000000000	0.221121136578093
8.30000000000000	0.215553867997506
8.31000000000000	0.209893721490463
8.32000000000000	0.204143500778183
8.33000000000000	0.198306047171780
8.34000000000000	0.192384238182368
8.35000000000000	0.186380986116659
8.36000000000000	0.180299236658774
8.37000000000000	0.174141967438905
8.38000000000000	0.167912186589548
8.39000000000000	0.161612931289982
8.40000000000000	0.155247266299724
8.41000000000000	0.148818282481596
8.42000000000000	0.142329095315184
8.43000000000000	0.135782843401353
8.44000000000000	0.129182686958521
8.45000000000000	0.122531806311454
8.46000000000000	0.115833400373230
8.47000000000000	0.109090685121169
8.48000000000000	0.102306892067349
8.49000000000000	0.0954852667245462
8.50000000000000	0.0886290670682019
8.51000000000000	0.0817415619952401
8.52000000000000	0.0748260297803776
8.53000000000000	0.0678857565307060
8.54000000000000	0.0609240346392298
8.55000000000000	0.0539441612380994
8.56000000000000	0.0469494366522626
8.57000000000000	0.0399431628542226
8.58000000000000	0.0329286419206711
8.59000000000000	0.0259091744916497
8.60000000000000	0.0188880582329941
8.61000000000000	0.0118685863027634
8.62000000000000	0.00485404582234639
8.63000000000000	0.00215228364705028
8.64000000000000	0.00914713162182134
8.65000000000000	0.0161272382065908
8.66000000000000	0.0230893555974083
8.67000000000000	0.0300302495767305
8.68000000000000	0.0369467009996243
8.69000000000000	0.0438355072704280
8.70000000000000	0.0506934838092316
8.71000000000000	0.0575174655075107
8.72000000000000	0.0643043081722818
8.73000000000000	0.0710508899580749
8.74000000000000	0.0777541127861112
8.75000000000000	0.0844109037500718
8.76000000000000	0.0910182165077678
8.77000000000000	0.0975730326581479
8.78000000000000	0.104072363102980
8.79000000000000	0.110513249392652
8.80000000000000	0.116892765055450
8.81000000000000	0.123208016909736
8.82000000000000	0.129456146358469
8.83000000000000	0.135634330665461
8.84000000000000	0.141739784212838
8.85000000000000	0.147769759739136
8.86000000000000	0.153721549557499
8.87000000000000	0.159592486753436
8.88000000000000	0.165379946361629
8.89000000000000	0.171081346521288
8.90000000000000	0.176694149609503
8.91000000000000	0.182215863352201
8.92000000000000	0.187644041912108
8.93000000000000	0.192976286953362
8.94000000000000	0.198210248682252
8.95000000000000	0.203343626863666
8.96000000000000	0.208374171812812
8.97000000000000	0.213299685361795
8.98000000000000	0.218118021800666
8.99000000000000	0.222827088792480
9	0.227424848262085
9.01000000000000	0.231909317258182
9.02000000000000	0.236278568788355
9.03000000000000	0.240530732626703
9.04000000000000	0.244663996093766
9.05000000000000	0.248676604808415
9.06000000000000	0.252566863411399
9.07000000000000	0.256333136260293
9.08000000000000	0.259973848095521
9.09000000000000	0.263487484677251
9.10000000000000	0.266872593392871
9.11000000000000	0.270127783834842
9.12000000000000	0.273251728348682
9.13000000000000	0.276243162550915
9.14000000000000	0.279100885816754
9.15000000000000	0.281823761737379
9.16000000000000	0.284410718546624
9.17000000000000	0.286860749516932
9.18000000000000	0.289172913324458
9.19000000000000	0.291346334383185
9.20000000000000	0.293380203147969
9.21000000000000	0.295273776386400
9.22000000000000	0.297026377419430
9.23000000000000	0.298637396330701
9.24000000000000	0.300106290144507
9.25000000000000	0.301432582972402
9.26000000000000	0.302615866128398
9.27000000000000	0.303655798212777
9.28000000000000	0.304552105164519
9.29000000000000	0.305304580282379
9.30000000000000	0.305913084214656
9.31000000000000	0.306377544917705
9.32000000000000	0.306697957583274
9.33000000000000	0.306874384534737
9.34000000000000	0.306906955092339
9.35000000000000	0.306795865407557
9.36000000000000	0.306541378266704
9.37000000000000	0.306143822863928
9.38000000000000	0.305603594543750
9.39000000000000	0.304921154513320
9.40000000000000	0.304097029524574
9.41000000000000	0.303131811526478
9.42000000000000	0.302026157287592
9.43000000000000	0.300780787989151
9.44000000000000	0.299396488788926
9.45000000000000	0.297874108356093
9.46000000000000	0.296214558377395
9.47000000000000	0.294418813034856
9.48000000000000	0.292487908455339
9.49000000000000	0.290422942132270
9.50000000000000	0.288225072319804
9.51000000000000	0.285895517399793
9.52000000000000	0.283435555221880
9.53000000000000	0.280846522417071
9.54000000000000	0.278129813685144
9.55000000000000	0.275286881056267
9.56000000000000	0.272319233127225
9.57000000000000	0.269228434272629
9.58000000000000	0.266016103831527
9.59000000000000	0.262683915269833
9.60000000000000	0.259233595318998
9.61000000000000	0.255666923091362
9.62000000000000	0.251985729172642
9.63000000000000	0.248191894692001
9.64000000000000	0.244287350370167
9.65000000000000	0.240274075546103
9.66000000000000	0.236154097182671
9.67000000000000	0.231929488851825
9.68000000000000	0.227602369699810
9.69000000000000	0.223174903392897
9.70000000000000	0.218649297044151
9.71000000000000	0.214027800121788
9.72000000000000	0.209312703339638
9.73000000000000	0.204506337530254
9.74000000000000	0.199611072501235
9.75000000000000	0.194629315875299
9.76000000000000	0.189563511914680
9.77000000000000	0.184416140330424
9.78000000000000	0.179189715077145
9.79000000000000	0.173886783133839
9.80000000000000	0.168509923271314
9.81000000000000	0.163061744806880
9.82000000000000	0.157544886346827
9.83000000000000	0.151962014517362
9.84000000000000	0.146315822684557
9.85000000000000	0.140609029663945
9.86000000000000	0.134844378420373
9.87000000000000	0.129024634758722
9.88000000000000	0.123152586006136
9.89000000000000	0.117231039686341
9.90000000000000	0.111262822186730
9.91000000000000	0.105250777418798
9.92000000000000	0.0991977654726064
9.93000000000000	0.0931066612658377
9.94000000000000	0.0869803531881469
9.95000000000000	0.0808217417414113
9.96000000000000	0.0746337381764918
9.97000000000000	0.0684192631271926
9.98000000000000	0.0621812452420013
9.99000000000000	0.0559226198143024
10	0.0496463274116306
10.0100000000000	0.0433553125046675
10.0200000000000	0.0370525220965784
10.0300000000000	0.0307409043533126
10.0400000000000	0.0244234072355444
10.0500000000000	0.0181029771328161
10.0600000000000	0.0117825575005928
10.0700000000000	0.00546508750076723
10.0800000000000	0.000846499353681213
10.0900000000000	0.00714927654932717
10.1000000000000	0.0134403259175653
10.1100000000000	0.0197167389739104
10.1200000000000	0.0259756182507511
10.1300000000000	0.0322140786228971
10.1400000000000	0.0384292486253641
10.1500000000000	0.0446182717627663
10.1600000000000	0.0507783078097889
10.1700000000000	0.0569065341020338
10.1800000000000	0.0630001468167977
10.1900000000000	0.0690563622431238
10.2000000000000	0.0750724180405603
10.2100000000000	0.0810455744860965
10.2200000000000	0.0869731157086939
10.2300000000000	0.0928523509108862
10.2400000000000	0.0986806155768594
10.2500000000000	0.104455272666537
10.2600000000000	0.110173713795096
10.2700000000000	0.115833360397402
10.2800000000000	0.121431664876878
10.2900000000000	0.126966111738253
10.3000000000000	0.132434218703740
10.3100000000000	0.137833537812110
10.3200000000000	0.143161656500253
10.3300000000000	0.148416198666650
10.3400000000000	0.153594825716392
10.3500000000000	0.158695237587260
10.3600000000000	0.163715173756378
10.3700000000000	0.168652414227085
10.3800000000000	0.173504780495533
10.3900000000000	0.178270136496671
10.4000000000000	0.182946389529093
10.4100000000000	0.187531491158515
10.4200000000000	0.192023438099351
10.4300000000000	0.196420273074114
10.4400000000000	0.200720085650242
10.4500000000000	0.204921013053997
10.4600000000000	0.209021240961110
10.4700000000000	0.213019004263837
10.4800000000000	0.216912587814120
10.4900000000000	0.220700327142541
10.5000000000000	0.224380609152762
10.5100000000000	0.227951872791204
10.5200000000000	0.231412609691665
10.5300000000000	0.234761364794634
10.5400000000000	0.237996736941046
10.5500000000000	0.241117379440262
10.5600000000000	0.244122000612036
10.5700000000000	0.247009364302267
10.5800000000000	0.249778290372335
10.5900000000000	0.252427655161860
10.6000000000000	0.254956391924676
10.6100000000000	0.257363491237885
10.6200000000000	0.259648001383851
10.6300000000000	0.261809028704973
10.6400000000000	0.263845737931160
10.6500000000000	0.265757352479843
10.6600000000000	0.267543154728485
10.6700000000000	0.269202486259479
10.6800000000000	0.270734748077356
10.6900000000000	0.272139400798273
10.7000000000000	0.273415964811721
10.7100000000000	0.274564020414421
10.7200000000000	0.275583207916395
10.7300000000000	0.276473227719214
10.7400000000000	0.277233840366414
10.7500000000000	0.277864866566115
10.7600000000000	0.278366187185872
10.7700000000000	0.278737743219804
10.7800000000000	0.278979535728053
10.7900000000000	0.279091625748661
10.8000000000000	0.279074134181931
10.8100000000000	0.278927241647381
10.8200000000000	0.278651188313392
10.8300000000000	0.278246273699676
10.8400000000000	0.277712856452700
10.8500000000000	0.277051354094199
10.8600000000000	0.276262242742956
10.8700000000000	0.275346056809999
10.8800000000000	0.274303388667415
10.8900000000000	0.273134888290954
10.9000000000000	0.271841262876654
10.9100000000000	0.270423276431680
10.9200000000000	0.268881749339622
10.9300000000000	0.267217557900484
10.9400000000000	0.265431633845614
10.9500000000000	0.263524963827851
10.9600000000000	0.261498588887138
10.9700000000000	0.259353603891912
10.9800000000000	0.257091156956544
10.9900000000000	0.254712448835149
11	0.252218732292072
11.0100000000000	0.249611311449382
11.0200000000000	0.246891541111703
11.0300000000000	0.244060826068744
11.0400000000000	0.241120620375860
11.0500000000000	0.238072426613024
11.0600000000000	0.234917795122590
11.0700000000000	0.231658323226205
11.0800000000000	0.228295654421292
11.0900000000000	0.224831477557496
11.1000000000000	0.221267525993481
11.1100000000000	0.217605576734528
11.1200000000000	0.213847449551350
11.1300000000000	0.209995006080540
11.1400000000000	0.206050148907116
11.1500000000000	0.202014820629607
11.1600000000000	0.197891002908130
11.1700000000000	0.193680715495925
11.1800000000000	0.189386015254826
11.1900000000000	0.185008995155134
11.2000000000000	0.180551783260372
11.2100000000000	0.176016541697444
11.2200000000000	0.171405465612639
11.2300000000000	0.166720782114035
11.2400000000000	0.161964749200780
11.2500000000000	0.157139654679767
11.2600000000000	0.152247815070216
11.2700000000000	0.147291574496704
11.2800000000000	0.142273303571146
11.2900000000000	0.137195398264264
11.3000000000000	0.132060278767095
11.3100000000000	0.126870388343041
11.3200000000000	0.121628192171051
11.3300000000000	0.116336176180420
11.3400000000000	0.110996845877815
11.3500000000000	0.105612725167022
11.3600000000000	0.100186355162016
11.3700000000000	0.0947202929938729
11.3800000000000	0.0892171106120980
11.3900000000000	0.0836793935809169
11.4000000000000	0.0781097398711075
11.4100000000000	0.0725107586479210
11.4200000000000	0.0668850690556513
11.4300000000000	0.0612352989994280
11.4400000000000	0.0555640839247755
11.4500000000000	0.0498740655955390
11.4600000000000	0.0441678908706918
11.4700000000000	0.0384482104806161
11.4800000000000	0.0327176778034346
11.4900000000000	0.0269789476418830
11.5000000000000	0.0212346750014151
11.5100000000000	0.0154875138699231
11.5200000000000	0.00974011599979555
11.5300000000000	0.00399512969277417
11.5400000000000	0.00174480141183823
11.5500000000000	0.00747703954501441
11.5600000000000	0.0131989540113699
11.5700000000000	0.0189079223875444
11.5800000000000	0.0246013317149907
11.5900000000000	0.0302765796866781
11.6000000000000	0.0359310758271837
11.6100000000000	0.0415622426655926
11.6200000000000	0.0471675169007339
11.6300000000000	0.0527443505581960
11.6400000000000	0.0582902121386310
11.6500000000000	0.0638025877567839
11.6600000000000	0.0692789822708195
11.6700000000000	0.0747169204013657
11.6800000000000	0.0801139478398304
11.6900000000000	0.0854676323454680
11.7000000000000	0.0907755648307326
11.7100000000000	0.0960353604344218
11.7200000000000	0.101244659582155
11.7300000000000	0.106401129033704
11.7400000000000	0.111502462916720
11.7500000000000	0.116546383746418
11.7600000000000	0.121530643430754
11.7700000000000	0.126453024260684
11.7800000000000	0.131311339885017
11.7900000000000	0.136103436269525
11.8000000000000	0.140827192639822
11.8100000000000	0.145480522407640
11.8200000000000	0.150061374080084
11.8300000000000	0.154567732151513
11.8400000000000	0.158997617977604
11.8500000000000	0.163349090631300
11.8600000000000	0.167620247740206
11.8700000000000	0.171809226305133
11.8800000000000	0.175914203499414
11.8900000000000	0.179933397448677
11.9000000000000	0.183865067990704
11.9100000000000	0.187707517415140
11.9200000000000	0.191459091182645
11.9300000000000	0.195118178623277
11.9400000000000	0.198683213613762
11.9500000000000	0.202152675233404
11.9600000000000	0.205525088398349
11.9700000000000	0.208799024473962
11.9800000000000	0.211973101865056
11.9900000000000	0.215045986583748
12	0.218016392794708
12.0100000000000	0.220883083337591
12.0200000000000	0.223644870226436
12.0300000000000	0.226300615125877
12.0400000000000	0.228849229803916
12.0500000000000	0.231289676561156
12.0600000000000	0.233620968636293
12.0700000000000	0.235842170587722
12.0800000000000	0.237952398651137
12.0900000000000	0.239950821072975
12.1000000000000	0.241836658419603
12.1100000000000	0.243609183862135
12.1200000000000	0.245267723436805
12.1300000000000	0.246811656280769
12.1400000000000	0.248240414843329
12.1500000000000	0.249553485072463
12.1600000000000	0.250750406576641
12.1700000000000	0.251830772761892
12.1800000000000	0.252794230944078
12.1900000000000	0.253640482436388
12.2000000000000	0.254369282612017
12.2100000000000	0.254980440942073
12.2200000000000	0.255473821008703
12.2300000000000	0.255849340493485
12.2400000000000	0.256106971141130
12.2500000000000	0.256246738698535
12.2600000000000	0.256268722829262
12.2700000000000	0.256173057003520
12.2800000000000	0.255959928363730
12.2900000000000	0.255629577565773
12.3000000000000	0.255182298596037
12.3100000000000	0.254618438564373
12.3200000000000	0.253938397473096
12.3300000000000	0.253142627962168
12.3400000000000	0.252231635030727
12.3500000000000	0.251205975735105
12.3600000000000	0.250066258863526
12.3700000000000	0.248813144587658
12.3800000000000	0.247447344091211
12.3900000000000	0.245969619175793
12.4000000000000	0.244380781844230
12.4100000000000	0.242681693861583
12.4200000000000	0.240873266294073
12.4300000000000	0.238956459026195
12.4400000000000	0.236932280256235
12.4500000000000	0.234801785970478
12.4600000000000	0.232566079396371
12.4700000000000	0.230226310434907
12.4800000000000	0.227783675072556
12.4900000000000	0.225239414772997
12.5000000000000	0.222594815848991
12.5100000000000	0.219851208814701
12.5200000000000	0.217009967718775
12.5300000000000	0.214072509458537
12.5400000000000	0.211040293075623
12.5500000000000	0.207914819033397
12.5600000000000	0.204697628476532
12.5700000000000	0.201390302473090
12.5800000000000	0.197994461239484
12.5900000000000	0.194511763348713
12.6000000000000	0.190943904922239
12.6100000000000	0.187292618805885
12.6200000000000	0.183559673730206
12.6300000000000	0.179746873455667
12.6400000000000	0.175856055903105
12.6500000000000	0.171889092269841
12.6600000000000	0.167847886131912
12.6700000000000	0.163734372532793
12.6800000000000	0.159550517059120
12.6900000000000	0.155298314903787
12.7000000000000	0.150979789916892
12.7100000000000	0.146596993644989
12.7200000000000	0.142152004359066
12.7300000000000	0.137646926071755
12.7400000000000	0.133083887544222
12.7500000000000	0.128465041283133
12.7600000000000	0.123792562528320
12.7700000000000	0.119068648231454
12.7800000000000	0.114295516026322
12.7900000000000	0.109475403191129
12.8000000000000	0.104610565603326
12.8100000000000	0.0997032766874593
12.8200000000000	0.0947558263565070
12.8300000000000	0.0897705199472141
12.8400000000000	0.0847496771499040
12.8500000000000	0.0796956309332894
12.8600000000000	0.0746107264647296
12.8700000000000	0.0694973200264740
12.8800000000000	0.0643577779283817
12.8900000000000	0.0591944754175910
12.9000000000000	0.0540097955856890
12.9100000000000	0.0488061282738126
12.9200000000000	0.0435858689762616
12.9300000000000	0.0383514177430331
12.9400000000000	0.0331051780818820
12.9500000000000	0.0278495558602956
12.9600000000000	0.0225869582079870
12.9700000000000	0.0173197924203202
12.9800000000000	0.0120504648632044
12.9900000000000	0.00678137987995876
13	0.00151493870062057
13.0100000000000	0.00374646164581133
13.0200000000000	0.00900042941569041
13.0300000000000	0.0142445792311169
13.0400000000000	0.0194765331559321
13.0500000000000	0.0246939217668421
13.0600000000000	0.0298943852191307
13.0700000000000	0.0350755743065955
13.0800000000000	0.0402351515151227
13.0900000000000	0.0453707920694900
13.1000000000000	0.0504801849729445
13.1100000000000	0.0555610340390499
13.1200000000000	0.0606110589153724
13.1300000000000	0.0656279960985730
13.1400000000000	0.0706095999404015
13.1500000000000	0.0755536436442034
13.1600000000000	0.0804579202514857
13.1700000000000	0.0853202436180991
13.1800000000000	0.0901384493795979
13.1900000000000	0.0949103959054087
13.2000000000000	0.0996339652413209
13.2100000000000	0.104307064039955
13.2200000000000	0.108927624478736
13.2300000000000	0.113493605165056
13.2400000000000	0.118002992028159
13.2500000000000	0.122453799197399
13.2600000000000	0.126844069866496
13.2700000000000	0.131171877143413
13.2800000000000	0.135435324885484
13.2900000000000	0.139632548519431
13.3000000000000	0.143761715845952
13.3100000000000	0.147821027828510
13.3200000000000	0.151808719365970
13.3300000000000	0.155723060048829
13.3400000000000	0.159562354898632
13.3500000000000	0.163324945090330
13.3600000000000	0.167009208657257
13.3700000000000	0.170613561178406
13.3800000000000	0.174136456447765
13.3900000000000	0.177576387125413
13.4000000000000	0.180931885370092
13.4100000000000	0.184201523453019
13.4200000000000	0.187383914352693
13.4300000000000	0.190477712330425
13.4400000000000	0.193481613486388
13.4500000000000	0.196394356295956
13.4600000000000	0.199214722126092
13.4700000000000	0.201941535731640
13.4800000000000	0.204573665731252
13.4900000000000	0.207110025062833
13.5000000000000	0.209549571418267
13.5100000000000	0.211891307657316
13.5200000000000	0.214134282200484
13.5300000000000	0.216277589400724
13.5400000000000	0.218320369893867
13.5500000000000	0.220261810927597
13.5600000000000	0.222101146668906
13.5700000000000	0.223837658489889
13.5800000000000	0.225470675231801
13.5900000000000	0.226999573447261
13.6000000000000	0.228423777620564
13.6100000000000	0.229742760365994
13.6200000000000	0.230956042604115
13.6300000000000	0.232063193715962
13.6400000000000	0.233063831675117
13.6500000000000	0.233957623157635
13.6600000000000	0.234744283629791
13.6700000000000	0.235423577413663
13.6800000000000	0.235995317730539
13.6900000000000	0.236459366722156
13.7000000000000	0.236815635449809
13.7100000000000	0.237064083871353
13.7200000000000	0.237204720796136
13.7300000000000	0.237237603817932
13.7400000000000	0.237162839225911
13.7500000000000	0.236980581893750
13.7600000000000	0.236691035146931
13.7700000000000	0.236294450608354
13.7800000000000	0.235791128022327
13.7900000000000	0.235181415057089
13.8000000000000	0.234465707085940
13.8100000000000	0.233644446947143
13.8200000000000	0.232718124682720
13.8300000000000	0.231687277256293
13.8400000000000	0.230552488250128
13.8500000000000	0.229314387541555
13.8600000000000	0.227973650958931
13.8700000000000	0.226530999917331
13.8800000000000	0.224987201034170
13.8900000000000	0.223343065724945
13.9000000000000	0.221599449779329
13.9100000000000	0.219757252917802
13.9200000000000	0.217817418329086
13.9300000000000	0.215780932188601
13.9400000000000	0.213648823158163
13.9500000000000	0.211422161867244
13.9600000000000	0.209102060375978
13.9700000000000	0.206689671620221
13.9800000000000	0.204186188838947
13.9900000000000	0.201592844984246
14	0.198910912114210
14.0100000000000	0.196141700769035
14.0200000000000	0.193286559330611
14.0300000000000	0.190346873365931
14.0400000000000	0.187324064954636
14.0500000000000	0.184219592001017
14.0600000000000	0.181034947530803
14.0700000000000	0.177771658973097
14.0800000000000	0.174431287427762
14.0900000000000	0.171015426918657
14.1000000000000	0.167525703633035
14.1100000000000	0.163963775147509
14.1200000000000	0.160331329640901
14.1300000000000	0.156630085094410
14.1400000000000	0.152861788479412
14.1500000000000	0.149028214933335
14.1600000000000	0.145131166923952
14.1700000000000	0.141172473402505
14.1800000000000	0.137153988946062
14.1900000000000	0.133077592889501
14.2000000000000	0.128945188447506
14.2100000000000	0.124758701827027
14.2200000000000	0.120520081330599
14.2300000000000	0.116231296450899
14.2400000000000	0.111894336957027
14.2500000000000	0.107511211972890
14.2600000000000	0.103083949048108
14.2700000000000	0.0986145932219266
14.2800000000000	0.0941052060804813
14.2900000000000	0.0895578648079297
14.3000000000000	0.0849746612318384
14.3100000000000	0.0803577008632685
14.3200000000000	0.0757091019320138
14.3300000000000	0.0710309944174227
14.3400000000000	0.0663255190752345
14.3500000000000	0.0615948264609046
14.3600000000000	0.0568410759498268
14.3700000000000	0.0520664347549163
14.3800000000000	0.0472730769419993
14.3900000000000	0.0424631824434475
14.4000000000000	0.0376389360705045
14.4100000000000	0.0328025265247646
14.4200000000000	0.0279561454092095
14.4300000000000	0.0231019862392987
14.4400000000000	0.0182422434545250
14.4500000000000	0.0133791114308818
14.4600000000000	0.00851478349467913
14.4700000000000	0.00365145093819673
14.4800000000000	0.00120869796246751
14.4900000000000	0.00606347892686694
14.5000000000000	0.0109107126465364
14.5100000000000	0.0157482257577989
14.5200000000000	0.0205738518106033
14.5300000000000	0.0253854322329263
14.5400000000000	0.0301808172903875
14.5500000000000	0.0349578670405592
14.5600000000000	0.0397144522816335
14.5700000000000	0.0444484554949906
14.5800000000000	0.0491577717812565
14.5900000000000	0.0538403097894317
14.6000000000000	0.0584939926387052
14.6100000000000	0.0631167588325682
14.6200000000000	0.0677065631647335
14.6300000000000	0.0722613776166100
14.6400000000000	0.0767791922458104
14.6500000000000	0.0812580160653854
14.6600000000000	0.0856958779133960
14.6700000000000	0.0900908273123922
14.6800000000000	0.0944409353184982
14.6900000000000	0.0987442953597078
14.7000000000000	0.102999024063013
14.7100000000000	0.107203262070033
14.7200000000000	0.111355174840811
14.7300000000000	0.115452953445375
14.7400000000000	0.119494815342805
14.7500000000000	0.123479005147406
14.7600000000000	0.127403795381705
14.7700000000000	0.131267487215939
14.7800000000000	0.135068411193722
14.7900000000000	0.138804927943573
14.8000000000000	0.142475428876052
14.8100000000000	0.146078336866148
14.8200000000000	0.149612106920690
14.8300000000000	0.153075226830465
14.8400000000000	0.156466217806796
14.8500000000000	0.159783635102318
14.8600000000000	0.163026068615672
14.8700000000000	0.166192143479903
14.8800000000000	0.169280520634283
14.8900000000000	0.172289897379379
14.9000000000000	0.175219007915082
14.9100000000000	0.178066623861430
14.9200000000000	0.180831554761991
14.9300000000000	0.183512648569595
14.9400000000000	0.186108792114271
14.9500000000000	0.188618911553138
14.9600000000000	0.191041972802146
14.9700000000000	0.193376981949421
14.9800000000000	0.195622985650133
14.9900000000000	0.197779071502690
15	0.199844368406115

==> Fig_leak/39.txt <==
-5	1.91491392418929
-4.99000000000000	1.92162799364447
-4.98000000000000	1.92748399879703
-4.97000000000000	1.93247123548852
-4.96000000000000	1.93657923855482
-4.95000000000000	1.93979778664660
-4.94000000000000	1.94211690697558
-4.93000000000000	1.94352687998482
-4.92000000000000	1.94401824394095
-4.91000000000000	1.94358179944638
-4.90000000000000	1.94220861386966
-4.89000000000000	1.93989002569202
-4.88000000000000	1.93661764876824
-4.87000000000000	1.93238337650000
-4.86000000000000	1.92717938592001
-4.85000000000000	1.92099814168492
-4.84000000000000	1.91383239997555
-4.83000000000000	1.90567521230243
-4.82000000000000	1.89651992921527
-4.81000000000000	1.88636020391443
-4.80000000000000	1.87518999576302
-4.79000000000000	1.86300357369785
-4.78000000000000	1.84979551953790
-4.77000000000000	1.83556073118853
-4.76000000000000	1.82029442574031
-4.75000000000000	1.80399214246070
-4.74000000000000	1.78664974567740
-4.73000000000000	1.76826342755199
-4.72000000000000	1.74882971074243
-4.71000000000000	1.72834545095335
-4.70000000000000	1.70680783937264
-4.69000000000000	1.68421440499338
-4.68000000000000	1.66056301681990
-4.67000000000000	1.63585188595671
-4.66000000000000	1.61007956757943
-4.65000000000000	1.58324496278668
-4.64000000000000	1.55534732033177
-4.63000000000000	1.52638623823348
-4.62000000000000	1.49636166526493
-4.61000000000000	1.46527390231969
-4.60000000000000	1.43312360365434
-4.59000000000000	1.39991177800683
-4.58000000000000	1.36563978958974
-4.57000000000000	1.33030935895792
-4.56000000000000	1.29392256374991
-4.55000000000000	1.25648183930251
-4.54000000000000	1.21798997913794
-4.53000000000000	1.17845013532325
-4.52000000000000	1.13786581870152
-4.51000000000000	1.09624089899430
-4.50000000000000	1.05357960477533
-4.49000000000000	1.00988652331484
-4.48000000000000	0.965166600294506
-4.47000000000000	0.919425139392831
-4.46000000000000	0.872667801740689
-4.45000000000000	0.824900605247053
-4.44000000000000	0.776129923794935
-4.43000000000000	0.726362486307430
-4.42000000000000	0.675605375683983
-4.41000000000000	0.623866027607038
-4.40000000000000	0.571152229219217
-4.39000000000000	0.517472117671183
-4.38000000000000	0.462834178540552
-4.37000000000000	0.407247244122108
-4.36000000000000	0.350720491589719
-4.35000000000000	0.293263441030331
-4.34000000000000	0.234885953350606
-4.33000000000000	0.175598228056560
-4.32000000000000	0.115410800906879
-4.31000000000000	0.0543345414405597
-4.30000000000000	0.00761934962059393
-4.29000000000000	0.0704393430937927
-4.28000000000000	0.134113584180698
-4.27000000000000	0.198629895435654
-4.26000000000000	0.263975779855817
-4.25000000000000	0.330138424092363
-4.24000000000000	0.397104701781750
-4.23000000000000	0.464861176996079
-4.22000000000000	0.533394107811474
-4.21000000000000	0.602689449993324
-4.20000000000000	0.672732860797565
-4.19000000000000	0.743509702886311
-4.18000000000000	0.815005048357028
-4.17000000000000	0.887203682883817
-4.16000000000000	0.960090109969429
-4.15000000000000	1.03364855530681
-4.14000000000000	1.10786297124860
-4.13000000000000	1.18271704138319
-4.12000000000000	1.25819418521603
-4.11000000000000	1.33427756295427
-4.10000000000000	1.41095008039356
-4.09000000000000	1.48819439390509
-4.08000000000000	1.56599291552139
-4.07000000000000	1.64432781811923
-4.06000000000000	1.72318104069757
-4.05000000000000	1.80253429374921
-4.04000000000000	1.88236906472410
-4.03000000000000	1.96266662358234
-4.02000000000000	2.04340802843535
-4.01000000000000	2.12457413127291
-4	2.20614558377434
-3.99000000000000	2.28810284320174
-3.98000000000000	2.37042617837331
-3.97000000000000	2.45309567571469
-3.96000000000000	2.53609124538610
-3.95000000000000	2.61939262748340
-3.94000000000000	2.70297939831078
-3.93000000000000	2.78683097672276
-3.92000000000000	2.87092663053358
-3.91000000000000	2.95524548299155
-3.90000000000000	3.03976651931613
-3.89000000000000	3.12446859329543
-3.88000000000000	3.20933043394188
-3.87000000000000	3.29433065220362
-3.86000000000000	3.37944774772943
-3.85000000000000	3.46466011568453
-3.84000000000000	3.54994605361501
-3.83000000000000	3.63528376835859
-3.82000000000000	3.72065138299894
-3.81000000000000	3.80602694386129
-3.80000000000000	3.89138842754681
-3.79000000000000	3.97671374800327
-3.78000000000000	4.06198076362934
-3.77000000000000	4.14716728441016
-3.76000000000000	4.23225107908146
-3.75000000000000	4.31720988231977
-3.74000000000000	4.40202140195608
-3.73000000000000	4.48666332621045
-3.72000000000000	4.57111333094474
-3.71000000000000	4.65534908693120
-3.70000000000000	4.73934826713389
-3.69000000000000	4.82308855400070
-3.68000000000000	4.90654764676297
-3.67000000000000	4.98970326874031
-3.66000000000000	5.07253317464795
-3.65000000000000	5.15501515790385
-3.64000000000000	5.23712705793292
-3.63000000000000	5.31884676746595
-3.62000000000000	5.40015223983020
-3.61000000000000	5.48102149622932
-3.60000000000000	5.56143263300979
-3.59000000000000	5.64136382891121
-3.58000000000000	5.72079335229802
-3.57000000000000	5.79969956836956
-3.56000000000000	5.87806094634635
-3.55000000000000	5.95585606662959
-3.54000000000000	6.03306362793139
-3.53000000000000	6.10966245437318
-3.52000000000000	6.18563150254954
-3.51000000000000	6.26094986855496
-3.50000000000000	6.33559679497097
-3.49000000000000	6.40955167781097
-3.48000000000000	6.48279407342031
-3.47000000000000	6.55530370532901
-3.46000000000000	6.62706047105461
-3.45000000000000	6.69804444885267
-3.44000000000000	6.76823590441239
-3.43000000000000	6.83761529749489
-3.42000000000000	6.90616328851175
-3.41000000000000	6.97386074504126
-3.40000000000000	7.04068874828012
-3.39000000000000	7.10662859942803
-3.38000000000000	7.17166182600299
-3.37000000000000	7.23577018808485
-3.36000000000000	7.29893568448480
-3.35000000000000	7.36114055883850
-3.34000000000000	7.42236730562080
-3.33000000000000	7.48259867607940
-3.32000000000000	7.54181768408565
-3.31000000000000	7.60000761190014
-3.30000000000000	7.65715201585082
-3.29000000000000	7.71323473192183
-3.28000000000000	7.76823988125070
-3.27000000000000	7.82215187553196
-3.26000000000000	7.87495542232519
-3.25000000000000	7.92663553026545
-3.24000000000000	7.97717751417423
-3.23000000000000	8.02656700006896
-3.22000000000000	8.07478993006916
-3.21000000000000	8.12183256719751
-3.20000000000000	8.16768150007405
-3.19000000000000	8.21232364750152
-3.18000000000000	8.25574626294050
-3.17000000000000	8.29793693887229
-3.16000000000000	8.33888361104826
-3.15000000000000	8.37857456262373
-3.14000000000000	8.41699842817509
-3.13000000000000	8.45414419759857
-3.12000000000000	8.49000121988911
-3.11000000000000	8.52455920679807
-3.10000000000000	8.55780823636828
-3.09000000000000	8.58973875634512
-3.08000000000000	8.62034158746245
-3.07000000000000	8.64960792660198
-3.06000000000000	8.67752934982506
-3.05000000000000	8.70409781527561
-3.04000000000000	8.72930566595322
-3.03000000000000	8.75314563235524
-3.02000000000000	8.77561083498701
-3.01000000000000	8.79669478673909
-3	8.81639139513087
-2.99000000000000	8.83469496441935
-2.98000000000000	8.85160019757264
-2.97000000000000	8.86710219810720
-2.96000000000000	8.88119647178818
-2.95000000000000	8.89387892819232
-2.94000000000000	8.90514588213260
-2.93000000000000	8.91499405494430
-2.92000000000000	8.92342057563189
-2.91000000000000	8.93042298187627
-2.90000000000000	8.93599922090206
-2.89000000000000	8.94014765020452
-2.88000000000000	8.94286703813590
-2.87000000000000	8.94415656435090
-2.86000000000000	8.94401582011110
-2.85000000000000	8.94244480844829
-2.84000000000000	8.93944394418654
-2.83000000000000	8.93501405382297
-2.82000000000000	8.92915637526745
-2.81000000000000	8.92187255744097
-2.80000000000000	8.91316465973322
-2.79000000000000	8.90303515131921
-2.78000000000000	8.89148691033545
-2.77000000000000	8.87852322291575
-2.76000000000000	8.86414778208722
-2.75000000000000	8.84836468652666
-2.74000000000000	8.83117843917798
-2.73000000000000	8.81259394573099
-2.72000000000000	8.79261651296218
-2.71000000000000	8.77125184693820
-2.70000000000000	8.74850605108254
-2.69000000000000	8.72438562410616
-2.68000000000000	8.69889745780292
-2.67000000000000	8.67204883471054
-2.66000000000000	8.64384742563801
-2.65000000000000	8.61430128706018
-2.64000000000000	8.58341885838089
-2.63000000000000	8.55120895906514
-2.62000000000000	8.51768078564180
-2.61000000000000	8.48284390857767
-2.60000000000000	8.44670826902429
-2.59000000000000	8.40928417543841
-2.58000000000000	8.37058230007769
-2.57000000000000	8.33061367537268
-2.56000000000000	8.28938969017658
-2.55000000000000	8.24692208589403
-2.54000000000000	8.20322295249052
-2.53000000000000	8.15830472438375
-2.52000000000000	8.11218017621861
-2.51000000000000	8.06486241852715
-2.50000000000000	8.01636489327539
-2.49000000000000	7.96670136929836
-2.48000000000000	7.91588593762537
-2.47000000000000	7.86393300669683
-2.46000000000000	7.81085729747485
-2.45000000000000	7.75667383844909
-2.44000000000000	7.70139796053984
-2.43000000000000	7.64504529190022
-2.42000000000000	7.58763175261942
-2.41000000000000	7.52917354932894
-2.40000000000000	7.46968716971376
-2.39000000000000	7.40918937693059
-2.38000000000000	7.34769720393522
-2.37000000000000	7.28522794772100
-2.36000000000000	7.22179916347064
-2.35000000000000	7.15742865862358
-2.34000000000000	7.09213448686093
-2.33000000000000	7.02593494201036
-2.32000000000000	6.95884855187314
-2.31000000000000	6.89089407197561
-2.30000000000000	6.82209047924738
-2.29000000000000	6.75245696562867
-2.28000000000000	6.68201293160895
-2.27000000000000	6.61077797969956
-2.26000000000000	6.53877190784250
-2.25000000000000	6.46601470275781
-2.24000000000000	6.39252653323218
-2.23000000000000	6.31832774335112
-2.22000000000000	6.24343884567713
-2.21000000000000	6.16788051437658
-2.20000000000000	6.09167357829764
-2.19000000000000	6.01483901400194
-2.18000000000000	5.93739793875240
-2.17000000000000	5.85937160345989
-2.16000000000000	5.78078138559140
-2.15000000000000	5.70164878204204
-2.14000000000000	5.62199540197383
-2.13000000000000	5.54184295962360
-2.12000000000000	5.46121326708296
-2.11000000000000	5.38012822705261
-2.10000000000000	5.29860982557401
-2.09000000000000	5.21668012474077
-2.08000000000000	5.13436125539265
-2.07000000000000	5.05167540979472
-2.06000000000000	4.96864483430438
-2.05000000000000	4.88529182202890
-2.04000000000000	4.80163870547623
-2.03000000000000	4.71770784920164
-2.02000000000000	4.63352164245305
-2.01000000000000	4.54910249181746
-2	4.46447281387148
-1.99000000000000	4.37965502783828
-1.98000000000000	4.29467154825397
-1.97000000000000	4.20954477764583
-1.96000000000000	4.12429709922513
-1.95000000000000	4.03895086959711
-1.94000000000000	3.95352841149102
-1.93000000000000	3.86805200651243
-1.92000000000000	3.78254388792078
-1.91000000000000	3.69702623343461
-1.90000000000000	3.61152115806710
-1.89000000000000	3.52605070699452
-1.88000000000000	3.44063684846005
-1.87000000000000	3.35530146671572
-1.86000000000000	3.27006635500476
-1.85000000000000	3.18495320858711
-1.84000000000000	3.09998361781032
-1.83000000000000	3.01517906122866
-1.82000000000000	2.93056089877247
-1.81000000000000	2.84615036497061
-1.80000000000000	2.76196856222814
-1.79000000000000	2.67803645416165
-1.78000000000000	2.59437485899474
-1.77000000000000	2.51100444301589
-1.76000000000000	2.42794571410097
-1.75000000000000	2.34521901530283
-1.74000000000000	2.26284451851011
-1.73000000000000	2.18084221817753
-1.72000000000000	2.09923192512990
-1.71000000000000	2.01803326044191
-1.70000000000000	1.93726564939600
-1.69000000000000	1.85694831552029
-1.68000000000000	1.77710027470862
-1.67000000000000	1.69774032942491
-1.66000000000000	1.61888706299364
-1.65000000000000	1.54055883397858
-1.64000000000000	1.46277377065162
-1.63000000000000	1.38554976555356
-1.62000000000000	1.30890447014891
-1.61000000000000	1.23285528957623
-1.60000000000000	1.15741937749614
-1.59000000000000	1.08261363103836
-1.58000000000000	1.00845468584987
-1.57000000000000	0.934958911245559
-1.56000000000000	0.862142405463157
-1.55000000000000	0.790020991023943
-1.54000000000000	0.718610210200841
-1.53000000000000	0.647925320595312
-1.52000000000000	0.577981290824617
-1.51000000000000	0.508792796320714
-1.50000000000000	0.440374215242306
-1.49000000000000	0.372739624501235
-1.48000000000000	0.305902795904583
-1.47000000000000	0.239877192413644
-1.46000000000000	0.174675964521048
-1.45000000000000	0.110311946747024
-1.44000000000000	0.0467976542560616
-1.43000000000000	0.0158547204051367
-1.42000000000000	0.0776333104472836
-1.41000000000000	0.138526577854896
-1.40000000000000	0.198523316278445
-1.39000000000000	0.257612653801461
-1.38000000000000	0.315784055581803
-1.37000000000000	0.373027326366306
-1.36000000000000	0.429332612878150
-1.35000000000000	0.484690406076232
-1.34000000000000	0.539091543286024
-1.33000000000000	0.592527210201265
-1.32000000000000	0.644988942756098
-1.31000000000000	0.696468628867068
-1.30000000000000	0.746958510044732
-1.29000000000000	0.796451182874353
-1.28000000000000	0.844939600365567
-1.27000000000000	0.892417073170595
-1.26000000000000	0.938877270670954
-1.25000000000000	0.984314221932384
-1.24000000000000	1.02872231652801
-1.23000000000000	1.07209630522961
-1.22000000000000	1.11443130056701
-1.21000000000000	1.15572277725572
-1.20000000000000	1.19596657249281
-1.19000000000000	1.23515888612128
-1.18000000000000	1.27329628066307
-1.17000000000000	1.31037568122097
-1.16000000000000	1.34639437524977
-1.15000000000000	1.38135001219698
-1.14000000000000	1.41524060301351
-1.13000000000000	1.44806451953480
-1.12000000000000	1.47982049373288
-1.11000000000000	1.51050761683991
-1.10000000000000	1.54012533834381
-1.09000000000000	1.56867346485661
-1.08000000000000	1.59615215885630
-1.07000000000000	1.62256193730274
-1.06000000000000	1.64790367012863
-1.05000000000000	1.67217857860626
-1.04000000000000	1.69538823359096
-1.03000000000000	1.71753455364210
-1.02000000000000	1.73861980302283
-1.01000000000000	1.75864658957928
-1	1.77761786250054
-0.990000000000000	1.79553690996044
-0.980000000000000	1.81240735664220
-0.970000000000000	1.82823316114733
-0.960000000000000	1.84301861328983
-0.950000000000000	1.85676833127708
-0.940000000000000	1.86948725877875
-0.930000000000000	1.88118066188506
-0.920000000000000	1.89185412595574
-0.910000000000000	1.90151355236126
-0.900000000000000	1.91016515511775
-0.890000000000000	1.91781545741707
-0.880000000000000	1.92447128805366
-0.870000000000000	1.93013977774985
-0.860000000000000	1.93482835538103
-0.850000000000000	1.93854474410259
-0.840000000000000	1.94129695738015
-0.830000000000000	1.94309329492500
-0.820000000000000	1.94394233853629
-0.810000000000000	1.94385294785205
-0.800000000000000	1.94283425601059
-0.790000000000000	1.94089566522440
-0.780000000000000	1.93804684226826
-0.770000000000000	1.93429771388360
-0.760000000000000	1.92965846210105
-0.750000000000000	1.92413951948306
-0.740000000000000	1.91775156428880
-0.730000000000000	1.91050551556316
-0.720000000000000	1.90241252815210
-0.710000000000000	1.89348398764628
-0.700000000000000	1.88373150525523
-0.690000000000000	1.87316691261404
-0.680000000000000	1.86180225652486
-0.670000000000000	1.84964979363536
-0.660000000000000	1.83672198505621
-0.650000000000000	1.82303149092006
-0.640000000000000	1.80859116488395
-0.630000000000000	1.79341404857769
-0.620000000000000	1.77751336600023
-0.610000000000000	1.76090251786650
-0.600000000000000	1.74359507590694
-0.590000000000000	1.72560477712192
-0.580000000000000	1.70694551799365
-0.570000000000000	1.68763134865761
-0.560000000000000	1.66767646703611
-0.550000000000000	1.64709521293612
-0.540000000000000	1.62590206211386
-0.530000000000000	1.60411162030860
-0.520000000000000	1.58173861724779
-0.510000000000000	1.55879790062622
-0.500000000000000	1.53530443006134
-0.490000000000000	1.51127327102733
-0.480000000000000	1.48671958877020
-0.470000000000000	1.46165864220637
-0.460000000000000	1.43610577780716
-0.450000000000000	1.41007642347150
-0.440000000000000	1.38358608238934
-0.430000000000000	1.35665032689824
-0.420000000000000	1.32928479233525
-0.410000000000000	1.30150517088686
-0.399999999999999	1.27332720543913
-0.390000000000000	1.24476668343045
-0.380000000000000	1.21583943070937
-0.370000000000000	1.18656130539984
-0.360000000000000	1.15694819177621
-0.350000000000000	1.12701599415028
-0.340000000000000	1.09678063077295
-0.330000000000000	1.06625802775251
-0.320000000000000	1.03546411299216
-0.310000000000000	1.00441481014888
-0.300000000000000	0.973126032616064
-0.290000000000000	0.941613677532077
-0.280000000000000	0.909893619817153
-0.270000000000000	0.877981706240717
-0.260000000000000	0.845893749521494
-0.250000000000000	0.813645522462509
-0.240000000000000	0.781252752123250
-0.230000000000000	0.748731114031118
-0.220000000000000	0.716096226434346
-0.210000000000000	0.683363644598486
-0.200000000000000	0.650548855148581
-0.190000000000000	0.617667270459114
-0.180000000000000	0.584734223093812
-0.170000000000000	0.551764960297267
-0.160000000000000	0.518774638540476
-0.149999999999999	0.485778318122210
-0.140000000000000	0.452790957828217
-0.130000000000000	0.419827409650143
-0.120000000000000	0.386902413566108
-0.110000000000000	0.354030592384782
-0.0999999999999996	0.321226446654814
-0.0899999999999999	0.288504349641435
-0.0800000000000001	0.255878542371945
-0.0700000000000003	0.223363128751940
-0.0599999999999996	0.190972070753903
-0.0499999999999998	0.158719183679881
-0.0400000000000000	0.126618131499857
-0.0300000000000003	0.0946824222674928
-0.0199999999999996	0.0629254036147522
-0.00999999999999979	0.0313602583269952
0	7.24484849835457e-15
0.00999999999999979	0.0311425312195972
0.0200000000000005	0.0620546728089258
0.0300000000000003	0.0927239439573811
0.0400000000000000	0.123138049567443
0.0499999999999998	0.153284884166595
0.0600000000000005	0.183152535729053
0.0700000000000003	0.212729289406044
0.0800000000000001	0.242003631163490
0.0899999999999999	0.270964251325861
0.100000000000001	0.299600048025153
0.110000000000000	0.327900130553866
0.120000000000000	0.355853822620988
0.130000000000000	0.383450665509960
0.140000000000000	0.410680421137677
0.150000000000000	0.437533075013653
0.160000000000000	0.463998839098410
0.170000000000000	0.490068154560379
0.180000000000000	0.515731694430409
0.190000000000000	0.540980366153258
0.200000000000000	0.565805314035290
0.210000000000000	0.590197921587805
0.220000000000000	0.614149813765331
0.230000000000000	0.637652859098358
0.240000000000000	0.660699171719985
0.250000000000000	0.683281113286026
0.260000000000000	0.705391294788113
0.270000000000000	0.727022578259454
0.280000000000000	0.748168078372867
0.290000000000000	0.768821163930851
0.300000000000000	0.788975459247385
0.310000000000001	0.808624845421307
0.320000000000000	0.827763461501049
0.330000000000000	0.846385705540705
0.340000000000000	0.864486235547269
0.350000000000001	0.882059970319073
0.360000000000000	0.899102090175426
0.370000000000000	0.915608037577529
0.380000000000000	0.931573517640759
0.390000000000000	0.946994498538475
0.400000000000000	0.961867211797557
0.410000000000000	0.976188152485895
0.420000000000000	0.989954079292137
0.430000000000000	1.00316201449799
0.440000000000000	1.01580924384346
0.450000000000000	1.02789331628547
0.460000000000000	1.03941204365022
0.470000000000000	1.05036350017992
0.480000000000000	1.06074602197434
0.490000000000000	1.07055820632770
0.500000000000000	1.07979891096171
0.510000000000000	1.08846725315528
0.520000000000001	1.09656260877155
0.530000000000000	1.10408461118319
0.540000000000000	1.11103315009654
0.550000000000000	1.11740837027551
0.560000000000001	1.12321067016613
0.570000000000000	1.12844070042258
0.580000000000000	1.13309936233564
0.590000000000000	1.13718780616461
0.600000000000001	1.14070742937360
0.610000000000000	1.14365987477337
0.620000000000000	1.14604702856968
0.630000000000000	1.14787101831932
0.640000000000000	1.14913421079499
0.650000000000000	1.14983920976021
0.660000000000000	1.14998885365547
0.670000000000000	1.14958621319684
0.680000000000000	1.14863458888846
0.690000000000000	1.14713750845004
0.700000000000000	1.14509872416087
0.710000000000000	1.14252221012167
0.720000000000000	1.13941215943568
0.730000000000000	1.13577298131045
0.740000000000000	1.13160929808179
0.750000000000000	1.12692594216139
0.760000000000000	1.12172795290962
0.770000000000001	1.11602057343504
0.780000000000000	1.10980924732233
0.790000000000000	1.10309961529000
0.800000000000000	1.09589751177972
0.810000000000001	1.08820896147889
0.820000000000000	1.08004017577799
0.830000000000000	1.07139754916454
0.840000000000000	1.06228765555540
0.850000000000001	1.05271724456898
0.860000000000000	1.04269323773935
0.870000000000000	1.03222272467385
0.880000000000000	1.02131295915603
0.890000000000000	1.00997135519586
0.900000000000000	0.998205483028825
0.910000000000000	0.986023065065942
0.920000000000000	0.973431971796465
0.930000000000000	0.960440217645161
0.940000000000000	0.947055956786077
0.950000000000000	0.933287478914672
0.960000000000000	0.919143204980227
0.970000000000000	0.904631682880484
0.980000000000000	0.889761583120422
0.990000000000000	0.874541694437128
1	0.858980919392697
1.01000000000000	0.843088269937161
1.02000000000000	0.826872862943349
1.03000000000000	0.810343915715735
1.04000000000000	0.793510741475169
1.05000000000000	0.776382744821522
1.06000000000000	0.758969417176226
1.07000000000000	0.741280332206686
1.08000000000000	0.723325141234545
1.09000000000000	0.705113568629822
1.10000000000000	0.686655407192890
1.11000000000000	0.667960513526297
1.12000000000000	0.649038803398390
1.13000000000000	0.629900247100788
1.14000000000000	0.610554864801610
1.15000000000000	0.591012721896508
1.16000000000000	0.571283924359413
1.17000000000000	0.551378614095029
1.18000000000000	0.531306964294976
1.19000000000000	0.511079174799565
1.20000000000000	0.490705467467165
1.21000000000000	0.470196081553054
1.22000000000000	0.449561269099727
1.23000000000000	0.428811290340545
1.24000000000000	0.407956409118652
1.25000000000000	0.387006888323036
1.26000000000000	0.365972985343624
1.27000000000000	0.344864947547262
1.28000000000000	0.323693007776470
1.29000000000000	0.302467379872744
1.30000000000000	0.281198254226295
1.31000000000000	0.259895793353973
1.32000000000000	0.238570127507215
1.33000000000000	0.217231350311717
1.34000000000000	0.195889514440646
1.35000000000000	0.174554627323101
1.36000000000000	0.153236646889496
1.37000000000000	0.131945477355606
1.38000000000000	0.110690965046927
1.39000000000000	0.0894828942649824
1.40000000000000	0.0683309831971956
1.41000000000000	0.0472448798719566
1.42000000000000	0.0262341581604281
1.43000000000000	0.00530831382666266
1.44000000000000	0.0155232393724623
1.45000000000000	0.0362511735359789
1.46000000000000	0.0568662504147691
1.47000000000000	0.0773593251532543
1.48000000000000	0.0977213499754266
1.49000000000000	0.117943377813823
1.50000000000000	0.138016565880091
1.51000000000000	0.157932179175803
1.52000000000000	0.177681593942216
1.53000000000000	0.197256301047718
1.54000000000000	0.216647909311695
1.55000000000000	0.235848148763630
1.56000000000000	0.254848873836258
1.57000000000000	0.273642066491561
1.58000000000000	0.292219839278624
1.59000000000000	0.310574438322106
1.60000000000000	0.328698246240414
1.61000000000000	0.346583784992455
1.62000000000000	0.364223718652081
1.63000000000000	0.381610856109185
1.64000000000000	0.398738153696609
1.65000000000000	0.415598717741917
1.66000000000000	0.432185807043265
1.67000000000000	0.448492835268472
1.68000000000000	0.464513373276594
1.69000000000000	0.480241151361197
1.70000000000000	0.495670061414681
1.71000000000000	0.510794159012963
1.72000000000000	0.525607665419861
1.73000000000000	0.540104969510660
1.74000000000000	0.554280629614207
1.75000000000000	0.568129375273098
1.76000000000000	0.581646108921433
1.77000000000000	0.594825907479683
1.78000000000000	0.607664023866276
1.79000000000000	0.620155888425565
1.80000000000000	0.632297110271746
1.81000000000000	0.644083478548542
1.82000000000000	0.655510963604304
1.83000000000000	0.666575718082366
1.84000000000000	0.677274077926424
1.85000000000000	0.687602563300832
1.86000000000000	0.697557879425647
1.87000000000000	0.707136917326431
1.88000000000000	0.716336754498689
1.89000000000000	0.725154655487004
1.90000000000000	0.733588072378862
1.91000000000000	0.741634645213299
1.92000000000000	0.749292202304404
1.93000000000000	0.756558760479900
1.94000000000000	0.763432525234936
1.95000000000000	0.769911890801332
1.96000000000000	0.775995440132546
1.97000000000000	0.781681944804611
1.98000000000000	0.786970364833429
1.99000000000000	0.791859848408731
2	0.796349731545143
2.01000000000000	0.800439537650767
2.02000000000000	0.804128977013749
2.03000000000000	0.807417946207349
2.04000000000000	0.810306527414032
2.05000000000000	0.812794987669160
2.06000000000000	0.814883778024891
2.07000000000000	0.816573532634912
2.08000000000000	0.817865067760679
2.09000000000000	0.818759380699870
2.10000000000000	0.819257648637778
2.11000000000000	0.819361227422410
2.12000000000000	0.819071650264088
2.13000000000000	0.818390626360379
2.14000000000000	0.817320039447209
2.15000000000000	0.815861946277045
2.16000000000000	0.814018575025066
2.17000000000000	0.811792323624261
2.18000000000000	0.809185758030431
2.19000000000000	0.806201610418085
2.20000000000000	0.802842777308279
2.21000000000000	0.799112317629422
2.22000000000000	0.795013450712155
2.23000000000000	0.790549554219395
2.24000000000000	0.785724162012680
2.25000000000000	0.780540961955969
2.26000000000000	0.775003793658075
2.27000000000000	0.769116646154936
2.28000000000000	0.762883655532955
2.29000000000000	0.756309102494639
2.30000000000000	0.749397409867833
2.31000000000000	0.742153140059808
2.32000000000000	0.734580992457557
2.33000000000000	0.726685800775569
2.34000000000000	0.718472530352501
2.35000000000000	0.709946275398050
2.36000000000000	0.701112256191467
2.37000000000000	0.691975816233071
2.38000000000000	0.682542419350216
2.39000000000000	0.672817646759125
2.40000000000000	0.662807194084062
2.41000000000000	0.652516868335270
2.42000000000000	0.641952584847210
2.43000000000000	0.631120364178547
2.44000000000000	0.620026328975391
2.45000000000000	0.608676700799351
2.46000000000000	0.597077796921874
2.47000000000000	0.585236027086435
2.48000000000000	0.573157890240141
2.49000000000000	0.560849971236267
2.50000000000000	0.548318937509318
2.51000000000000	0.535571535724177
2.52000000000000	0.522614588400919
2.53000000000000	0.509454990516883
2.54000000000000	0.496099706087584
2.55000000000000	0.482555764728052
2.56000000000000	0.468830258196221
2.57000000000000	0.454930336919962
2.58000000000000	0.440863206509333
2.59000000000000	0.426636124255710
2.60000000000000	0.412256395619349
2.61000000000000	0.397731370707040
2.62000000000000	0.383068440741400
2.63000000000000	0.368275034523482
2.64000000000000	0.353358614890239
2.65000000000000	0.338326675168509
2.66000000000000	0.323186735627034
2.67000000000000	0.307946339928216
2.68000000000000	0.292613051581115
2.69000000000000	0.277194450397310
2.70000000000000	0.261698128951206
2.71000000000000	0.246131689046340
2.72000000000000	0.230502738189280
2.73000000000000	0.214818886072643
2.74000000000000	0.199087741068820
2.75000000000000	0.183316906735898
2.76000000000000	0.167513978337360
2.77000000000000	0.151686539377047
2.78000000000000	0.135842158150924
2.79000000000000	0.119988384317088
2.80000000000000	0.104132745485584
2.81000000000000	0.0882827438294158
2.82000000000000	0.0724458527182918
2.83000000000000	0.0566295133764604
2.84000000000000	0.0408411315661430
2.85000000000000	0.0250880742979321
2.86000000000000	0.00937766656955758
2.87000000000000	0.00628281186559135
2.88000000000000	0.0218861296988342
2.89000000000000	0.0374251072340960
2.90000000000000	0.0528926195220381
2.91000000000000	0.0682815994590763
2.92000000000000	0.0835850408500417
2.93000000000000	0.0987960014331662
2.94000000000000	0.113907605866200
2.95000000000000	0.128913048672380
2.96000000000000	0.143805597145098
2.97000000000000	0.158578594210033
2.98000000000000	0.173225461243640
2.99000000000000	0.187739700846787
3	0.202114899572529
3.01000000000000	0.216344730606811
3.02000000000000	0.230422956401119
3.03000000000000	0.244343431256004
3.04000000000000	0.258100103854466
3.05000000000000	0.271687019744189
3.06000000000000	0.285098323767710
3.07000000000000	0.298328262439522
3.08000000000000	0.311371186269230
3.09000000000000	0.324221552029887
3.10000000000000	0.336873924970599
3.11000000000000	0.349322980972632
3.12000000000000	0.361563508648166
3.13000000000000	0.373590411380932
3.14000000000000	0.385398709308006
3.15000000000000	0.396983541242014
3.16000000000000	0.408340166533061
3.17000000000000	0.419463966869734
3.18000000000000	0.430350448018537
3.19000000000000	0.440995241501161
3.20000000000000	0.451394106209001
3.21000000000000	0.461542929954388
3.22000000000000	0.471437730958035
3.23000000000000	0.481074659272178
3.24000000000000	0.490449998138993
3.25000000000000	0.499560165283836
3.26000000000000	0.508401714142950
3.27000000000000	0.516971335025237
3.28000000000000	0.525265856207783
3.29000000000000	0.533282244964845
3.30000000000000	0.541017608530011
3.31000000000000	0.548469194991303
3.32000000000000	0.555634394119009
3.33000000000000	0.562510738126079
3.34000000000000	0.569095902360927
3.35000000000000	0.575387705932518
3.36000000000000	0.581384112267677
3.37000000000000	0.587083229600545
3.38000000000000	0.592483311394159
3.39000000000000	0.597582756694186
3.40000000000000	0.602380110414816
3.41000000000000	0.606874063556910
3.42000000000000	0.611063453358484
3.43000000000000	0.614947263377664
3.44000000000000	0.618524623508278
3.45000000000000	0.621794809928253
3.46000000000000	0.624757244981071
3.47000000000000	0.627411496990478
3.48000000000000	0.629757280008796
3.49000000000000	0.631794453499069
3.50000000000000	0.633523021951439
3.51000000000000	0.634943134434081
3.52000000000000	0.636055084079105
3.53000000000000	0.636859307503843
3.54000000000000	0.637356384167973
3.55000000000000	0.637547035666954
3.56000000000000	0.637432124962272
3.57000000000000	0.637012655549049
3.58000000000000	0.636289770561544
3.59000000000000	0.635264751817160
3.60000000000000	0.633939018799545
3.61000000000000	0.632314127581444
3.62000000000000	0.630391769687953
3.63000000000000	0.628173770900863
3.64000000000000	0.625662090004813
3.65000000000000	0.622858817475991
3.66000000000000	0.619766174114128
3.67000000000000	0.616386509618596
3.68000000000000	0.612722301109391
3.69000000000000	0.608776151593853
3.70000000000000	0.604550788379964
3.71000000000000	0.600049061437104
3.72000000000000	0.595273941705159
3.73000000000000	0.590228519352902
3.74000000000000	0.584916001986577
3.75000000000000	0.579339712809658
3.76000000000000	0.573503088734749
3.77000000000000	0.567409678448620
3.78000000000000	0.561063140431404
3.79000000000000	0.554467240930982
3.80000000000000	0.547625851893612
3.81000000000000	0.540542948851857
3.82000000000000	0.533222608770912
3.83000000000000	0.525669007854421
3.84000000000000	0.517886419310906
3.85000000000000	0.509879211081927
3.86000000000000	0.501651843533133
3.87000000000000	0.493208867109353
3.88000000000000	0.484554919954904
3.89000000000000	0.475694725500288
3.90000000000000	0.466633090016497
3.91000000000000	0.457374900138121
3.92000000000000	0.447925120356469
3.93000000000000	0.438288790483954
3.94000000000000	0.428471023090972
3.95000000000000	0.418477000916501
3.96000000000000	0.408311974253731
3.97000000000000	0.397981258311933
3.98000000000000	0.387490230555869
3.99000000000000	0.376844328024028
4	0.366049044626948
4.01000000000000	0.355109928426952
4.02000000000000	0.344032578900550
4.03000000000000	0.332822644184853
4.04000000000000	0.321485818309264
4.05000000000000	0.310027838413793
4.06000000000000	0.298454481955267
4.07000000000000	0.286771563902775
4.08000000000000	0.274984933923668
4.09000000000000	0.263100473561393
4.10000000000000	0.251124093406503
4.11000000000000	0.239061730262185
4.12000000000000	0.226919344305537
4.13000000000000	0.214702916246013
4.14000000000000	0.202418444482248
4.15000000000000	0.190071942258643
4.16000000000000	0.177669434822976
4.17000000000000	0.165216956586361
4.18000000000000	0.152720548286815
4.19000000000000	0.140186254157790
4.20000000000000	0.127620119102868
4.21000000000000	0.115028185877998
4.22000000000000	0.102416492282444
4.23000000000000	0.0897910683597979
4.24000000000000	0.0771579336102674
4.25000000000000	0.0645230942154866
4.26000000000000	0.0518925402771147
4.27000000000000	0.0392722430704415
4.28000000000000	0.0266681523142095
4.29000000000000	0.0140861934578736
4.30000000000000	0.00153226498750500
4.31000000000000	0.0109877642484926
4.32000000000000	0.0234680576926591
4.33000000000000	0.0359028137096144
4.34000000000000	0.0482862681938449
4.35000000000000	0.0606126971530882
4.36000000000000	0.0728764192661118
4.37000000000000	0.0850717984138502
4.38000000000000	0.0971932461827424
4.39000000000000	0.109235224339241
4.40000000000000	0.121192247274415
4.41000000000000	0.133058884417603
4.42000000000000	0.144829762618075
4.43000000000000	0.156499568493712
4.44000000000000	0.168063050745717
4.45000000000000	0.179515022438357
4.46000000000000	0.190850363242764
4.47000000000000	0.202064021643950
4.48000000000000	0.213151017109996
4.49000000000000	0.224106442222588
4.50000000000000	0.234925464768016
4.51000000000000	0.245603329787765
4.52000000000000	0.256135361587852
4.53000000000000	0.266516965706105
4.54000000000000	0.276743630836600
4.55000000000000	0.286810930710454
4.56000000000000	0.296714525932242
4.57000000000000	0.306450165771299
4.58000000000000	0.316013689907203
4.59000000000000	0.325401030128768
4.60000000000000	0.334608211985834
4.61000000000000	0.343631356393315
4.62000000000000	0.352466681186752
4.63000000000000	0.361110502628933
4.64000000000000	0.369559236866872
4.65000000000000	0.377809401338708
4.66000000000000	0.385857616129955
4.67000000000000	0.393700605278602
4.68000000000000	0.401335198028634
4.69000000000000	0.408758330031489
4.70000000000000	0.415967044495054
4.71000000000000	0.422958493279793
4.72000000000000	0.429729937941650
4.73000000000000	0.436278750721360
4.74000000000000	0.442602415479887
4.75000000000000	0.448698528579651
4.76000000000000	0.454564799711302
4.77000000000000	0.460199052665812
4.78000000000000	0.465599226051622
4.79000000000000	0.470763373956704
4.80000000000000	0.475689666555339
4.81000000000000	0.480376390659489
4.82000000000000	0.484821950214640
4.83000000000000	0.489024866740033
4.84000000000000	0.492983779713213
4.85000000000000	0.496697446898880
4.86000000000000	0.500164744621995
4.87000000000000	0.503384667985198
4.88000000000000	0.506356331030544
4.89000000000000	0.509078966845644
4.90000000000000	0.511551927614283
4.91000000000000	0.513774684611660
4.92000000000000	0.515746828144349
4.93000000000000	0.517468067435197
4.94000000000000	0.518938230453304
4.95000000000000	0.520157263689339
4.96000000000000	0.521125231876397
4.97000000000000	0.521842317656698
4.98000000000000	0.522308821194388
4.99000000000000	0.522525159734770
5	0.522491867110296
5.01000000000000	0.522209593193688
5.02000000000000	0.521679103298561
5.03000000000000	0.520901277527966
5.04000000000000	0.519877110071272
5.05000000000000	0.518607708449852
5.06000000000000	0.517094292712040
5.07000000000000	0.515338194577858
5.08000000000000	0.513340856534026
5.09000000000000	0.511103830879820
5.10000000000000	0.508628778724301
5.11000000000000	0.505917468935532
5.12000000000000	0.502971777042374
5.13000000000000	0.499793684089478
5.14000000000000	0.496385275446128
5.15000000000000	0.492748739569601
5.16000000000000	0.488886366723703
5.17000000000000	0.484800547653224
5.18000000000000	0.480493772214985
5.19000000000000	0.475968627966259
5.20000000000000	0.471227798711291
5.21000000000000	0.466274063006712
5.22000000000000	0.461110292626619
5.23000000000000	0.455739450988151
5.24000000000000	0.450164591538359
5.25000000000000	0.444388856103239
5.26000000000000	0.438415473199752
5.27000000000000	0.432247756311726
5.28000000000000	0.425889102130519
5.29000000000000	0.419342988761323
5.30000000000000	0.412612973896056
5.31000000000000	0.405702692953730
5.32000000000000	0.398615857189265
5.33000000000000	0.391356251771677
5.34000000000000	0.383927733832619
5.35000000000000	0.376334230486228
5.36000000000000	0.368579736821298
5.37000000000000	0.360668313866734
5.38000000000000	0.352604086531316
5.39000000000000	0.344391241518781
5.40000000000000	0.336034025219250
5.41000000000000	0.327536741578027
5.42000000000000	0.318903749942811
5.43000000000000	0.310139462890374
5.44000000000000	0.301248344033744
5.45000000000000	0.292234905810988
5.46000000000000	0.283103707256609
5.47000000000000	0.273859351756674
5.48000000000000	0.264506484788749
5.49000000000000	0.255049791647676
5.50000000000000	0.245493995158345
5.51000000000000	0.235843853376485
5.52000000000000	0.226104157278634
5.53000000000000	0.216279728442301
5.54000000000000	0.206375416717506
5.55000000000000	0.196396097890719
5.56000000000000	0.186346671342339
5.57000000000000	0.176232057698821
5.58000000000000	0.166057196480489
5.59000000000000	0.155827043746230
5.60000000000000	0.145546569736066
5.61000000000000	0.135220756512778
5.62000000000000	0.124854595603629
5.63000000000000	0.114453085643296
5.64000000000000	0.104021230019105
5.65000000000000	0.0935640345196337
5.66000000000000	0.0830865049877700
5.67000000000000	0.0725936449793308
5.68000000000000	0.0620904534282505
5.69000000000000	0.0515819223194650
5.70000000000000	0.0410730343705350
5.71000000000000	0.0305687607230208
5.72000000000000	0.0200740586447139
5.73000000000000	0.00959386924373779
5.74000000000000	0.000866884804484097
5.75000000000000	0.0113033015162935
5.76000000000000	0.0217105018439658
5.77000000000000	0.0320836319039056
5.78000000000000	0.0424178651879504
5.79000000000000	0.0527084047567080
5.80000000000000	0.0629504854140392
5.81000000000000	0.0731393758616603
5.82000000000000	0.0832703808329412
5.83000000000000	0.0933388432049753
5.84000000000000	0.103340146087952
5.85000000000000	0.113269714890943
5.86000000000000	0.123123019363187
5.87000000000000	0.132895575610025
5.88000000000000	0.142582948082536
5.89000000000000	0.152180751540078
5.90000000000000	0.161684652984852
5.91000000000000	0.171090373567693
5.92000000000000	0.180393690464207
5.93000000000000	0.189590438720524
5.94000000000000	0.198676513067852
5.95000000000000	0.207647869705030
5.96000000000000	0.216500528048396
5.97000000000000	0.225230572448183
5.98000000000000	0.233834153870720
5.99000000000000	0.242307491545791
6	0.250646874578406
6.01000000000000	0.258848663524352
6.02000000000000	0.266909291928874
6.03000000000000	0.274825267827843
6.04000000000000	0.282593175210825
6.05000000000000	0.290209675445433
6.06000000000000	0.297671508662403
6.07000000000000	0.304975495100843
6.08000000000000	0.312118536413124
6.09000000000000	0.319097616928889
6.10000000000000	0.325909804877691
6.11000000000000	0.332552253569797
6.12000000000000	0.339022202534692
6.13000000000000	0.345316978616853
6.14000000000000	0.351433997028398
6.15000000000000	0.357370762358187
6.16000000000000	0.363124869537044
6.17000000000000	0.368694004758725
6.18000000000000	0.374075946356303
6.19000000000000	0.379268565633693
6.20000000000000	0.384269827651988
6.21000000000000	0.389077791970396
6.22000000000000	0.393690613341479
6.23000000000000	0.398106542360529
6.24000000000000	0.402323926068837
6.25000000000000	0.406341208510718
6.26000000000000	0.410156931244095
6.27000000000000	0.413769733804553
6.28000000000000	0.417178354122720
6.29000000000000	0.420381628894897
6.30000000000000	0.423378493906879
6.31000000000000	0.426167984310890
6.32000000000000	0.428749234855654
6.33000000000000	0.431121480069564
6.34000000000000	0.433284054396969
6.35000000000000	0.435236392287652
6.36000000000000	0.436978028239522
6.37000000000000	0.438508596794630
6.38000000000000	0.439827832488604
6.39000000000000	0.440935569753632
6.40000000000000	0.441831742775143
6.41000000000000	0.442516385302349
6.42000000000000	0.442989630412843
6.43000000000000	0.443251710231461
6.44000000000000	0.443302955603647
6.45000000000000	0.443143795723551
6.46000000000000	0.442774757717168
6.47000000000000	0.442196466180770
6.48000000000000	0.441409642674980
6.49000000000000	0.440415105174789
6.50000000000000	0.439213767475892
6.51000000000000	0.437806638557702
6.52000000000000	0.436194821903435
6.53000000000000	0.434379514777671
6.54000000000000	0.432362007461833
6.55000000000000	0.430143682448009
6.56000000000000	0.427726013591613
6.57000000000000	0.425110565223324
6.58000000000000	0.422298991220852
6.59000000000000	0.419293034041017
6.60000000000000	0.416094523712681
6.61000000000000	0.412705376791105
6.62000000000000	0.409127595274265
6.63000000000000	0.405363265481757
6.64000000000000	0.401414556896843
6.65000000000000	0.397283720972304
6.66000000000000	0.392973089900691
6.67000000000000	0.388485075349649
6.68000000000000	0.383822167162962
6.69000000000000	0.378986932028009
6.70000000000000	0.373982012110307
6.71000000000000	0.368810123655846
6.72000000000000	0.363474055561957
6.73000000000000	0.357976667917417
6.74000000000000	0.352320890512539
6.75000000000000	0.346509721320026
6.76000000000000	0.340546224947322
6.77000000000000	0.334433531061266
6.78000000000000	0.328174832785829
6.79000000000000	0.321773385073742
6.80000000000000	0.315232503052804
6.81000000000000	0.308555560347733
6.82000000000000	0.301745987378344
6.83000000000000	0.294807269634930
6.84000000000000	0.287742945931685
6.85000000000000	0.280556606639005
6.86000000000000	0.273251891895573
6.87000000000000	0.265832489801070
6.88000000000000	0.258302134590385
6.89000000000000	0.250664604790253
6.90000000000000	0.242923721359169
6.91000000000000	0.235083345811492
6.92000000000000	0.227147378326657
6.93000000000000	0.219119755844390
6.94000000000000	0.211004450146825
6.95000000000000	0.202805465928484
6.96000000000000	0.194526838854993
6.97000000000000	0.186172633611490
6.98000000000000	0.177746941941641
6.99000000000000	0.169253880678198
7	0.160697589766020
7.01000000000000	0.152082230278506
7.02000000000000	0.143411982428358
7.03000000000000	0.134691043573634
7.04000000000000	0.125923626219992
7.05000000000000	0.117113956020085
7.06000000000000	0.108266269771034
7.07000000000000	0.0993848134109085
7.08000000000000	0.0904738400151533
7.09000000000000	0.0815376077938921
7.10000000000000	0.0725803780910187
7.11000000000000	0.0636064133860211
7.12000000000000	0.0546199752994414
7.13000000000000	0.0456253226029358
7.14000000000000	0.0366267092347491
7.15000000000000	0.0276283823216265
7.16000000000000	0.0186345802080070
7.17000000000000	0.00964953049338820
7.18000000000000	0.000677448078795972
7.19000000000000	0.00827746677679015
7.20000000000000	0.0172110303891421
7.21000000000000	0.0261190775697794
7.22000000000000	0.0349974635343677
7.23000000000000	0.0438420657976563
7.24000000000000	0.0526487860541174
7.25000000000000	0.0614135520434420
7.26000000000000	0.0701323194000495
7.27000000000000	0.0788010734857985
7.28000000000000	0.0874158312050647
7.29000000000000	0.0959726428014138
7.30000000000000	0.104467593635029
7.31000000000000	0.112896805940133
7.32000000000000	0.121256440561662
7.33000000000000	0.129542698670347
7.34000000000000	0.137751823455535
7.35000000000000	0.145880101794972
7.36000000000000	0.153923865900807
7.37000000000000	0.161879494941140
7.38000000000000	0.169743416636373
7.39000000000000	0.177512108829715
7.40000000000000	0.185182101031133
7.41000000000000	0.192749975934099
7.42000000000000	0.200212370904477
7.43000000000000	0.207565979440960
7.44000000000000	0.214807552606352
7.45000000000000	0.221933900429178
7.46000000000000	0.228941893274992
7.47000000000000	0.235828463186788
7.48000000000000	0.242590605194022
7.49000000000000	0.249225378589618
7.50000000000000	0.255729908174498
7.51000000000000	0.262101385469098
7.52000000000000	0.268337069891367
7.53000000000000	0.274434289900797
7.54000000000000	0.280390444107993
7.55000000000000	0.286203002349355
7.56000000000000	0.291869506726457
7.57000000000000	0.297387572609675
7.58000000000000	0.302754889605707
7.59000000000000	0.307969222488596
7.60000000000000	0.313028412093896
7.61000000000000	0.317930376175647
7.62000000000000	0.322673110225828
7.63000000000000	0.327254688255990
7.64000000000000	0.331673263540791
7.65000000000000	0.335927069323146
7.66000000000000	0.340014419480761
7.67000000000000	0.343933709153804
7.68000000000000	0.347683415333519
7.69000000000000	0.351262097411575
7.70000000000000	0.354668397689964
7.71000000000000	0.357901041851329
7.72000000000000	0.360958839389539
7.73000000000000	0.363840684000424
7.74000000000000	0.366545553932548
7.75000000000000	0.369072512297955
7.76000000000000	0.371420707342805
7.77000000000000	0.373589372677880
7.78000000000000	0.375577827468900
7.79000000000000	0.377385476586681
7.80000000000000	0.379011810717114
7.81000000000000	0.380456406431000
7.82000000000000	0.381718926213817
7.83000000000000	0.382799118455435
7.84000000000000	0.383696817399917
7.85000000000000	0.384411943055465
7.86000000000000	0.384944501064669
7.87000000000000	0.385294582535163
7.88000000000000	0.385462363830877
7.89000000000000	0.385448106324044
7.90000000000000	0.385252156108150
7.91000000000000	0.384874943672057
7.92000000000000	0.384316983535507
7.93000000000000	0.383578873846268
7.94000000000000	0.382661295939178
7.95000000000000	0.381565013857361
7.96000000000000	0.380290873835931
7.97000000000000	0.378839803748476
7.98000000000000	0.377212812516666
7.99000000000000	0.375410989483331
8	0.373435503749361
8.01000000000000	0.371287603474824
8.02000000000000	0.368968615144682
8.03000000000000	0.366479942799525
8.04000000000000	0.363823067231742
8.05000000000000	0.360999545147571
8.06000000000000	0.358011008295492
8.07000000000000	0.354859162561425
8.08000000000000	0.351545787031213
8.09000000000000	0.348072733020905
8.10000000000000	0.344441923075336
8.11000000000000	0.340655349935547
8.12000000000000	0.336715075475555
8.13000000000000	0.332623229609077
8.14000000000000	0.328382009166708
8.15000000000000	0.323993676744202
8.16000000000000	0.319460559522373
8.17000000000000	0.314785048059299
8.18000000000000	0.309969595055358
8.19000000000000	0.305016714091796
8.20000000000000	0.299928978343418
8.21000000000000	0.294709019266059
8.22000000000000	0.289359525259516
8.23000000000000	0.283883240306557
8.24000000000000	0.278282962588752
8.25000000000000	0.272561543079743
8.26000000000000	0.266721884116716
8.27000000000000	0.260766937950722
8.28000000000000	0.254699705276592
8.29000000000000	0.248523233743168
8.30000000000000	0.242240616444551
8.31000000000000	0.235854990393147
8.32000000000000	0.229369534975202
8.33000000000000	0.222787470389623
8.34000000000000	0.216112056070803
8.35000000000000	0.209346589096240
8.36000000000000	0.202494402579703
8.37000000000000	0.195558864050716
8.38000000000000	0.188543373821148
8.39000000000000	0.181451363339675
8.40000000000000	0.174286293534925
8.41000000000000	0.167051653148055
8.42000000000000	0.159750957055612
8.43000000000000	0.152387744583402
8.44000000000000	0.144965577812232
8.45000000000000	0.137488039876279
8.46000000000000	0.129958733254916
8.47000000000000	0.122381278058789
8.48000000000000	0.114759310310934
8.49000000000000	0.107096480223777
8.50000000000000	0.0993964504727916
8.51000000000000	0.0916628944676306
8.52000000000000	0.0838994946215413
8.53000000000000	0.0761099406198513
8.54000000000000	0.0682979276883739
8.55000000000000	0.0604671548624549
8.56000000000000	0.0526213232575659
8.57000000000000	0.0447641343421430
8.58000000000000	0.0368992882135345
8.59000000000000	0.0290304818778166
8.60000000000000	0.0211614075342696
8.61000000000000	0.0132957508653283
8.62000000000000	0.00543718933273672
8.63000000000000	0.00241060951926102
8.64000000000000	0.0102439897529688
8.65000000000000	0.0180593087177095
8.66000000000000	0.0258529387210219
8.67000000000000	0.0336212686897329
8.68000000000000	0.0413607058202778
8.69000000000000	0.0490676772174077
8.70000000000000	0.0567386315206148
8.71000000000000	0.0643700405175365
8.72000000000000	0.0719584007435915
8.73000000000000	0.0795002350671795
8.74000000000000	0.0869920942596594
8.75000000000000	0.0944305585495229
8.76000000000000	0.101812239159942
8.77000000000000	0.109133779829132
8.78000000000000	0.116391858312762
8.79000000000000	0.123583187867815
8.80000000000000	0.130704518717223
8.81000000000000	0.137752639494621
8.82000000000000	0.144724378668622
8.83000000000000	0.151616605945953
8.84000000000000	0.158426233652882
8.85000000000000	0.165150218094309
8.86000000000000	0.171785560889939
8.87000000000000	0.178329310286981
8.88000000000000	0.184778562448774
8.89000000000000	0.191130462718834
8.90000000000000	0.197382206859733
8.91000000000000	0.203531042266333
8.92000000000000	0.209574269152815
8.93000000000000	0.215509241713054
8.94000000000000	0.221333369253793
8.95000000000000	0.227044117300205
8.96000000000000	0.232639008673333
8.97000000000000	0.238115624538979
8.98000000000000	0.243471605427640
8.99000000000000	0.248704652225010
9	0.253812527132708
9.01000000000000	0.258793054598801
9.02000000000000	0.263644122217771
9.03000000000000	0.268363681599551
9.04000000000000	0.272949749207299
9.05000000000000	0.277400407163572
9.06000000000000	0.281713804024582
9.07000000000000	0.285888155522260
9.08000000000000	0.289921745273803
9.09000000000000	0.293812925458474
9.10000000000000	0.297560117461385
9.11000000000000	0.301161812484027
9.12000000000000	0.304616572121334
9.13000000000000	0.307923028905064
9.14000000000000	0.311079886813321
9.15000000000000	0.314085921746039
9.16000000000000	0.316939981966265
9.17000000000000	0.319640988507116
9.18000000000000	0.322187935544265
9.19000000000000	0.324579890733871
9.20000000000000	0.326815995515836
9.21000000000000	0.328895465382329
9.22000000000000	0.330817590111514
9.23000000000000	0.332581733966439
9.24000000000000	0.334187335859042
9.25000000000000	0.335633909479299
9.26000000000000	0.336921043389470
9.27000000000000	0.338048401083511
9.28000000000000	0.339015721011655
9.29000000000000	0.339822816570227
9.30000000000000	0.340469576056765
9.31000000000000	0.340955962590526
9.32000000000000	0.341282013998479
9.33000000000000	0.341447842666895
9.34000000000000	0.341453635358682
9.35000000000000	0.341299652996593
9.36000000000000	0.340986230412478
9.37000000000000	0.340513776062765
9.38000000000000	0.339882771710350
9.39000000000000	0.339093772073111
9.40000000000000	0.338147404439273
9.41000000000000	0.337044368249854
9.42000000000000	0.335785434648454
9.43000000000000	0.334371445998643
9.44000000000000	0.332803315369244
9.45000000000000	0.331082025987795
9.46000000000000	0.329208630662512
9.47000000000000	0.327184251173062
9.48000000000000	0.325010077630498
9.49000000000000	0.322687367806706
9.50000000000000	0.320217446433724
9.51000000000000	0.317601704473303
9.52000000000000	0.314841598357130
9.53000000000000	0.311938649198088
9.54000000000000	0.308894441972980
9.55000000000000	0.305710624677150
9.56000000000000	0.302388907451441
9.57000000000000	0.298931061681934
9.58000000000000	0.295338919072950
9.59000000000000	0.291614370693773
9.60000000000000	0.287759365999599
9.61000000000000	0.283775911827194
9.62000000000000	0.279666071365780
9.63000000000000	0.275431963103670
9.64000000000000	0.271075759751165
9.65000000000000	0.266599687140294
9.66000000000000	0.262006023101880
9.67000000000000	0.257297096320574
9.68000000000000	0.252475285168342
9.69000000000000	0.247543016517048
9.70000000000000	0.242502764530681
9.71000000000000	0.237357049437838
9.72000000000000	0.232108436285048
9.73000000000000	0.226759533671569
9.74000000000000	0.221312992466262
9.75000000000000	0.215771504507154
9.76000000000000	0.210137801284355
9.77000000000000	0.204414652606934
9.78000000000000	0.198604865254404
9.79000000000000	0.192711281613500
9.80000000000000	0.186736778300843
9.81000000000000	0.180684264772207
9.82000000000000	0.174556681919024
9.83000000000000	0.168357000652814
9.84000000000000	0.162088220478196
9.85000000000000	0.155753368055176
9.86000000000000	0.149355495751392
9.87000000000000	0.142897680184981
9.88000000000000	0.136383020758800
9.89000000000000	0.129814638186624
9.90000000000000	0.123195673012119
9.91000000000000	0.116529284121144
9.92000000000000	0.109818647248246
9.93000000000000	0.103066953477883
9.94000000000000	0.0962774077412025
9.95000000000000	0.0894532273090088
9.96000000000000	0.0825976402816495
9.97000000000000	0.0757138840764886
9.98000000000000	0.0688052039137235
9.99000000000000	0.0618748513011972
10	0.0549260825189210
10.0100000000000	0.0479621571040223
10.0200000000000	0.0409863363367926
10.0300000000000	0.0340018817285482
10.0400000000000	0.0270120535119898
10.0500000000000	0.0200201091347452
10.0600000000000	0.0130293017568136
10.0700000000000	0.00604287875254062
10.0800000000000	0.000935919782117799
10.0900000000000	0.00790386251643233
10.1000000000000	0.0148577283651299
10.1100000000000	0.0217943079613444
10.1200000000000	0.0287104051216384
10.1300000000000	0.0356028383024136
10.1400000000000	0.0424684420470888
10.1500000000000	0.0493040684233345
10.1600000000000	0.0561065884498118
10.1700000000000	0.0628728935116649
10.1800000000000	0.0695998967642266
10.1900000000000	0.0762845345242780
10.2000000000000	0.0829237676482220
10.2100000000000	0.0895145828965944
10.2200000000000	0.0960539942842860
10.2300000000000	0.102539044415897
10.2400000000000	0.108966805805598
10.2500000000000	0.115334382180971
10.2600000000000	0.121638909770210
10.2700000000000	0.127877558572143
10.2800000000000	0.134047533608520
10.2900000000000	0.140146076157996
10.3000000000000	0.146170464971325
10.3100000000000	0.152118017467171
10.3200000000000	0.157986090908086
10.3300000000000	0.163772083556085
10.3400000000000	0.169473435807385
10.3500000000000	0.175087631305759
10.3600000000000	0.180612198034097
10.3700000000000	0.186044709383631
10.3800000000000	0.191382785200445
10.3900000000000	0.196624092808799
10.4000000000000	0.201766348010796
10.4100000000000	0.206807316062058
10.4200000000000	0.211744812622921
10.4300000000000	0.216576704684809
10.4400000000000	0.221300911471376
10.4500000000000	0.225915405314055
10.4600000000000	0.230418212501652
10.4700000000000	0.234807414103648
10.4800000000000	0.239081146766857
10.4900000000000	0.243237603485146
10.5000000000000	0.247275034341882
10.5100000000000	0.251191747224831
10.5200000000000	0.254986108513227
10.5300000000000	0.258656543736724
10.5400000000000	0.262201538206003
10.5500000000000	0.265619637614783
10.5600000000000	0.268909448612982
10.5700000000000	0.272069639350875
10.5800000000000	0.275098939993976
10.5900000000000	0.277996143208524
10.6000000000000	0.280760104617349
10.6100000000000	0.283389743225992
10.6200000000000	0.285884041818920
10.6300000000000	0.288242047325705
10.6400000000000	0.290462871157067
10.6500000000000	0.292545689510647
10.6600000000000	0.294489743646455
10.6700000000000	0.296294340131895
10.6800000000000	0.297958851056319
10.6900000000000	0.299482714215061
10.7000000000000	0.300865433262913
10.7100000000000	0.302106577837037
10.7200000000000	0.303205783649290
10.7300000000000	0.304162752548002
10.7400000000000	0.304977252549193
10.7500000000000	0.305649117837299
10.7600000000000	0.306178248735446
10.7700000000000	0.306564611645337
10.7800000000000	0.306808238956826
10.7900000000000	0.306909228927296
10.8000000000000	0.306867745530914
10.8100000000000	0.306684018277915
10.8200000000000	0.306358342004029
10.8300000000000	0.305891076630205
10.8400000000000	0.305282646892797
10.8500000000000	0.304533542044382
10.8600000000000	0.303644315525396
10.8700000000000	0.302615584606795
10.8800000000000	0.301448030003944
10.8900000000000	0.300142395461974
10.9000000000000	0.298699487312837
10.9100000000000	0.297120174004305
10.9200000000000	0.295405385601196
10.9300000000000	0.293556113259082
10.9400000000000	0.291573408670782
10.9500000000000	0.289458383485935
10.9600000000000	0.287212208703958
10.9700000000000	0.284836114040736
10.9800000000000	0.282331387269344
10.9900000000000	0.279699373535185
11	0.276941474645868
11.0100000000000	0.274059148336226
11.0200000000000	0.271053907508826
11.0300000000000	0.267927319450373
11.0400000000000	0.264681005024421
11.0500000000000	0.261316637840774
11.0600000000000	0.257835943402019
11.0700000000000	0.254240698227614
11.0800000000000	0.250532728955973
11.0900000000000	0.246713911424990
11.1000000000000	0.242786169731468
11.1100000000000	0.238751475269921
11.1200000000000	0.234611845751215
11.1300000000000	0.230369344201547
11.1400000000000	0.226026077942230
11.1500000000000	0.221584197550819
11.1600000000000	0.217045895804044
11.1700000000000	0.212413406603115
11.1800000000000	0.207689003881871
11.1900000000000	0.202875000498328
11.2000000000000	0.197973747110178
11.2100000000000	0.192987631034745
11.2200000000000	0.187919075093960
11.2300000000000	0.182770536444943
11.2400000000000	0.177544505396690
11.2500000000000	0.172243504213485
11.2600000000000	0.166870085905584
11.2700000000000	0.161426833007739
11.2800000000000	0.155916356346166
11.2900000000000	0.150341293794519
11.3000000000000	0.144704309019470
11.3100000000000	0.139008090216487
11.3200000000000	0.133255348836399
11.3300000000000	0.127448818303352
11.3400000000000	0.121591252724753
11.3500000000000	0.115685425593826
11.3600000000000	0.109734128485340
11.3700000000000	0.103740169745182
11.3800000000000	0.0977063731743371
11.3900000000000	0.0916355767078788
11.4000000000000	0.0855306310896586
11.4100000000000	0.0793943985432084
11.4200000000000	0.0732297514395403
11.4300000000000	0.0670395709624353
11.4400000000000	0.0608267457718429
11.4500000000000	0.0545941706659891
11.4600000000000	0.0483447452428270
11.4700000000000	0.0420813725614494
11.4800000000000	0.0358069578040380
11.4900000000000	0.0295244069390111
11.5000000000000	0.0232366253859451
11.5100000000000	0.0169465166828763
11.5200000000000	0.0106569811566346
11.5300000000000	0.00437091459674220
11.5400000000000	0.00190879306647609
11.5500000000000	0.00817925907896452
11.5600000000000	0.0144376091746241
11.5700000000000	0.0206809788810362
11.5800000000000	0.0269065148185691
11.5900000000000	0.0331113759923703
11.6000000000000	0.0392927350765928
11.6100000000000	0.0454477796903264
11.6200000000000	0.0515737136646498
11.6300000000000	0.0576677583002287
11.6400000000000	0.0637271536149163
11.6500000000000	0.0697491595807862
11.6600000000000	0.0757310573500741
11.6700000000000	0.0816701504694615
11.6800000000000	0.0875637660821683
11.6900000000000	0.0934092561173461
11.7000000000000	0.0992039984662246
11.7100000000000	0.104945398144499
11.7200000000000	0.110630888440476
11.7300000000000	0.116257932048448
11.7400000000000	0.121824022186786
11.7500000000000	0.127326683700338
11.7600000000000	0.132763474146571
11.7700000000000	0.138131984865030
11.7800000000000	0.143429842029661
11.7900000000000	0.148654707683506
11.8000000000000	0.153804280755378
11.8100000000000	0.158876298058034
11.8200000000000	0.163868535267444
11.8300000000000	0.168778807882742
11.8400000000000	0.173604972166444
11.8500000000000	0.178344926064530
11.8600000000000	0.182996610106027
11.8700000000000	0.187558008281681
11.8800000000000	0.192027148901392
11.8900000000000	0.196402105430003
11.9000000000000	0.200680997301153
11.9100000000000	0.204861990708830
11.9200000000000	0.208943299376288
11.9300000000000	0.212923185302028
11.9400000000000	0.216799959482558
11.9500000000000	0.220571982611603
11.9600000000000	0.224237665755504
11.9700000000000	0.227795471004545
11.9800000000000	0.231243912099935
11.9900000000000	0.234581555036208
12	0.237807018638788
12.0100000000000	0.240918975116539
12.0200000000000	0.243916150589020
12.0300000000000	0.246797325588329
12.0400000000000	0.249561335535272
12.0500000000000	0.252207071189729
12.0600000000000	0.254733479075044
12.0700000000000	0.257139561876268
12.0800000000000	0.259424378812143
12.0900000000000	0.261587045980695
12.1000000000000	0.263626736678285
12.1100000000000	0.265542681692082
12.1200000000000	0.267334169565810
12.1300000000000	0.269000546838710
12.1400000000000	0.270541218257668
12.1500000000000	0.271955646962432
12.1600000000000	0.273243354643885
12.1700000000000	0.274403921675360
12.1800000000000	0.275436987216954
12.1900000000000	0.276342249292860
12.2000000000000	0.277119464841718
12.2100000000000	0.277768449740002
12.2200000000000	0.278289078798477
12.2300000000000	0.278681285731781
12.2400000000000	0.278945063101175
12.2500000000000	0.279080462230540
12.2600000000000	0.279087593095702
12.2700000000000	0.278966624187168
12.2800000000000	0.278717782346404
12.2900000000000	0.278341352575734
12.3000000000000	0.277837677822027
12.3100000000000	0.277207158734292
12.3200000000000	0.276450253395333
12.3300000000000	0.275567477027642
12.3400000000000	0.274559401673689
12.3500000000000	0.273426655850808
12.3600000000000	0.272169924180871
12.3700000000000	0.270789946994961
12.3800000000000	0.269287519913268
12.3900000000000	0.267663493400429
12.4000000000000	0.265918772296564
12.4100000000000	0.264054315324261
12.4200000000000	0.262071134571761
12.4300000000000	0.259970294952629
12.4400000000000	0.257752913642193
12.4500000000000	0.255420159491039
12.4600000000000	0.252973252415871
12.4700000000000	0.250413462768041
12.4800000000000	0.247742110680096
12.4900000000000	0.244960565390631
12.5000000000000	0.242070244547841
12.5100000000000	0.239072613492089
12.5200000000000	0.235969184517852
12.5300000000000	0.232761516115440
12.5400000000000	0.229451212192823
12.5500000000000	0.226039921277993
12.5600000000000	0.222529335702230
12.5700000000000	0.218921190764689
12.5800000000000	0.215217263878688
12.5900000000000	0.211419373700170
12.6000000000000	0.207529379238709
12.6100000000000	0.203549178951496
12.6200000000000	0.199480709820817
12.6300000000000	0.195325946415351
12.6400000000000	0.191086899935836
12.6500000000000	0.186765617245527
12.6600000000000	0.182364179885908
12.6700000000000	0.177884703078121
12.6800000000000	0.173329334710623
12.6900000000000	0.168700254313518
12.7000000000000	0.163999672020056
12.7100000000000	0.159229827515824
12.7200000000000	0.154392988976067
12.7300000000000	0.149491451991701
12.7400000000000	0.144527538484500
12.7500000000000	0.139503595611935
12.7600000000000	0.134421994662234
12.7700000000000	0.129285129940154
12.7800000000000	0.124095417643970
12.7900000000000	0.118855294734237
12.8000000000000	0.113567217794833
12.8100000000000	0.108233661886796
12.8200000000000	0.102857119395546
12.8300000000000	0.0974400988719461
12.8400000000000	0.0919851238677964
12.8500000000000	0.0864947317662798
12.8600000000000	0.0809714726079003
12.8700000000000	0.0754179079124381
12.8800000000000	0.0698366094975062
12.8900000000000	0.0642301582941691
12.9000000000000	0.0586011431602851
12.9100000000000	0.0529521596919798
12.9200000000000	0.0472858090339122
12.9300000000000	0.0416046966887678
12.9400000000000	0.0359114313266432
12.9500000000000	0.0302086235947067
12.9600000000000	0.0244988849278507
12.9700000000000	0.0187848263607199
12.9800000000000	0.0130690573417307
12.9900000000000	0.00735418454962532
13	0.00164281071303421
13.0100000000000	0.00406246656637176
13.0200000000000	0.00975905598660424
13.0300000000000	0.0154443737135069
13.0400000000000	0.0211158445437069
13.0500000000000	0.0267709030619248
13.0600000000000	0.0324069947920844
13.0700000000000	0.0380215773417550
13.0800000000000	0.0436121215393477
13.0900000000000	0.0491761125636472
13.1000000000000	0.0547110510651177
13.1100000000000	0.0602144542784905
13.1200000000000	0.0656838571261872
13.1300000000000	0.0711168133120625
13.1400000000000	0.0765108964049647
13.1500000000000	0.0818637009116823
13.1600000000000	0.0871728433387935
13.1700000000000	0.0924359632429438
13.1800000000000	0.0976507242690828
13.1900000000000	0.102814815176264
13.2000000000000	0.107925950850493
13.2100000000000	0.112981873304241
13.2200000000000	0.117980352662147
13.2300000000000	0.122919188132536
13.2400000000000	0.127796208964283
13.2500000000000	0.132609275388642
13.2600000000000	0.137356279545638
13.2700000000000	0.142035146394616
13.2800000000000	0.146643834608568
13.2900000000000	0.151180337451848
13.3000000000000	0.155642683640913
13.3100000000000	0.160028938187741
13.3200000000000	0.164337203225531
13.3300000000000	0.168565618816381
13.3400000000000	0.172712363740585
13.3500000000000	0.176775656267222
13.3600000000000	0.180753754905742
13.3700000000000	0.184644959138183
13.3800000000000	0.188447610131777
13.3900000000000	0.192160091431636
13.4000000000000	0.195780829633218
13.4100000000000	0.199308295034305
13.4200000000000	0.202741002266259
13.4300000000000	0.206077510904266
13.4400000000000	0.209316426056345
13.4500000000000	0.212456398930891
13.4600000000000	0.215496127382514
13.4700000000000	0.218434356435968
13.4800000000000	0.221269878787988
13.4900000000000	0.224001535286803
13.5000000000000	0.226628215389170
13.5100000000000	0.229148857594764
13.5200000000000	0.231562449857737
13.5300000000000	0.233868029975308
13.5400000000000	0.236064685953265
13.5500000000000	0.238151556348205
13.5600000000000	0.240127830586440
13.5700000000000	0.241992749259431
13.5800000000000	0.243745604395667
13.5900000000000	0.245385739708888
13.6000000000000	0.246912550822607
13.6100000000000	0.248325485470825
13.6200000000000	0.249624043674928
13.6300000000000	0.250807777896682
13.6400000000000	0.251876293167331
13.6500000000000	0.252829247192753
13.6600000000000	0.253666350434669
13.6700000000000	0.254387366167912
13.6800000000000	0.254992110513763
13.6900000000000	0.255480452449370
13.7000000000000	0.255852313793295
13.7100000000000	0.256107669167222
13.7200000000000	0.256246545933889
13.7300000000000	0.256269024111299
13.7400000000000	0.256175236263292
13.7500000000000	0.255965367366568
13.7600000000000	0.255639654654244
13.7700000000000	0.255198387436062
13.7800000000000	0.254641906895372
13.7900000000000	0.253970605862991
13.8000000000000	0.253184928568112
13.8100000000000	0.252285370366379
13.8200000000000	0.251272477445301
13.8300000000000	0.250146846507181
13.8400000000000	0.248909124429706
13.8500000000000	0.247560007904432
13.8600000000000	0.246100243053315
13.8700000000000	0.244530625023527
13.8800000000000	0.242851997560757
13.8900000000000	0.241065252561226
13.9000000000000	0.239171329602656
13.9100000000000	0.237171215454428
13.9200000000000	0.235065943567182
13.9300000000000	0.232856593542140
13.9400000000000	0.230544290580382
13.9500000000000	0.228130204912405
13.9600000000000	0.225615551208203
13.9700000000000	0.223001587968202
13.9800000000000	0.220289616895329
13.9900000000000	0.217480982248537
14	0.214577070178108
14.0100000000000	0.211579308043053
14.0200000000000	0.208489163710949
14.0300000000000	0.205308144840554
14.0400000000000	0.202037798147549
14.0500000000000	0.198679708653767
14.0600000000000	0.195235498920262
14.0700000000000	0.191706828264601
14.0800000000000	0.188095391962740
14.0900000000000	0.184402920435887
14.1000000000000	0.180631178422723
14.1100000000000	0.176781964137384
14.1200000000000	0.172857108413586
14.1300000000000	0.168858473835357
14.1400000000000	0.164787953854691
14.1500000000000	0.160647471896639
14.1600000000000	0.156438980452202
14.1700000000000	0.152164460159450
14.1800000000000	0.147825918873337
14.1900000000000	0.143425390724609
14.2000000000000	0.138964935168270
14.2100000000000	0.134446636022017
14.2200000000000	0.129872600495157
14.2300000000000	0.125244958208356
14.2400000000000	0.120565860204782
14.2500000000000	0.115837477953025
14.2600000000000	0.111062002342271
14.2700000000000	0.106241642670234
14.2800000000000	0.101378625624232
14.2900000000000	0.0964751942559637
14.3000000000000	0.0915336069503899
14.3100000000000	0.0865561363892194
14.3200000000000	0.0815450685094719
14.3300000000000	0.0765027014575922
14.3400000000000	0.0714313445395759
14.3500000000000	0.0663333171676196
14.3600000000000	0.0612109478037354
14.3700000000000	0.0560665729008287
14.3800000000000	0.0509025358417087
14.3900000000000	0.0457211858765401
14.4000000000000	0.0405248770591538
14.4100000000000	0.0353159671827751
14.4200000000000	0.0300968167155658
14.4300000000000	0.0248697877365296
14.4400000000000	0.0196372428722085
14.4500000000000	0.0144015442346726
14.4600000000000	0.00916505236126107
14.4700000000000	0.00393012515656024
14.4800000000000	0.00130088316290957
14.4900000000000	0.00652562312087372
14.5000000000000	0.0117417510297766
14.5100000000000	0.0169469300352116
14.5200000000000	0.0221388311557691
14.5300000000000	0.0273151343178388
14.5400000000000	0.0324735293849702
14.5500000000000	0.0376117171812705
14.5600000000000	0.0427274105084228
14.5700000000000	0.0478183351558964
14.5800000000000	0.0528822309038634
14.5900000000000	0.0579168525184187
14.6000000000000	0.0629199707386447
14.6100000000000	0.0678893732551319
14.6200000000000	0.0728228656794538
14.6300000000000	0.0777182725042708
14.6400000000000	0.0825734380535751
14.6500000000000	0.0873862274226805
14.6600000000000	0.0921545274076044
14.6700000000000	0.0968762474233377
14.6800000000000	0.101549320410727
14.6900000000000	0.106171703731496
14.7000000000000	0.110741380051042
14.7100000000000	0.115256358208667
14.7200000000000	0.119714674074829
14.7300000000000	0.124114391395059
14.7400000000000	0.128453602620214
14.7500000000000	0.132730429722688
14.7600000000000	0.136943024998220
14.7700000000000	0.141089571853029
14.7800000000000	0.145168285575869
14.7900000000000	0.149177414094724
14.8000000000000	0.153115238717834
14.8100000000000	0.156980074858700
14.8200000000000	0.160770272744840
14.8300000000000	0.164484218109911
14.8400000000000	0.168120332869006
14.8500000000000	0.171677075776784
14.8600000000000	0.175152943068186
14.8700000000000	0.178546469081504
14.8800000000000	0.181856226863479
14.8900000000000	0.185080828756278
14.9000000000000	0.188218926966038
14.9100000000000	0.191269214112793
14.9200000000000	0.194230423761555
14.9300000000000	0.197101330934324
14.9400000000000	0.199880752602867
14.9500000000000	0.202567548162027
14.9600000000000	0.205160619883419
14.9700000000000	0.207658913349310
14.9800000000000	0.210061417866548
14.9900000000000	0.212367166860356
15	0.214575238247869

==> Fig_leak/42.txt <==
-5	0.637317695360179
-4.99000000000000	0.637540980788644
-4.98000000000000	0.637460188234840
-4.97000000000000	0.637074405303910
-4.96000000000000	0.636382859602621
-4.95000000000000	0.635384919530611
-4.94000000000000	0.634080095009390
-4.93000000000000	0.632468038148593
-4.92000000000000	0.630548543848977
-4.91000000000000	0.628321550341721
-4.90000000000000	0.625787139663590
-4.89000000000000	0.622945538067549
-4.88000000000000	0.619797116368471
-4.87000000000000	0.616342390223570
-4.86000000000000	0.612582020347257
-4.85000000000000	0.608516812660107
-4.84000000000000	0.604147718371702
-4.83000000000000	0.599475833997086
-4.82000000000000	0.594502401306661
-4.81000000000000	0.589228807209313
-4.80000000000000	0.583656583568659
-4.79000000000000	0.577787406952276
-4.78000000000000	0.571623098313838
-4.77000000000000	0.565165622608089
-4.76000000000000	0.558417088338666
-4.75000000000000	0.551379747038722
-4.74000000000000	0.544055992684429
-4.73000000000000	0.536448361041413
-4.72000000000000	0.528559528944199
-4.71000000000000	0.520392313508831
-4.70000000000000	0.511949671278776
-4.69000000000000	0.503234697304346
-4.68000000000000	0.494250624155816
-4.67000000000000	0.485000820870516
-4.66000000000000	0.475488791834164
-4.65000000000000	0.465718175596737
-4.64000000000000	0.455692743623241
-4.63000000000000	0.445416398979743
-4.62000000000000	0.434893174955046
-4.61000000000000	0.424127233618462
-4.60000000000000	0.413122864314139
-4.59000000000000	0.401884482092413
-4.58000000000000	0.390416626078712
-4.57000000000000	0.378723957780587
-4.56000000000000	0.366811259333395
-4.55000000000000	0.354683431685311
-4.54000000000000	0.342345492722220
-4.53000000000000	0.329802575333243
-4.52000000000000	0.317059925417514
-4.51000000000000	0.304122899832996
-4.50000000000000	0.290996964288025
-4.49000000000000	0.277687691176398
-4.48000000000000	0.264200757356815
-4.47000000000000	0.250541941877477
-4.46000000000000	0.236717123646730
-4.45000000000000	0.222732279050602
-4.44000000000000	0.208593479518213
-4.43000000000000	0.194306889035921
-4.42000000000000	0.179878761611214
-4.41000000000000	0.165315438687328
-4.40000000000000	0.150623346509615
-4.39000000000000	0.135808993444665
-4.38000000000000	0.120878967253288
-4.37000000000000	0.105839932318420
-4.36000000000000	0.0906986268290760
-4.35000000000000	0.0754618599214512
-4.34000000000000	0.0601365087783896
-4.33000000000000	0.0447295156883312
-4.32000000000000	0.0292478850649591
-4.31000000000000	0.0136986804288091
-4.30000000000000	0.00191097864799755
-4.29000000000000	0.0175739196325480
-4.28000000000000	0.0332829201562702
-4.27000000000000	0.0490307111730139
-4.26000000000000	0.0648099801488237
-4.25000000000000	0.0806133742820488
-4.24000000000000	0.0964335037524283
-4.23000000000000	0.112262944997797
-4.22000000000000	0.128094244017004
-4.21000000000000	0.143919919697649
-4.20000000000000	0.159732467167245
-4.19000000000000	0.175524361166337
-4.18000000000000	0.191288059442121
-4.17000000000000	0.207016006161181
-4.16000000000000	0.222700635339751
-4.15000000000000	0.238334374290148
-4.14000000000000	0.253909647081746
-4.13000000000000	0.269418878015108
-4.12000000000000	0.284854495107672
-4.11000000000000	0.300208933589476
-4.10000000000000	0.315474639407457
-4.09000000000000	0.330644072736645
-4.08000000000000	0.345709711496837
-4.07000000000000	0.360664054873119
-4.06000000000000	0.375499626838653
-4.05000000000000	0.390208979678212
-4.04000000000000	0.404784697510860
-4.03000000000000	0.419219399810181
-4.02000000000000	0.433505744920490
-4.01000000000000	0.447636433567440
-4	0.461604212361427
-3.99000000000000	0.475401877292197
-3.98000000000000	0.489022277213079
-3.97000000000000	0.502458317313227
-3.96000000000000	0.515702962576308
-3.95000000000000	0.528749241224010
-3.94000000000000	0.541590248142828
-3.93000000000000	0.554219148292477
-3.92000000000000	0.566629180094416
-3.91000000000000	0.578813658798864
-3.90000000000000	0.590765979828728
-3.89000000000000	0.602479622098914
-3.88000000000000	0.613948151309414
-3.87000000000000	0.625165223210635
-3.86000000000000	0.636124586839436
-3.85000000000000	0.646820087724286
-3.84000000000000	0.657245671058059
-3.83000000000000	0.667395384836933
-3.82000000000000	0.677263382963872
-3.81000000000000	0.686843928315174
-3.80000000000000	0.696131395768652
-3.79000000000000	0.705120275191913
-3.78000000000000	0.713805174389311
-3.77000000000000	0.722180822006100
-3.76000000000000	0.730242070388375
-3.75000000000000	0.737983898397360
-3.74000000000000	0.745401414176660
-3.73000000000000	0.752489857871076
-3.72000000000000	0.759244604295608
-3.71000000000000	0.765661165553320
-3.70000000000000	0.771735193600699
-3.69000000000000	0.777462482759222
-3.68000000000000	0.782838972171816
-3.67000000000000	0.787860748202947
-3.66000000000000	0.792524046781084
-3.65000000000000	0.796825255682295
-3.64000000000000	0.800760916753778
-3.63000000000000	0.804327728076133
-3.62000000000000	0.807522546063207
-3.61000000000000	0.810342387498379
-3.60000000000000	0.812784431506161
-3.59000000000000	0.814846021458035
-3.58000000000000	0.816524666811444
-3.57000000000000	0.817818044880914
-3.56000000000000	0.818724002540280
-3.55000000000000	0.819240557855042
-3.54000000000000	0.819365901643881
-3.53000000000000	0.819098398968416
-3.52000000000000	0.818436590550287
-3.51000000000000	0.817379194114708
-3.50000000000000	0.815925105659629
-3.49000000000000	0.814073400649706
-3.48000000000000	0.811823335134291
-3.47000000000000	0.809174346788689
-3.46000000000000	0.806126055877970
-3.45000000000000	0.802678266142627
-3.44000000000000	0.798830965605447
-3.43000000000000	0.794584327298950
-3.42000000000000	0.789938709912813
-3.41000000000000	0.784894658360729
-3.40000000000000	0.779452904266144
-3.39000000000000	0.773614366366422
-3.38000000000000	0.767380150834944
-3.37000000000000	0.760751551520743
-3.36000000000000	0.753730050105264
-3.35000000000000	0.746317316175919
-3.34000000000000	0.738515207216094
-3.33000000000000	0.730325768511338
-3.32000000000000	0.721751232971491
-3.31000000000000	0.712794020868519
-3.30000000000000	0.703456739489899
-3.29000000000000	0.693742182707413
-3.28000000000000	0.683653330461219
-3.27000000000000	0.673193348159180
-3.26000000000000	0.662365585991377
-3.25000000000000	0.651173578159830
-3.24000000000000	0.639621042023478
-3.23000000000000	0.627711877158473
-3.22000000000000	0.615450164333938
-3.21000000000000	0.602840164403304
-3.20000000000000	0.589886317111451
-3.19000000000000	0.576593239817864
-3.18000000000000	0.562965726136067
-3.17000000000000	0.549008744489644
-3.16000000000000	0.534727436585175
-3.15000000000000	0.520127115802488
-3.14000000000000	0.505213265502605
-3.13000000000000	0.489991537253859
-3.12000000000000	0.474467748976645
-3.11000000000000	0.458647883007361
-3.10000000000000	0.442538084082054
-3.09000000000000	0.426144657240421
-3.08000000000000	0.409474065650734
-3.07000000000000	0.392532928356409
-3.06000000000000	0.375328017944909
-3.05000000000000	0.357866258139697
-3.04000000000000	0.340154721316053
-3.03000000000000	0.322200625941519
-3.02000000000000	0.304011333941872
-3.01000000000000	0.285594347993457
-3	0.266957308742811
-2.99000000000000	0.248107991954535
-2.98000000000000	0.229054305588395
-2.97000000000000	0.209804286806635
-2.96000000000000	0.190366098912624
-2.95000000000000	0.170748028221800
-2.94000000000000	0.150958480866175
-2.93000000000000	0.131005979533413
-2.92000000000000	0.110899160141722
-2.91000000000000	0.0906467684517794
-2.90000000000000	0.0702576566168854
-2.89000000000000	0.0497407796726577
-2.88000000000000	0.0291051919675131
-2.87000000000000	0.00836004353534697
-2.86000000000000	0.0124854235883184
-2.85000000000000	0.0334218791052847
-2.84000000000000	0.0544399082473175
-2.83000000000000	0.0755300156210483
-2.82000000000000	0.0966826291036498
-2.81000000000000	0.117888103787816
-2.80000000000000	0.139136725974517
-2.79000000000000	0.160418717211963
-2.78000000000000	0.181724238379248
-2.77000000000000	0.203043393813060
-2.76000000000000	0.224366235475824
-2.75000000000000	0.245682767163667
-2.74000000000000	0.266982948752545
-2.73000000000000	0.288256700480813
-2.72000000000000	0.309493907266595
-2.71000000000000	0.330684423058159
-2.70000000000000	0.351818075215632
-2.69000000000000	0.372884668922214
-2.68000000000000	0.393873991623208
-2.67000000000000	0.414775817490945
-2.66000000000000	0.435579911913938
-2.65000000000000	0.456276036008299
-2.64000000000000	0.476853951149672
-2.63000000000000	0.497303423523788
-2.62000000000000	0.517614228693749
-2.61000000000000	0.537776156182210
-2.60000000000000	0.557779014066525
-2.59000000000000	0.577612633584936
-2.58000000000000	0.597266873751946
-2.57000000000000	0.616731625980881
-2.56000000000000	0.635996818711750
-2.55000000000000	0.655052422042443
-2.54000000000000	0.673888452361309
-2.53000000000000	0.692494976979170
-2.52000000000000	0.710862118758782
-2.51000000000000	0.728980060739819
-2.50000000000000	0.746839050757346
-2.49000000000000	0.764429406051864
-2.48000000000000	0.781741517868899
-2.47000000000000	0.798765856046193
-2.46000000000000	0.815492973586485
-2.45000000000000	0.831913511213927
-2.44000000000000	0.848018201912132
-2.43000000000000	0.863797875441895
-2.42000000000000	0.879243462836592
-2.41000000000000	0.894346000873300
-2.40000000000000	0.909096636517667
-2.39000000000000	0.923486631340552
-2.38000000000000	0.937507365904513
-2.37000000000000	0.951150344118141
-2.36000000000000	0.964407197556360
-2.35000000000000	0.977269689744695
-2.34000000000000	0.989729720405630
-2.33000000000000	1.00177932966513
-2.32000000000000	1.01341070221738
-2.31000000000000	1.02461617144593
-2.30000000000000	1.03538822349932
-2.29000000000000	1.04571950131926
-2.28000000000000	1.05560280861964
-2.27000000000000	1.06503111381444
-2.26000000000000	1.07399755389275
-2.25000000000000	1.08249543823904
-2.24000000000000	1.09051825239707
-2.23000000000000	1.09805966177538
-2.22000000000000	1.10511351529291
-2.21000000000000	1.11167384896277
-2.20000000000000	1.11773488941270
-2.19000000000000	1.12329105734026
-2.18000000000000	1.12833697090127
-2.17000000000000	1.13286744902989
-2.16000000000000	1.13687751468847
-2.15000000000000	1.14036239804592
-2.14000000000000	1.14331753958271
-2.13000000000000	1.14573859312118
-2.12000000000000	1.14762142877955
-2.11000000000000	1.14896213584810
-2.10000000000000	1.14975702558621
-2.09000000000000	1.15000263393858
-2.08000000000000	1.14969572416951
-2.07000000000000	1.14883328941364
-2.06000000000000	1.14741255514191
-2.05000000000000	1.14543098154138
-2.04000000000000	1.14288626580775
-2.03000000000000	1.13977634434909
-2.02000000000000	1.13609939489985
-2.01000000000000	1.13185383854371
-2	1.12703834164434
-1.99000000000000	1.12165181768281
-1.98000000000000	1.11569342900056
-1.97000000000000	1.10916258844709
-1.96000000000000	1.10205896093106
-1.95000000000000	1.09438246487413
-1.94000000000000	1.08613327356634
-1.93000000000000	1.07731181642240
-1.92000000000000	1.06791878013775
-1.91000000000000	1.05795510974389
-1.90000000000000	1.04742200956189
-1.89000000000000	1.03632094405355
-1.88000000000000	1.02465363856947
-1.87000000000000	1.01242207999332
-1.86000000000000	0.999628517281696
-1.85000000000000	0.986275461899107
-1.84000000000000	0.972365688147359
-1.83000000000000	0.957902233389023
-1.82000000000000	0.942888398164431
-1.81000000000000	0.927327746201839
-1.80000000000000	0.911224104320370
-1.79000000000000	0.894581562225417
-1.78000000000000	0.877404472196239
-1.77000000000000	0.859697448665500
-1.76000000000000	0.841465367690562
-1.75000000000000	0.822713366316388
-1.74000000000000	0.803446841829934
-1.73000000000000	0.783671450906000
-1.72000000000000	0.763393108644481
-1.71000000000000	0.742617987499083
-1.70000000000000	0.721352516097550
-1.69000000000000	0.699603377953535
-1.68000000000000	0.677377510070255
-1.67000000000000	0.654682101436164
-1.66000000000000	0.631524591412865
-1.65000000000000	0.607912668015565
-1.64000000000000	0.583854266086432
-1.63000000000000	0.559357565361193
-1.62000000000000	0.534430988429440
-1.61000000000000	0.509083198589093
-1.60000000000000	0.483323097595566
-1.59000000000000	0.457159823306137
-1.58000000000000	0.430602747220201
-1.57000000000000	0.403661471915984
-1.56000000000000	0.376345828384482
-1.55000000000000	0.348665873261264
-1.54000000000000	0.320631885957041
-1.53000000000000	0.292254365687695
-1.52000000000000	0.263544028404728
-1.51000000000000	0.234511803627009
-1.50000000000000	0.205168831174731
-1.49000000000000	0.175526457806634
-1.48000000000000	0.145596233761477
-1.47000000000000	0.115389909204852
-1.46000000000000	0.0849194305824727
-1.45000000000000	0.0541969368810547
-1.44000000000000	0.0232347557980241
-1.43000000000000	0.00795460017874090
-1.42000000000000	0.0393584377798348
-1.41000000000000	0.0709638870506001
-1.40000000000000	0.102757905533448
-1.39000000000000	0.134727282534741
-1.38000000000000	0.166858643474915
-1.37000000000000	0.199138454320263
-1.36000000000000	0.231553026094994
-1.35000000000000	0.264088519471918
-1.34000000000000	0.296730949440253
-1.33000000000000	0.329466190048929
-1.32000000000000	0.362279979223716
-1.31000000000000	0.395157923656531
-1.30000000000000	0.428085503765213
-1.29000000000000	0.461048078721972
-1.28000000000000	0.494030891548821
-1.27000000000000	0.527019074278084
-1.26000000000000	0.559997653176247
-1.25000000000000	0.592951554029168
-1.24000000000000	0.625865607486876
-1.23000000000000	0.658724554465904
-1.22000000000000	0.691513051607324
-1.21000000000000	0.724215676788387
-1.20000000000000	0.756816934685873
-1.19000000000000	0.789301262389016
-1.18000000000000	0.821653035060028
-1.17000000000000	0.853856571640085
-1.16000000000000	0.885896140598698
-1.15000000000000	0.917755965724335
-1.14000000000000	0.949420231954134
-1.13000000000000	0.980873091240568
-1.12000000000000	1.01209866845282
-1.11000000000000	1.04308106731072
-1.10000000000000	1.07380437634897
-1.09000000000000	1.10425267490942
-1.08000000000000	1.13441003915917
-1.07000000000000	1.16426054813216
-1.06000000000000	1.19378828979201
-1.05000000000000	1.22297736711378
-1.04000000000000	1.25181190418233
-1.03000000000000	1.28027605230494
-1.02000000000000	1.30835399613591
-1.01000000000000	1.33602995981066
-1	1.36328821308713
-0.990000000000000	1.39011307749196
-0.980000000000000	1.41648893246920
-0.970000000000000	1.44240022152904
-0.960000000000000	1.46783145839428
-0.950000000000000	1.49276723314213
-0.940000000000000	1.51719221833880
-0.930000000000000	1.54109117516474
-0.920000000000000	1.56444895952787
-0.910000000000000	1.58725052816256
-0.900000000000000	1.60948094471188
-0.890000000000000	1.63112538579077
-0.880000000000000	1.65216914702767
-0.870000000000000	1.67259764908228
-0.860000000000000	1.69239644363698
-0.850000000000000	1.71155121935962
-0.840000000000000	1.73004780783520
-0.830000000000000	1.74787218946411
-0.820000000000000	1.76501049932461
-0.810000000000000	1.78144903299706
-0.800000000000000	1.79717425234775
-0.790000000000000	1.81217279126973
-0.780000000000000	1.82643146137861
-0.770000000000000	1.83993725766080
-0.760000000000000	1.85267736407190
-0.750000000000000	1.86463915908313
-0.740000000000000	1.87581022117337
-0.730000000000000	1.88617833426455
-0.720000000000000	1.89573149309825
-0.710000000000000	1.90445790855128
-0.700000000000000	1.91234601288795
-0.690000000000000	1.91938446494695
-0.680000000000000	1.92556215526060
-0.670000000000000	1.93086821110447
-0.660000000000000	1.93529200147504
-0.650000000000000	1.93882314199356
-0.640000000000000	1.94145149973383
-0.630000000000000	1.94316719797205
-0.620000000000000	1.94396062085650
-0.610000000000000	1.94382241799535
-0.600000000000000	1.94274350896036
-0.590000000000000	1.94071508770476
-0.580000000000000	1.93772862689328
-0.570000000000000	1.93377588214250
-0.560000000000000	1.92884889616970
-0.550000000000000	1.92294000284840
-0.540000000000000	1.91604183116879
-0.530000000000000	1.90814730910131
-0.520000000000000	1.89924966736175
-0.510000000000000	1.88934244307609
-0.500000000000000	1.87841948334350
-0.490000000000000	1.86647494869597
-0.480000000000000	1.85350331645281
-0.470000000000000	1.83949938396877
-0.460000000000000	1.82445827177407
-0.450000000000000	1.80837542660497
-0.440000000000000	1.79124662432349
-0.430000000000000	1.77306797272499
-0.420000000000000	1.75383591423205
-0.410000000000000	1.73354722847360
-0.399999999999999	1.71219903474801
-0.390000000000000	1.68978879436887
-0.380000000000000	1.66631431289226
-0.370000000000000	1.64177374222468
-0.360000000000000	1.61616558261014
-0.350000000000000	1.58948868449582
-0.340000000000000	1.56174225027500
-0.330000000000000	1.53292583590652
-0.320000000000000	1.50303935240976
-0.310000000000000	1.47208306723440
-0.300000000000000	1.44005760550415
-0.290000000000000	1.40696395113359
-0.280000000000000	1.37280344781761
-0.270000000000000	1.33757779989264
-0.260000000000000	1.30128907306920
-0.250000000000000	1.26393969503504
-0.240000000000000	1.22553245592862
-0.230000000000000	1.18607050868221
-0.220000000000000	1.14555736923441
-0.210000000000000	1.10399691661160
-0.200000000000000	1.06139339287811
-0.190000000000000	1.01775140295478
-0.180000000000000	0.973075914305774
-0.170000000000000	0.927372256493397
-0.160000000000000	0.880646120600944
-0.149999999999999	0.832903558523396
-0.140000000000000	0.784150982126067
-0.130000000000000	0.734395162271139
-0.120000000000000	0.683643227712306
-0.110000000000000	0.631902663857589
-0.0999999999999996	0.579181311400540
-0.0899999999999999	0.525487364820129
-0.0800000000000001	0.470829370749536
-0.0700000000000003	0.415216226214289
-0.0599999999999996	0.358657176740082
-0.0499999999999998	0.301161814330787
-0.0400000000000000	0.242740075317078
-0.0300000000000003	0.183402238076337
-0.0199999999999996	0.123158920624333
-0.00999999999999979	0.0620210780794387
0	3.19654848046597e-14
0.00999999999999979	0.0628926924045061
0.0200000000000005	0.126645049187091
0.0300000000000003	0.191244794701918
0.0400000000000000	0.256679330766019
0.0499999999999998	0.322935739943716
0.0600000000000005	0.390000788952578
0.0700000000000003	0.457860932189874
0.0800000000000001	0.526502315378477
0.0899999999999999	0.595910779331001
0.100000000000001	0.666071863831030
0.110000000000000	0.736970811630189
0.120000000000000	0.808592572559839
0.130000000000000	0.880921807755935
0.140000000000000	0.953942893995820
0.150000000000000	1.02763992814546
0.160000000000000	1.10199673171563
0.170000000000000	1.17699685552573
0.180000000000000	1.25262358447337
0.190000000000000	1.32885994240849
0.200000000000000	1.40568869711009
0.210000000000000	1.48309236536409
0.220000000000000	1.56105321814053
0.230000000000000	1.63955328586834
0.240000000000000	1.71857436380595
0.250000000000000	1.79809801750588
0.260000000000000	1.87810558837142
0.270000000000000	1.95857819930354
0.280000000000000	2.03949676043602
0.290000000000000	2.12084197495692
0.300000000000000	2.20259434501431
0.310000000000001	2.28473417770422
0.320000000000000	2.36724159113869
0.330000000000000	2.45009652059194
0.340000000000000	2.53327872472239
0.350000000000001	2.61676779186835
0.360000000000000	2.70054314641524
0.370000000000000	2.78458405523212
0.380000000000000	2.86886963417513
0.390000000000000	2.95337885465573
0.400000000000000	3.03809055027122
0.410000000000000	3.12298342349536
0.420000000000000	3.20803605242668
0.430000000000000	3.29322689759201
0.440000000000000	3.37853430880284
0.450000000000000	3.46393653206211
0.460000000000000	3.54941171651896
0.470000000000000	3.63493792146894
0.480000000000000	3.72049312339707
0.490000000000000	3.80605522306144
0.500000000000000	3.89160205261467
0.510000000000000	3.97711138276060
0.520000000000001	4.06256092994392
0.530000000000000	4.14792836356971
0.540000000000000	4.23319131325079
0.550000000000000	4.31832737607984
0.560000000000001	4.40331412392390
0.570000000000000	4.48812911073853
0.580000000000000	4.57274987989902
0.590000000000000	4.65715397154596
0.600000000000001	4.74131892994249
0.610000000000000	4.82522231084059
0.620000000000000	4.90884168885378
0.630000000000000	4.99215466483341
0.640000000000000	5.07513887324600
0.650000000000000	5.15777198954883
0.660000000000000	5.24003173756119
0.670000000000000	5.32189589682850
0.680000000000000	5.40334230997666
0.690000000000000	5.48434889005400
0.700000000000000	5.56489362785798
0.710000000000000	5.64495459924415
0.720000000000000	5.72450997241455
0.730000000000000	5.80353801518294
0.740000000000000	5.88201710221416
0.750000000000000	5.95992572223508
0.760000000000000	6.03724248521427
0.770000000000001	6.11394612950794
0.780000000000000	6.19001552896946
0.790000000000000	6.26542970001986
0.800000000000000	6.34016780867663
0.810000000000001	6.41420917753838
0.820000000000000	6.48753329272255
0.830000000000000	6.56011981075397
0.840000000000000	6.63194856540132
0.850000000000001	6.70299957445924
0.860000000000000	6.77325304647356
0.870000000000000	6.84268938740699
0.880000000000000	6.91128920724308
0.890000000000000	6.97903332652568
0.900000000000000	7.04590278283187
0.910000000000000	7.11187883717550
0.920000000000000	7.17694298033948
0.930000000000000	7.24107693913403
0.940000000000000	7.30426268257882
0.950000000000000	7.36648242800668
0.960000000000000	7.42771864708651
0.970000000000000	7.48795407176328
0.980000000000000	7.54717170011288
0.990000000000000	7.60535480210957
1	7.66248692530400
1.01000000000000	7.71855190040965
1.02000000000000	7.77353384679557
1.03000000000000	7.82741717788341
1.04000000000000	7.88018660644684
1.05000000000000	7.93182714981117
1.06000000000000	7.98232413495143
1.07000000000000	8.03166320348692
1.08000000000000	8.07983031657042
1.09000000000000	8.12681175967017
1.10000000000000	8.17259414724299
1.11000000000000	8.21716442729652
1.12000000000000	8.26050988583931
1.13000000000000	8.30261815121660
1.14000000000000	8.34347719833065
1.15000000000000	8.38307535274367
1.16000000000000	8.42140129466210
1.17000000000000	8.45844406280054
1.18000000000000	8.49419305812412
1.19000000000000	8.52863804746762
1.20000000000000	8.56176916703035
1.21000000000000	8.59357692574515
1.22000000000000	8.62405220852046
1.23000000000000	8.65318627935424
1.24000000000000	8.68097078431849
1.25000000000000	8.70739775441330
1.26000000000000	8.73245960828942
1.27000000000000	8.75614915483828
1.28000000000000	8.77845959564848
1.29000000000000	8.79938452732793
1.30000000000000	8.81891794369063
1.31000000000000	8.83705423780745
1.32000000000000	8.85378820391997
1.33000000000000	8.86911503921687
1.34000000000000	8.88303034547198
1.35000000000000	8.89553013054355
1.36000000000000	8.90661080973420
1.37000000000000	8.91626920701087
1.38000000000000	8.92450255608452
1.39000000000000	8.93130850134906
1.40000000000000	8.93668509867921
1.41000000000000	8.94063081608693
1.42000000000000	8.94314453423636
1.43000000000000	8.94422554681684
1.44000000000000	8.94387356077403
1.45000000000000	8.94208869639908
1.46000000000000	8.93887148727566
1.47000000000000	8.93422288008503
1.48000000000000	8.92814423426918
1.49000000000000	8.92063732155213
1.50000000000000	8.91170432531968
1.51000000000000	8.90134783985767
1.52000000000000	8.88957086944926
1.53000000000000	8.87637682733144
1.54000000000000	8.86176953451113
1.55000000000000	8.84575321844146
1.56000000000000	8.82833251155863
1.57000000000000	8.80951244967991
1.58000000000000	8.78929847026344
1.59000000000000	8.76769641053040
1.60000000000000	8.74471250545040
1.61000000000000	8.72035338559065
1.62000000000000	8.69462607482992
1.63000000000000	8.66753798793804
1.64000000000000	8.63909692802185
1.65000000000000	8.60931108383863
1.66000000000000	8.57818902697792
1.67000000000000	8.54573970891295
1.68000000000000	8.51197245792253
1.69000000000000	8.47689697588490
1.70000000000000	8.44052333494438
1.71000000000000	8.40286197405239
1.72000000000000	8.36392369538392
1.73000000000000	8.32371966063085
1.74000000000000	8.28226138717365
1.75000000000000	8.23956074413262
1.76000000000000	8.19562994830046
1.77000000000000	8.15048155995739
1.78000000000000	8.10412847857067
1.79000000000000	8.05658393837993
1.80000000000000	8.00786150387004
1.81000000000000	7.95797506513317
1.82000000000000	7.90693883312193
1.83000000000000	7.85476733479503
1.84000000000000	7.80147540815775
1.85000000000000	7.74707819719852
1.86000000000000	7.69159114672408
1.87000000000000	7.63502999709461
1.88000000000000	7.57741077886115
1.89000000000000	7.51874980730727
1.90000000000000	7.45906367689678
1.91000000000000	7.39836925562986
1.92000000000000	7.33668367930957
1.93000000000000	7.27402434572077
1.94000000000000	7.21040890872384
1.95000000000000	7.14585527226525
1.96000000000000	7.08038158430722
1.97000000000000	7.01400623067875
1.98000000000000	6.94674782885027
1.99000000000000	6.87862522163437
2	6.80965747081468
2.01000000000000	6.73986385070545
2.02000000000000	6.66926384164425
2.03000000000000	6.59787712342007
2.04000000000000	6.52572356863927
2.05000000000000	6.45282323603199
2.06000000000000	6.37919636370125
2.07000000000000	6.30486336231750
2.08000000000000	6.22984480826091
2.09000000000000	6.15416143671403
2.10000000000000	6.07783413470741
2.11000000000000	6.00088393412069
2.12000000000000	5.92333200464171
2.13000000000000	5.84519964668628
2.14000000000000	5.76650828428123
2.15000000000000	5.68727945791336
2.16000000000000	5.60753481734679
2.17000000000000	5.52729611441156
2.18000000000000	5.44658519576595
2.19000000000000	5.36542399563529
2.20000000000000	5.28383452852984
2.21000000000000	5.20183888194441
2.22000000000000	5.11945920904252
2.23000000000000	5.03671772132757
2.24000000000000	4.95363668130387
2.25000000000000	4.87023839513007
2.26000000000000	4.78654520526787
2.27000000000000	4.70257948312837
2.28000000000000	4.61836362171915
2.29000000000000	4.53392002829428
2.30000000000000	4.44927111701040
2.31000000000000	4.36443930159119
2.32000000000000	4.27944698800304
2.33000000000000	4.19431656714457
2.34000000000000	4.10907040755258
2.35000000000000	4.02373084812713
2.36000000000000	3.93832019087840
2.37000000000000	3.85286069369779
2.38000000000000	3.76737456315608
2.39000000000000	3.68188394733107
2.40000000000000	3.59641092866738
2.41000000000000	3.51097751687089
2.42000000000000	3.42560564184042
2.43000000000000	3.34031714663919
2.44000000000000	3.25513378050853
2.45000000000000	3.17007719192637
2.46000000000000	3.08516892171290
2.47000000000000	3.00043039618598
2.48000000000000	2.91588292036865
2.49000000000000	2.83154767125118
2.50000000000000	2.74744569110996
2.51000000000000	2.66359788088576
2.52000000000000	2.58002499362348
2.53000000000000	2.49674762797594
2.54000000000000	2.41378622177378
2.55000000000000	2.33116104566380
2.56000000000000	2.24889219681805
2.57000000000000	2.16699959271575
2.58000000000000	2.08550296500023
2.59000000000000	2.00442185341307
2.60000000000000	1.92377559980753
2.61000000000000	1.84358334224328
2.62000000000000	1.76386400916456
2.63000000000000	1.68463631366374
2.64000000000000	1.60591874783211
2.65000000000000	1.52772957720019
2.66000000000000	1.45008683526895
2.67000000000000	1.37300831813427
2.68000000000000	1.29651157920620
2.69000000000000	1.22061392402485
2.70000000000000	1.14533240517465
2.71000000000000	1.07068381729877
2.72000000000000	0.996684692215217
2.73000000000000	0.923351294136350
2.74000000000000	0.850699614993362
2.75000000000000	0.778745369867226
2.76000000000000	0.707503992527638
2.77000000000000	0.636990631081421
2.78000000000000	0.567220143731794
2.79000000000000	0.498207094649819
2.80000000000000	0.429965749959396
2.81000000000000	0.362510073837116
2.82000000000000	0.295853724728128
2.83000000000000	0.230010051679203
2.84000000000000	0.164992090790230
2.85000000000000	0.100812561785091
2.86000000000000	0.0374838647031309
2.87000000000000	0.0249819232879672
2.88000000000000	0.0865730509568216
2.89000000000000	0.147278095949646
2.90000000000000	0.207085967607343
2.91000000000000	0.265985909657631
2.92000000000000	0.323967502781388
2.93000000000000	0.381020667052536
2.94000000000000	0.437135664250821
2.95000000000000	0.492303100046888
2.96000000000000	0.546513926059053
2.97000000000000	0.599759441781293
2.98000000000000	0.652031296382046
2.99000000000000	0.703321490373255
3	0.753622377149555
3.01000000000000	0.802926664397030
3.02000000000000	0.851227415371455
3.03000000000000	0.898518050045782
3.04000000000000	0.944792346126679
3.05000000000000	0.990044439940006
3.06000000000000	1.03426882718530
3.07000000000000	1.07746036355910
3.08000000000000	1.11961426524720
3.09000000000000	1.16072610928607
3.10000000000000	1.20079183379334
3.11000000000000	1.23980773806779
3.12000000000000	1.27777048255893
3.13000000000000	1.31467708870649
3.14000000000000	1.35052493865025
3.15000000000000	1.38531177481052
3.16000000000000	1.41903569933969
3.17000000000000	1.45169517344547
3.18000000000000	1.48328901658621
3.19000000000000	1.51381640553900
3.20000000000000	1.54327687334104
3.21000000000000	1.57167030810525
3.22000000000000	1.59899695171043
3.23000000000000	1.62525739836720
3.24000000000000	1.65045259306011
3.25000000000000	1.67458382986718
3.26000000000000	1.69765275015751
3.27000000000000	1.71966134066799
3.28000000000000	1.74061193146023
3.29000000000000	1.76050719375858
3.30000000000000	1.77935013767045
3.31000000000000	1.79714410979005
3.32000000000000	1.81389279068670
3.33000000000000	1.82960019227890
3.34000000000000	1.84427065509554
3.35000000000000	1.85790884542542
3.36000000000000	1.87051975235650
3.37000000000000	1.88210868470623
3.38000000000000	1.89268126784442
3.39000000000000	1.90224344041007
3.40000000000000	1.91080145092367
3.41000000000000	1.91836185429654
3.42000000000000	1.92493150823871
3.43000000000000	1.93051756956705
3.44000000000000	1.93512749041520
3.45000000000000	1.93876901434702
3.46000000000000	1.94145017237531
3.47000000000000	1.94317927888745
3.48000000000000	1.94396492747985
3.49000000000000	1.94381598670291
3.50000000000000	1.94274159571847
3.51000000000000	1.94075115987142
3.52000000000000	1.93785434617762
3.53000000000000	1.93406107872980
3.54000000000000	1.92938153402362
3.55000000000000	1.92382613620573
3.56000000000000	1.91740555224589
3.57000000000000	1.91013068703517
3.58000000000000	1.90201267841234
3.59000000000000	1.89306289212042
3.60000000000000	1.88329291669564
3.61000000000000	1.87271455829077
3.62000000000000	1.86133983543518
3.63000000000000	1.84918097373354
3.64000000000000	1.83625040050558
3.65000000000000	1.82256073936896
3.66000000000000	1.80812480476753
3.67000000000000	1.79295559644726
3.68000000000000	1.77706629388199
3.69000000000000	1.76047025065131
3.70000000000000	1.74318098877296
3.71000000000000	1.72521219299184
3.72000000000000	1.70657770502808
3.73000000000000	1.68729151778650
3.74000000000000	1.66736776952963
3.75000000000000	1.64682073801681
3.76000000000000	1.62566483461164
3.77000000000000	1.60391459836001
3.78000000000000	1.58158469004134
3.79000000000000	1.55868988619505
3.80000000000000	1.53524507312495
3.81000000000000	1.51126524088369
3.82000000000000	1.48676547723971
3.83000000000000	1.46176096162908
3.84000000000000	1.43626695909465
3.85000000000000	1.41029881421471
3.86000000000000	1.38387194502373
3.87000000000000	1.35700183692741
3.88000000000000	1.32970403661446
3.89000000000000	1.30199414596746
3.90000000000000	1.27388781597513
3.91000000000000	1.24540074064843
3.92000000000000	1.21654865094270
3.93000000000000	1.18734730868831
3.94000000000000	1.15781250053204
3.95000000000000	1.12796003189161
3.96000000000000	1.09780572092549
3.97000000000000	1.06736539252049
3.98000000000000	1.03665487229923
3.99000000000000	1.00568998064985
4	0.974486526780235
4.01000000000000	0.943060302798845
4.02000000000000	0.911427077824544
4.03000000000000	0.879602592127511
4.04000000000000	0.847602551303456
4.05000000000000	0.815442620483349
4.06000000000000	0.783138418580669
4.07000000000000	0.750705512578483
4.08000000000000	0.718159411858325
4.09000000000000	0.685515562573005
4.10000000000000	0.652789342065367
4.11000000000000	0.619996053335145
4.12000000000000	0.587150919555773
4.13000000000000	0.554269078643240
4.14000000000000	0.521365577878915
4.15000000000000	0.488455368588287
4.16000000000000	0.455553300877523
4.17000000000000	0.422674118429725
4.18000000000000	0.389832453362706
4.19000000000000	0.357042821150181
4.20000000000000	0.324319615608064
4.21000000000000	0.291677103947742
4.22000000000000	0.259129421897929
4.23000000000000	0.226690568896919
4.24000000000000	0.194374403356844
4.25000000000000	0.162194638001536
4.26000000000000	0.130164835279662
4.27000000000000	0.0982984028546785
4.28000000000000	0.0666085891730699
4.29000000000000	0.0351084791124477
4.30000000000000	0.00381098971094180
4.31000000000000	0.0272711340207348
4.32000000000000	0.0581253232031010
4.33000000000000	0.0887391891063031
4.34000000000000	0.119100527081732
4.35000000000000	0.149197320405678
4.36000000000000	0.179017744033659
4.37000000000000	0.208550168264372
4.38000000000000	0.237783162311994
4.39000000000000	0.266705497785794
4.40000000000000	0.295306152075968
4.41000000000000	0.323574311644613
4.42000000000000	0.351499375220914
4.43000000000000	0.379070956899556
4.44000000000000	0.406278889141478
4.45000000000000	0.433113225676046
4.46000000000000	0.459564244303863
4.47000000000000	0.485622449599467
4.48000000000000	0.511278575513073
4.49000000000000	0.536523587870735
4.50000000000000	0.561348686772277
4.51000000000000	0.585745308886332
4.52000000000000	0.609705129641949
4.53000000000000	0.633220065316233
4.54000000000000	0.656282275017552
4.55000000000000	0.678884162563824
4.56000000000000	0.701018378255559
4.57000000000000	0.722677820543228
4.58000000000000	0.743855637588691
4.59000000000000	0.764545228720423
4.60000000000000	0.784740245782290
4.61000000000000	0.804434594375720
4.62000000000000	0.823622434995104
4.63000000000000	0.842298184056378
4.64000000000000	0.860456514818700
4.65000000000000	0.878092358199234
4.66000000000000	0.895200903481086
4.67000000000000	0.911777598914447
4.68000000000000	0.927818152211101
4.69000000000000	0.943318530932445
4.70000000000000	0.958274962771231
4.71000000000000	0.972683935727299
4.72000000000000	0.986542198177580
4.73000000000000	0.999846758840703
4.74000000000000	1.01259488663660
4.75000000000000	1.02478411044154
4.76000000000000	1.03641221873899
4.77000000000000	1.04747725916688
4.78000000000000	1.05797753796184
4.79000000000000	1.06791161930080
4.80000000000000	1.07727832454088
4.81000000000000	1.08607673135792
4.82000000000000	1.09430617278465
4.83000000000000	1.10196623614896
4.84000000000000	1.10905676191324
4.85000000000000	1.11557784241560
4.86000000000000	1.12152982051368
4.87000000000000	1.12691328813212
4.88000000000000	1.13172908471446
4.89000000000000	1.13597829558064
4.90000000000000	1.13966225019083
4.91000000000000	1.14278252031689
4.92000000000000	1.14534091812234
4.93000000000000	1.14733949415205
4.94000000000000	1.14878053523279
4.95000000000000	1.14966656228573
4.96000000000000	1.15000032805215
4.97000000000000	1.14978481473368
4.98000000000000	1.14902323154811
4.99000000000000	1.14771901220235
5	1.14587581228364
5.01000000000000	1.14349750657050
5.02000000000000	1.14058818626478
5.03000000000000	1.13715215614615
5.04000000000000	1.13319393165064
5.05000000000000	1.12871823587447
5.06000000000000	1.12372999650493
5.07000000000000	1.11823434267957
5.08000000000000	1.11223660177547
5.09000000000000	1.10574229613001
5.10000000000000	1.09875713969480
5.11000000000000	1.09128703462439
5.12000000000000	1.08333806780136
5.13000000000000	1.07491650729949
5.14000000000000	1.06602879878668
5.15000000000000	1.05668156186933
5.16000000000000	1.04688158637980
5.17000000000000	1.03663582860891
5.18000000000000	1.02595140748499
5.19000000000000	1.01483560070141
5.20000000000000	1.00329584079431
5.21000000000000	0.991339711172345
5.22000000000000	0.978974942100314
5.23000000000000	0.966209406638393
5.24000000000000	0.953051116538915
5.25000000000000	0.939508218102519
5.26000000000000	0.925588987995523
5.27000000000000	0.911301829030407
5.28000000000000	0.896655265911304
5.29000000000000	0.881657940946363
5.30000000000000	0.866318609728923
5.31000000000000	0.850646136789388
5.32000000000000	0.834649491219711
5.33000000000000	0.818337742272429
5.34000000000000	0.801720054936176
5.35000000000000	0.784805685489557
5.36000000000000	0.767603977035398
5.37000000000000	0.750124355017236
5.38000000000000	0.732376322720003
5.39000000000000	0.714369456756877
5.40000000000000	0.696113402544180
5.41000000000000	0.677617869766305
5.42000000000000	0.658892627832579
5.43000000000000	0.639947501328009
5.44000000000000	0.620792365459817
5.45000000000000	0.601437141501729
5.46000000000000	0.581891792237876
5.47000000000000	0.562166317408272
5.48000000000000	0.542270749157766
5.49000000000000	0.522215147490310
5.50000000000000	0.502009595730540
5.51000000000000	0.481664195994428
5.52000000000000	0.461189064670997
5.53000000000000	0.440594327916845
5.54000000000000	0.419890117165423
5.55000000000000	0.399086564652847
5.56000000000000	0.378193798962085
5.57000000000000	0.357221940587348
5.58000000000000	0.336181097520442
5.59000000000000	0.315081360860899
5.60000000000000	0.293932800451656
5.61000000000000	0.272745460542001
5.62000000000000	0.251529355479531
5.63000000000000	0.230294465432863
5.64000000000000	0.209050732146765
5.65000000000000	0.187808054731408
5.66000000000000	0.166576285487350
5.67000000000000	0.145365225767983
5.68000000000000	0.124184621880950
5.69000000000000	0.103044161030207
5.70000000000000	0.0819534673002950
5.71000000000000	0.0609220976843108
5.72000000000000	0.0399595381571869
5.73000000000000	0.0190751997957429
5.74000000000000	0.00172158505303676
5.75000000000000	0.0224215665539866
5.76000000000000	0.0430155811146295
5.77000000000000	0.0634945550634724
5.78000000000000	0.0838495082744494
5.79000000000000	0.104071557736041
5.80000000000000	0.124151921063845
5.81000000000000	0.144081919955270
5.82000000000000	0.163852983585066
5.83000000000000	0.183456651940522
5.84000000000000	0.202884579095046
5.85000000000000	0.222128536419018
5.86000000000000	0.241180415726714
5.87000000000000	0.260032232358257
5.88000000000000	0.278676128195437
5.89000000000000	0.297104374610396
5.90000000000000	0.315309375346144
5.91000000000000	0.333283669327928
5.92000000000000	0.351019933404476
5.93000000000000	0.368510985018212
5.94000000000000	0.385749784803572
5.95000000000000	0.402729439112508
5.96000000000000	0.419443202466415
5.97000000000000	0.435884479933675
5.98000000000000	0.452046829432045
5.99000000000000	0.467923963955203
6	0.483509753722733
6.01000000000000	0.498798228252942
6.02000000000000	0.513783578357836
6.03000000000000	0.528460158059730
6.04000000000000	0.542822486428926
6.05000000000000	0.556865249341943
6.06000000000000	0.570583301159831
6.07000000000000	0.583971666326135
6.08000000000000	0.597025540884113
6.09000000000000	0.609740293912823
6.10000000000000	0.622111468881770
6.11000000000000	0.634134784923787
6.12000000000000	0.645806138025946
6.13000000000000	0.657121602138213
6.14000000000000	0.668077430199712
6.15000000000000	0.678670055082406
6.16000000000000	0.688896090452113
6.17000000000000	0.698752331546776
6.18000000000000	0.708235755871906
6.19000000000000	0.717343523813231
6.20000000000000	0.726072979166573
6.21000000000000	0.734421649584994
6.22000000000000	0.742387246943333
6.23000000000000	0.749967667620249
6.24000000000000	0.757160992697969
6.25000000000000	0.763965488079903
6.26000000000000	0.770379604526392
6.27000000000000	0.776401977608864
6.28000000000000	0.782031427582686
6.29000000000000	0.787266959179071
6.30000000000000	0.792107761316402
6.31000000000000	0.796553206731392
6.32000000000000	0.800602851530508
6.33000000000000	0.804256434662156
6.34000000000000	0.807513877310106
6.35000000000000	0.810375282208715
6.36000000000000	0.812840932880521
6.37000000000000	0.814911292796796
6.38000000000000	0.816587004461704
6.39000000000000	0.817868888420734
6.40000000000000	0.818757942194088
6.41000000000000	0.819255339135764
6.42000000000000	0.819362427219084
6.43000000000000	0.819080727749458
6.44000000000000	0.818411934005185
6.45000000000000	0.817357909807155
6.46000000000000	0.815920688018301
6.47000000000000	0.814102468973719
6.48000000000000	0.811905618842363
6.49000000000000	0.809332667921287
6.50000000000000	0.806386308863398
6.51000000000000	0.803069394839728
6.52000000000000	0.799384937637261
6.53000000000000	0.795336105693365
6.54000000000000	0.790926222067899
6.55000000000000	0.786158762354112
6.56000000000000	0.781037352529457
6.57000000000000	0.775565766747446
6.58000000000000	0.769747925071757
6.59000000000000	0.763587891153735
6.60000000000000	0.757089869854542
6.61000000000000	0.750258204813167
6.62000000000000	0.743097375961536
6.63000000000000	0.735611996988030
6.64000000000000	0.727806812750662
6.65000000000000	0.719686696641244
6.66000000000000	0.711256647901851
6.67000000000000	0.702521788894943
6.68000000000000	0.693487362328489
6.69000000000000	0.684158728437456
6.70000000000000	0.674541362123083
6.71000000000000	0.664640850051294
6.72000000000000	0.654462887711710
6.73000000000000	0.644013276438664
6.74000000000000	0.633297920395641
6.75000000000000	0.622322823524645
6.76000000000000	0.611094086461896
6.77000000000000	0.599617903421373
6.78000000000000	0.587900559047661
6.79000000000000	0.575948425239593
6.80000000000000	0.563767957946199
6.81000000000000	0.551365693936459
6.82000000000000	0.538748247544339
6.83000000000000	0.525922307390714
6.84000000000000	0.512894633083609
6.85000000000000	0.499672051898328
6.86000000000000	0.486261455439015
6.87000000000000	0.472669796283160
6.88000000000000	0.458904084610586
6.89000000000000	0.444971384818492
6.90000000000000	0.430878812124047
6.91000000000000	0.416633529156103
6.92000000000000	0.402242742537580
6.93000000000000	0.387713699460026
6.94000000000000	0.373053684251953
6.95000000000000	0.358270014942411
6.96000000000000	0.343370039821411
6.97000000000000	0.328361133998656
6.98000000000000	0.313250695962202
6.99000000000000	0.298046144138449
7	0.282754913455115
7.01000000000000	0.267384451908575
7.02000000000000	0.251942217137195
7.03000000000000	0.236435673002058
7.04000000000000	0.220872286176626
7.05000000000000	0.205259522746813
7.06000000000000	0.189604844822929
7.07000000000000	0.173915707164967
7.08000000000000	0.158199553822696
7.09000000000000	0.142463814791973
7.10000000000000	0.126715902688746
7.11000000000000	0.110963209442109
7.12000000000000	0.0952131030078800
7.13000000000000	0.0794729241040622
7.14000000000000	0.0637499829695346
7.15000000000000	0.0480515561473993
7.16000000000000	0.0323848832942933
7.17000000000000	0.0167571640170237
7.18000000000000	0.00117555473778245
7.19000000000000	0.0143528344106484
7.20000000000000	0.0298209426585341
7.21000000000000	0.0452217616403224
7.22000000000000	0.0605483384020618
7.23000000000000	0.0757937783738745
7.24000000000000	0.0909512483062553
7.25000000000000	0.106013979169018
7.26000000000000	0.120975269011734
7.27000000000000	0.135828485784480
7.28000000000000	0.150567070117801
7.29000000000000	0.165184538060748
7.30000000000000	0.179674483775942
7.31000000000000	0.194030582190549
7.32000000000000	0.208246591602195
7.33000000000000	0.222316356238735
7.34000000000000	0.236233808770938
7.35000000000000	0.249992972777066
7.36000000000000	0.263587965158444
7.37000000000000	0.277012998505087
7.38000000000000	0.290262383410459
7.39000000000000	0.303330530734539
7.40000000000000	0.316211953814330
7.41000000000000	0.328901270620957
7.42000000000000	0.341393205862600
7.43000000000000	0.353682593032510
7.44000000000000	0.365764376401301
7.45000000000000	0.377633612952858
7.46000000000000	0.389285474263159
7.47000000000000	0.400715248321349
7.48000000000000	0.411918341292430
7.49000000000000	0.422890279220972
7.50000000000000	0.433626709675247
7.51000000000000	0.444123403331278
7.52000000000000	0.454376255496232
7.53000000000000	0.464381287570710
7.54000000000000	0.474134648449432
7.55000000000000	0.483632615859917
7.56000000000000	0.492871597638725
7.57000000000000	0.501848132944900
7.58000000000000	0.510558893410254
7.59000000000000	0.519000684226182
7.60000000000000	0.527170445166725
7.61000000000000	0.535065251547588
7.62000000000000	0.542682315120929
7.63000000000000	0.550018984905661
7.64000000000000	0.557072747953158
7.65000000000000	0.563841230048151
7.66000000000000	0.570322196344770
7.67000000000000	0.576513551937568
7.68000000000000	0.582413342367558
7.69000000000000	0.588019754063159
7.70000000000000	0.593331114716095
7.71000000000000	0.598345893592255
7.72000000000000	0.603062701777611
7.73000000000000	0.607480292359216
7.74000000000000	0.611597560541474
7.75000000000000	0.615413543697759
7.76000000000000	0.618927421357608
7.77000000000000	0.622138515129662
7.78000000000000	0.625046288560582
7.79000000000000	0.627650346930218
7.80000000000000	0.629950436983297
7.81000000000000	0.631946446597946
7.82000000000000	0.633638404391398
7.83000000000000	0.635026479263232
7.84000000000000	0.636110979876561
7.85000000000000	0.636892354077561
7.86000000000000	0.637371188253814
7.87000000000000	0.637548206631913
7.88000000000000	0.637424270514849
7.89000000000000	0.637000377459676
7.90000000000000	0.636277660396033
7.91000000000000	0.635257386686066
7.92000000000000	0.633940957126368
7.93000000000000	0.632329904892550
7.94000000000000	0.630425894427086
7.95000000000000	0.628230720271103
7.96000000000000	0.625746305840817
7.97000000000000	0.622974702149302
7.98000000000000	0.619918086474364
7.99000000000000	0.616578760973254
8	0.612959151245001
8.01000000000000	0.609061804841182
8.02000000000000	0.604889389725936
8.03000000000000	0.600444692686066
8.04000000000000	0.595730617692105
8.05000000000000	0.590750184211196
8.06000000000000	0.585506525472729
8.07000000000000	0.580002886687618
8.08000000000000	0.574242623222175
8.09000000000000	0.568229198727524
8.10000000000000	0.561966183225534
8.11000000000000	0.555457251152263
8.12000000000000	0.548706179359900
8.13000000000000	0.541716845078257
8.14000000000000	0.534493223836792
8.15000000000000	0.527039387348303
8.16000000000000	0.519359501355231
8.17000000000000	0.511457823439798
8.18000000000000	0.503338700798923
8.19000000000000	0.495006567985145
8.20000000000000	0.486465944614592
8.21000000000000	0.477721433043135
8.22000000000000	0.468777716011912
8.23000000000000	0.459639554263289
8.24000000000000	0.450311784128519
8.25000000000000	0.440799315088152
8.26000000000000	0.431107127306492
8.27000000000000	0.421240269141181
8.28000000000000	0.411203854629178
8.29000000000000	0.401003060950307
8.30000000000000	0.390643125869550
8.31000000000000	0.380129345159376
8.32000000000000	0.369467070003231
8.33000000000000	0.358661704381501
8.34000000000000	0.347718702441106
8.35000000000000	0.336643565849991
8.36000000000000	0.325441841137768
8.37000000000000	0.314119117023691
8.38000000000000	0.302681021733272
8.39000000000000	0.291133220304707
8.40000000000000	0.279481411886451
8.41000000000000	0.267731327027060
8.42000000000000	0.255888724958682
8.43000000000000	0.243959390875323
8.44000000000000	0.231949133207205
8.45000000000000	0.219863780892422
8.46000000000000	0.207709180647138
8.47000000000000	0.195491194235591
8.48000000000000	0.183215695741055
8.49000000000000	0.170888568839109
8.50000000000000	0.158515704074325
8.51000000000000	0.146102996141659
8.52000000000000	0.133656341173742
8.53000000000000	0.121181634035259
8.54000000000000	0.108684765625667
8.55000000000000	0.0961716201913655
8.56000000000000	0.0836480726486139
8.57000000000000	0.0711199859182564
8.58000000000000	0.0585932082735322
8.59000000000000	0.0460735707020462
8.60000000000000	0.0335668842831003
8.61000000000000	0.0210789375815234
8.62000000000000	0.00861549405910850
8.63000000000000	0.00381771049520328
8.64000000000000	0.0162149705153005
8.65000000000000	0.0285706131869151
8.66000000000000	0.0408790009546404
8.67000000000000	0.0531345340057929
8.68000000000000	0.0653316527301881
8.69000000000000	0.0774648401546677
8.70000000000000	0.0895286243513936
8.71000000000000	0.101517580818919
8.72000000000000	0.113426334834996
8.73000000000000	0.125249563780166
8.74000000000000	0.136981999431106
8.75000000000000	0.148618430222888
8.76000000000000	0.160153703479085
8.77000000000000	0.171582727608899
8.78000000000000	0.182900474270361
8.79000000000000	0.194101980498745
8.80000000000000	0.205182350799312
8.81000000000000	0.216136759203536
8.82000000000000	0.226960451287997
8.83000000000000	0.237648746155120
8.84000000000000	0.248197038374958
8.85000000000000	0.258600799887282
8.86000000000000	0.268855581863183
8.87000000000000	0.278957016525492
8.88000000000000	0.288900818927277
8.89000000000000	0.298682788687753
8.90000000000000	0.308298811684909
8.91000000000000	0.317744861704247
8.92000000000000	0.327017002042931
8.93000000000000	0.336111387068845
8.94000000000000	0.345024263733875
8.95000000000000	0.353751973040918
8.96000000000000	0.362290951464071
8.97000000000000	0.370637732321451
8.98000000000000	0.378788947100206
8.99000000000000	0.386741326733185
9	0.394491702826878
9.01000000000000	0.402037008840169
9.02000000000000	0.409374281213491
9.03000000000000	0.416500660448050
9.04000000000000	0.423413392134707
9.05000000000000	0.430109827932242
9.06000000000000	0.436587426494643
9.07000000000000	0.442843754347187
9.08000000000000	0.448876486710999
9.09000000000000	0.454683408275908
9.10000000000000	0.460262413921345
9.11000000000000	0.465611509385123
9.12000000000000	0.470728811879920
9.13000000000000	0.475612550657333
9.14000000000000	0.480261067519381
9.15000000000000	0.484672817277376
9.16000000000000	0.488846368158081
9.17000000000000	0.492780402157120
9.18000000000000	0.496473715339616
9.19000000000000	0.499925218088062
9.20000000000000	0.503133935297455
9.21000000000000	0.506099006517741
9.22000000000000	0.508819686043636
9.23000000000000	0.511295342951959
9.24000000000000	0.513525461086535
9.25000000000000	0.515509638990882
9.26000000000000	0.517247589788797
9.27000000000000	0.518739141013063
9.28000000000000	0.519984234382480
9.29000000000000	0.520982925527448
9.30000000000000	0.521735383664393
9.31000000000000	0.522241891219268
9.32000000000000	0.522502843400485
9.33000000000000	0.522518747721565
9.34000000000000	0.522290223473877
9.35000000000000	0.521818001149820
9.36000000000000	0.521102921816855
9.37000000000000	0.520145936442777
9.38000000000000	0.518948105172688
9.39000000000000	0.517510596558095
9.40000000000000	0.515834686738630
9.41000000000000	0.513921758576872
9.42000000000000	0.511773300746794
9.43000000000000	0.509390906776360
9.44000000000000	0.506776274044833
9.45000000000000	0.503931202735359
9.46000000000000	0.500857594743420
9.47000000000000	0.497557452541775
9.48000000000000	0.494032878002485
9.49000000000000	0.490286071176712
9.50000000000000	0.486319329032919
9.51000000000000	0.482135044154151
9.52000000000000	0.477735703395125
9.53000000000000	0.473123886499800
9.54000000000000	0.468302264680189
9.55000000000000	0.463273599157125
9.56000000000000	0.458040739663779
9.57000000000000	0.452606622912660
9.58000000000000	0.446974271026931
9.59000000000000	0.441146789936796
9.60000000000000	0.435127367741818
9.61000000000000	0.428919273039970
9.62000000000000	0.422525853224272
9.63000000000000	0.415950532747864
9.64000000000000	0.409196811358381
9.65000000000000	0.402268262302537
9.66000000000000	0.395168530501736
9.67000000000000	0.387901330699718
9.68000000000000	0.380470445583033
9.69000000000000	0.372879723875365
9.70000000000000	0.365133078406578
9.71000000000000	0.357234484157426
9.72000000000000	0.349187976280926
9.73000000000000	0.340997648101260
9.74000000000000	0.332667649091285
9.75000000000000	0.324202182829496
9.76000000000000	0.315605504937545
9.77000000000000	0.306881920999188
9.78000000000000	0.298035784461738
9.79000000000000	0.289071494520979
9.80000000000000	0.279993493990522
9.81000000000000	0.270806267156667
9.82000000000000	0.261514337619720
9.83000000000000	0.252122266122826
9.84000000000000	0.242634648369294
9.85000000000000	0.233056112829459
9.86000000000000	0.223391318538105
9.87000000000000	0.213644952883428
9.88000000000000	0.203821729388647
9.89000000000000	0.193926385487169
9.90000000000000	0.183963680292477
9.91000000000000	0.173938392363608
9.92000000000000	0.163855317467405
9.93000000000000	0.153719266338421
9.94000000000000	0.143535062437599
9.95000000000000	0.133307539710707
9.96000000000000	0.123041540347539
9.97000000000000	0.112741912542918
9.98000000000000	0.102413508260489
9.99000000000000	0.0920611810003500
10	0.0816897835714508
10.0100000000000	0.0713041658698349
10.0200000000000	0.0609091726636905
10.0300000000000	0.0505096413861614
10.0400000000000	0.0401103999369724
10.0500000000000	0.0297162644937660
10.0600000000000	0.0193320373341981
10.0700000000000	0.00896250466965891
10.0800000000000	0.00138756550830360
10.0900000000000	0.0117134255680374
10.1000000000000	0.0220103503633074
10.1100000000000	0.0322736393433443
10.1200000000000	0.0424986186465741
10.1300000000000	0.0526806431770298
10.1400000000000	0.0628150986626310
10.1500000000000	0.0728974036943522
10.1600000000000	0.0829230117455064
10.1700000000000	0.0928874131701669
10.1800000000000	0.102786137179951
10.1900000000000	0.112614753798309
10.2000000000000	0.122368875791439
10.2100000000000	0.132044160575068
10.2200000000000	0.141636312096263
10.2300000000000	0.151141082689485
10.2400000000000	0.160554274906097
10.2500000000000	0.169871743316577
10.2600000000000	0.179089396284687
10.2700000000000	0.188203197712825
10.2800000000000	0.197209168757902
10.2900000000000	0.206103389516947
10.3000000000000	0.214882000681865
10.3100000000000	0.223541205162559
10.3200000000000	0.232077269677832
10.3300000000000	0.240486526313365
10.3400000000000	0.248765374046236
10.3500000000000	0.256910280235250
10.3600000000000	0.264917782076586
10.3700000000000	0.272784488024119
10.3800000000000	0.280507079173898
10.3900000000000	0.288082310612240
10.4000000000000	0.295507012726853
10.4100000000000	0.302778092480572
10.4200000000000	0.309892534647159
10.4300000000000	0.316847403008712
10.4400000000000	0.323639841514241
10.4500000000000	0.330267075398977
10.4600000000000	0.336726412263970
10.4700000000000	0.343015243115642
10.4800000000000	0.349131043364854
10.4900000000000	0.355071373785175
10.5000000000000	0.360833881429994
10.5100000000000	0.366416300508164
10.5200000000000	0.371816453217885
10.5300000000000	0.377032250538530
10.5400000000000	0.382061692980169
10.5500000000000	0.386902871290561
10.5600000000000	0.391553967119356
10.5700000000000	0.396013253639360
10.5800000000000	0.400279096124632
10.5900000000000	0.404349952485293
10.6000000000000	0.408224373758884
10.6100000000000	0.411901004558152
10.6200000000000	0.415378583475192
10.6300000000000	0.418655943441810
10.6400000000000	0.421732012046122
10.6500000000000	0.424605811805268
10.6600000000000	0.427276460394286
10.6700000000000	0.429743170831107
10.6800000000000	0.432005251617705
10.6900000000000	0.434062106837442
10.7000000000000	0.435913236208657
10.7100000000000	0.437558235094585
10.7200000000000	0.438996794469708
10.7300000000000	0.440228700842643
10.7400000000000	0.441253836135712
10.7500000000000	0.442072177521352
10.7600000000000	0.442683797215530
10.7700000000000	0.443088862228372
10.7800000000000	0.443287634072200
10.7900000000000	0.443280468427231
10.8000000000000	0.443067814765168
10.8100000000000	0.442650215930963
10.8200000000000	0.442028307683037
10.8300000000000	0.441202818192262
10.8400000000000	0.440174567500025
10.8500000000000	0.438944466935721
10.8600000000000	0.437513518494023
10.8700000000000	0.435882814172321
10.8800000000000	0.434053535268705
10.8900000000000	0.432026951640912
10.9000000000000	0.429804420926660
10.9100000000000	0.427387387725817
10.9200000000000	0.424777382744852
10.9300000000000	0.421976021904060
10.9400000000000	0.418985005408031
10.9500000000000	0.415806116779895
10.9600000000000	0.412441221859833
10.9700000000000	0.408892267768421
10.9800000000000	0.405161281835337
10.9900000000000	0.401250370494008
11	0.397161718142759
11.0100000000000	0.392897585973090
11.0200000000000	0.388460310765648
11.0300000000000	0.383852303654546
11.0400000000000	0.379076048860642
11.0500000000000	0.374134102394430
11.0600000000000	0.369029090729210
11.0700000000000	0.363763709445181
11.0800000000000	0.358340721845159
11.0900000000000	0.352762957542626
11.1000000000000	0.347033311022754
11.1100000000000	0.341154740177207
11.1200000000000	0.335130264813345
11.1300000000000	0.328962965138664
11.1400000000000	0.322655980221116
11.1500000000000	0.316212506426160
11.1600000000000	0.309635795831211
11.1700000000000	0.302929154618339
11.1800000000000	0.296095941445936
11.1900000000000	0.289139565800175
11.2000000000000	0.282063486327010
11.2100000000000	0.274871209145593
11.2200000000000	0.267566286143813
11.2300000000000	0.260152313256862
11.2400000000000	0.252632928729586
11.2500000000000	0.245011811363485
11.2600000000000	0.237292678749139
11.2700000000000	0.229479285484971
11.2800000000000	0.221575421383096
11.2900000000000	0.213584909663185
11.3000000000000	0.205511605135097
11.3100000000000	0.197359392371235
11.3200000000000	0.189132183869362
11.3300000000000	0.180833918206837
11.3400000000000	0.172468558187025
11.3500000000000	0.164040088978849
11.3600000000000	0.155552516250231
11.3700000000000	0.147009864296359
11.3800000000000	0.138416174163625
11.3900000000000	0.129775501770035
11.4000000000000	0.121091916023055
11.4100000000000	0.112369496935654
11.4200000000000	0.103612333741450
11.4300000000000	0.0948245230098114
11.4400000000000	0.0860101667617505
11.4500000000000	0.0771733705874873
11.4600000000000	0.0683182417664825
11.4700000000000	0.0594488873908637
11.4800000000000	0.0505694124930150
11.4900000000000	0.0416839181781790
11.5000000000000	0.0327964997629697
11.5100000000000	0.0239112449205342
11.5200000000000	0.0150322318332529
11.5300000000000	0.00616352735378114
11.5400000000000	0.00269081482478327
11.5500000000000	0.0115267559887345
11.5600000000000	0.0203402742128638
11.5700000000000	0.0291273661580044
11.5800000000000	0.0378840488561989
11.5900000000000	0.0466063614827898
11.6000000000000	0.0552903671145851
11.6100000000000	0.0639321544733462
11.6200000000000	0.0725278396539011
11.6300000000000	0.0810735678360263
11.6400000000000	0.0895655149794862
11.6500000000000	0.0979998895013886
11.6600000000000	0.106372933935192
11.6700000000000	0.114680926570668
11.6800000000000	0.122920183074057
11.6900000000000	0.131087058087812
11.7000000000000	0.139177946809150
11.7100000000000	0.147189286546844
11.7200000000000	0.155117558255534
11.7300000000000	0.162959288046943
11.7400000000000	0.170711048677319
11.7500000000000	0.178369461010573
11.7600000000000	0.185931195456386
11.7700000000000	0.193392973382803
11.7800000000000	0.200751568502640
11.7900000000000	0.208003808233190
11.8000000000000	0.215146575028661
11.8100000000000	0.222176807684760
11.8200000000000	0.229091502614975
11.8300000000000	0.235887715097964
11.8400000000000	0.242562560495577
11.8500000000000	0.249113215441039
11.8600000000000	0.255536918996801
11.8700000000000	0.261830973781607
11.8800000000000	0.267992747066341
11.8900000000000	0.274019671838211
11.9000000000000	0.279909247832866
11.9100000000000	0.285659042534077
11.9200000000000	0.291266692140524
11.9300000000000	0.296729902499419
11.9400000000000	0.302046450006528
11.9500000000000	0.307214182472337
11.9600000000000	0.312231019953961
11.9700000000000	0.317094955552563
11.9800000000000	0.321804056175976
11.9900000000000	0.326356463266217
12	0.330750393491717
12.0100000000000	0.334984139403962
12.0200000000000	0.339056070058350
12.0300000000000	0.342964631599087
12.0400000000000	0.346708347807867
12.0500000000000	0.350285820616249
12.0600000000000	0.353695730581512
12.0700000000000	0.356936837325881
12.0800000000000	0.360007979938999
12.0900000000000	0.362908077343542
12.1000000000000	0.365636128623889
12.1100000000000	0.368191213317773
12.1200000000000	0.370572491670881
12.1300000000000	0.372779204854331
12.1400000000000	0.374810675145047
12.1500000000000	0.376666306068995
12.1600000000000	0.378345582507322
12.1700000000000	0.379848070765411
12.1800000000000	0.381173418604906
12.1900000000000	0.382321355238775
12.2000000000000	0.383291691289482
12.2100000000000	0.384084318710377
12.2200000000000	0.384699210670412
12.2300000000000	0.385136421402309
12.2400000000000	0.385396086014333
12.2500000000000	0.385478420265830
12.2600000000000	0.385383720306706
12.2700000000000	0.385112362381045
12.2800000000000	0.384664802495068
12.2900000000000	0.384041576049672
12.3000000000000	0.383243297437775
12.3100000000000	0.382270659606732
12.3200000000000	0.381124433586091
12.3300000000000	0.379805467980977
12.3400000000000	0.378314688431402
12.3500000000000	0.376653097037816
12.3600000000000	0.374821771753241
12.3700000000000	0.372821865742312
12.3800000000000	0.370654606707604
12.3900000000000	0.368321296183608
12.4000000000000	0.365823308798743
12.4100000000000	0.363162091505806
12.4200000000000	0.360339162781273
12.4300000000000	0.357356111793879
12.4400000000000	0.354214597542911
12.4500000000000	0.350916347966679
12.4600000000000	0.347463159021612
12.4700000000000	0.343856893732474
12.4800000000000	0.340099481214168
12.4900000000000	0.336192915665658
12.5000000000000	0.332139255336492
12.5100000000000	0.327940621466462
12.5200000000000	0.323599197198937
12.5300000000000	0.319117226468422
12.5400000000000	0.314497012862869
12.5500000000000	0.309740918461337
12.5600000000000	0.304851362647567
12.5700000000000	0.299830820900052
12.5800000000000	0.294681823559191
12.5900000000000	0.289406954572153
12.6000000000000	0.284008850216048
12.6100000000000	0.278490197800002
12.6200000000000	0.272853734346838
12.6300000000000	0.267102245254900
12.6400000000000	0.261238562940756
12.6500000000000	0.255265565463363
12.6600000000000	0.249186175130411
12.6700000000000	0.243003357087435
12.6800000000000	0.236720117890479
12.6900000000000	0.230339504062854
12.7000000000000	0.223864600636795
12.7100000000000	0.217298529680621
12.7200000000000	0.210644448812149
12.7300000000000	0.203905549698998
12.7400000000000	0.197085056546576
12.7500000000000	0.190186224574342
12.7600000000000	0.183212338481167
12.7700000000000	0.176166710900429
12.7800000000000	0.169052680845593
12.7900000000000	0.161873612146976
12.8000000000000	0.154632891880461
12.8100000000000	0.147333928788827
12.8200000000000	0.139980151696460
12.8300000000000	0.132575007918167
12.8400000000000	0.125121961662801
12.8500000000000	0.117624492432475
12.8600000000000	0.110086093418019
12.8700000000000	0.102510269891477
12.8800000000000	0.0949005375963715
12.8900000000000	0.0872604211363870
12.9000000000000	0.0795934523633179
12.9100000000000	0.0719031687649133
12.9200000000000	0.0641931118533881
12.9300000000000	0.0564668255553037
12.9400000000000	0.0487278546035906
12.9500000000000	0.0409797429323446
12.9600000000000	0.0332260320751927
12.9700000000000	0.0254702595679220
12.9800000000000	0.0177159573560265
12.9900000000000	0.00996665020798287
13	0.00222585413485075
13.0100000000000	0.00550292518302586
13.0200000000000	0.0132161939615710
13.0300000000000	0.0209104718700530
13.0400000000000	0.0285822935790586
13.0500000000000	0.0362282102986296
13.0600000000000	0.0438447913058973
13.0700000000000	0.0514286254616121
13.0800000000000	0.0589763227148258
13.0900000000000	0.0664845155950947
13.1000000000000	0.0739498606916331
13.1100000000000	0.0813690401186413
13.1200000000000	0.0887387629663164
13.1300000000000	0.0960557667368212
13.1400000000000	0.103316818764651
13.1500000000000	0.110518717620760
13.1600000000000	0.117658294499886
13.1700000000000	0.124732414590430
13.1800000000000	0.131737978426365
13.1900000000000	0.138671923220568
13.2000000000000	0.145531224179017
13.2100000000000	0.152312895795324
13.2200000000000	0.159013993125019
13.2300000000000	0.165631613039105
13.2400000000000	0.172162895456317
13.2500000000000	0.178605024553601
13.2600000000000	0.184955229954308
13.2700000000000	0.191210787893588
13.2800000000000	0.197369022360569
13.2900000000000	0.203427306216767
13.3000000000000	0.209383062290358
13.3100000000000	0.215233764445802
13.3200000000000	0.220976938628435
13.3300000000000	0.226610163883581
13.3400000000000	0.232131073349777
13.3500000000000	0.237537355225749
13.3600000000000	0.242826753710718
13.3700000000000	0.247997069917681
13.3800000000000	0.253046162759319
13.3900000000000	0.257971949806198
13.4000000000000	0.262772408116879
13.4100000000000	0.267445575039695
13.4200000000000	0.271989548985844
13.4300000000000	0.276402490173510
13.4400000000000	0.280682621342754
13.4500000000000	0.284828228440907
13.4600000000000	0.288837661278199
13.4700000000000	0.292709334153419
13.4800000000000	0.296441726449347
13.4900000000000	0.300033383197793
13.5000000000000	0.303482915614008
13.5100000000000	0.306789001600330
13.5200000000000	0.309950386218857
13.5300000000000	0.312965882133027
13.5400000000000	0.315834370017962
13.5500000000000	0.318554798939446
13.5600000000000	0.321126186701428
13.5700000000000	0.323547620161976
13.5800000000000	0.325818255517577
13.5900000000000	0.327937318555732
13.6000000000000	0.329904104875793
13.6100000000000	0.331717980078008
13.6200000000000	0.333378379920748
13.6300000000000	0.334884810445903
13.6400000000000	0.336236848072470
13.6500000000000	0.337434139658341
13.6600000000000	0.338476402530322
13.6700000000000	0.339363424482447
13.6800000000000	0.340095063742632
13.6900000000000	0.340671248907773
13.7000000000000	0.341091978847336
13.7100000000000	0.341357322575598
13.7200000000000	0.341467419092609
13.7300000000000	0.341422477194035
13.7400000000000	0.341222775250028
13.7500000000000	0.340868660953264
13.7600000000000	0.340360551036349
13.7700000000000	0.339698930958750
13.7800000000000	0.338884354563479
13.7900000000000	0.337917443703724
13.8000000000000	0.336798887839656
13.8100000000000	0.335529443605666
13.8200000000000	0.334109934348258
13.8300000000000	0.332541249634880
13.8400000000000	0.330824344733973
13.8500000000000	0.328960240066509
13.8600000000000	0.326950020629336
13.8700000000000	0.324794835390633
13.8800000000000	0.322495896657812
13.8900000000000	0.320054479418177
13.9000000000000	0.317471920652736
13.9100000000000	0.314749618623460
13.9200000000000	0.311889032134429
13.9300000000000	0.308891679767196
13.9400000000000	0.305759139090769
13.9500000000000	0.302493045846655
13.9600000000000	0.299095093109309
13.9700000000000	0.295567030422482
13.9800000000000	0.291910662911845
13.9900000000000	0.288127850374370
14	0.284220506344904
14.0100000000000	0.280190597140393
14.0200000000000	0.276040140882243
14.0300000000000	0.271771206497281
14.0400000000000	0.267385912697818
14.0500000000000	0.262886426941294
14.0600000000000	0.258274964370036
14.0700000000000	0.253553786731608
14.0800000000000	0.248725201280300
14.0900000000000	0.243791559660276
14.1000000000000	0.238755256770901
14.1100000000000	0.233618729614827
14.1200000000000	0.228384456129319
14.1300000000000	0.223054954001467
14.1400000000000	0.217632779467757
14.1500000000000	0.212120526098617
14.1600000000000	0.206520823568506
14.1700000000000	0.200836336412104
14.1800000000000	0.195069762767207
14.1900000000000	0.189223833104899
14.2000000000000	0.183301308947601
14.2100000000000	0.177304981575580
14.2200000000000	0.171237670722563
14.2300000000000	0.165102223260961
14.2400000000000	0.158901511877451
14.2500000000000	0.152638433739385
14.2600000000000	0.146315909152736
14.2700000000000	0.139936880212168
14.2800000000000	0.133504309443813
14.2900000000000	0.127021178441436
14.3000000000000	0.120490486496572
14.3100000000000	0.113915249223248
14.3200000000000	0.107298497177966
14.3300000000000	0.100643274475492
14.3400000000000	0.0939526374011630
14.3500000000000	0.0872296530202762
14.3600000000000	0.0804773977852244
14.3700000000000	0.0736989561409576
14.3800000000000	0.0668974191294550
14.3900000000000	0.0600758829938030
14.4000000000000	0.0532374477824581
14.4100000000000	0.0463852159544375
14.4200000000000	0.0395222909859072
14.4300000000000	0.0326517759789102
14.4400000000000	0.0257767722727731
14.4500000000000	0.0189003780588570
14.4600000000000	0.0120256869992289
14.4700000000000	0.00515578684987250
14.4800000000000	0.00170624191093190
14.4900000000000	0.00855732744852833
14.5000000000000	0.0153944079313946
14.5100000000000	0.0222144328837419
14.5200000000000	0.0290143645306167
14.5300000000000	0.0357911791348059
14.5400000000000	0.0425418683251289
14.5500000000000	0.0492634404154001
14.5600000000000	0.0559529217135709
14.5700000000000	0.0626073578204624
14.5800000000000	0.0692238149175360
14.5900000000000	0.0757993810431254
14.6000000000000	0.0823311673566163
14.6100000000000	0.0888163093900330
14.6200000000000	0.0952519682864387
14.6300000000000	0.101635332024722
14.6400000000000	0.107963616630164
14.6500000000000	0.114234067370290
14.6600000000000	0.120443959935579
14.6700000000000	0.126590601604383
14.6800000000000	0.132671332391735
14.6900000000000	0.138683526181438
14.7000000000000	0.144624591841010
14.7100000000000	0.150491974319056
14.7200000000000	0.156283155724524
14.7300000000000	0.161995656387487
14.7400000000000	0.167627035900965
14.7500000000000	0.173174894143367
14.7600000000000	0.178636872281141
14.7700000000000	0.184010653751205
14.7800000000000	0.189293965222812
14.7900000000000	0.194484577538369
14.8000000000000	0.199580306632931
14.8100000000000	0.204579014431916
14.8200000000000	0.209478609726748
14.8300000000000	0.214277049028035
14.8400000000000	0.218972337395965
14.8500000000000	0.223562529247587
14.8600000000000	0.228045729140664
14.8700000000000	0.232420092533809
14.8800000000000	0.236683826522551
14.8900000000000	0.240835190551145
14.9000000000000	0.244872497099759
14.9100000000000	0.248794112346837
14.9200000000000	0.252598456806387
14.9300000000000	0.256284005939908
14.9400000000000	0.259849290742801
14.9500000000000	0.263292898305004
14.9600000000000	0.266613472345659
14.9700000000000	0.269809713721630
14.9800000000000	0.272880380909686
14.9900000000000	0.275824290462199
15	0.278640317436174

==> Fig_leak/43.txt <==
-5	0.522491867110296
-4.99000000000000	0.522525159734770
-4.98000000000000	0.522308821194388
-4.97000000000000	0.521842317656698
-4.96000000000000	0.521125231876397
-4.95000000000000	0.520157263689339
-4.94000000000000	0.518938230453305
-4.93000000000000	0.517468067435197
-4.92000000000000	0.515746828144349
-4.91000000000000	0.513774684611660
-4.90000000000000	0.511551927614283
-4.89000000000000	0.509078966845643
-4.88000000000000	0.506356331030543
-4.87000000000000	0.503384667985197
-4.86000000000000	0.500164744621995
-4.85000000000000	0.496697446898880
-4.84000000000000	0.492983779713213
-4.83000000000000	0.489024866740033
-4.82000000000000	0.484821950214640
-4.81000000000000	0.480376390659489
-4.80000000000000	0.475689666555338
-4.79000000000000	0.470763373956703
-4.78000000000000	0.465599226051623
-4.77000000000000	0.460199052665812
-4.76000000000000	0.454564799711302
-4.75000000000000	0.448698528579651
-4.74000000000000	0.442602415479887
-4.73000000000000	0.436278750721360
-4.72000000000000	0.429729937941648
-4.71000000000000	0.422958493279793
-4.70000000000000	0.415967044495054
-4.69000000000000	0.408758330031489
-4.68000000000000	0.401335198028634
-4.67000000000000	0.393700605278602
-4.66000000000000	0.385857616129955
-4.65000000000000	0.377809401338708
-4.64000000000000	0.369559236866871
-4.63000000000000	0.361110502628933
-4.62000000000000	0.352466681186752
-4.61000000000000	0.343631356393315
-4.60000000000000	0.334608211985834
-4.59000000000000	0.325401030128768
-4.58000000000000	0.316013689907203
-4.57000000000000	0.306450165771299
-4.56000000000000	0.296714525932242
-4.55000000000000	0.286810930710454
-4.54000000000000	0.276743630836600
-4.53000000000000	0.266516965706105
-4.52000000000000	0.256135361587852
-4.51000000000000	0.245603329787765
-4.50000000000000	0.234925464768016
-4.49000000000000	0.224106442222588
-4.48000000000000	0.213151017109996
-4.47000000000000	0.202064021643950
-4.46000000000000	0.190850363242762
-4.45000000000000	0.179515022438354
-4.44000000000000	0.168063050745717
-4.43000000000000	0.156499568493712
-4.42000000000000	0.144829762618075
-4.41000000000000	0.133058884417603
-4.40000000000000	0.121192247274415
-4.39000000000000	0.109235224339238
-4.38000000000000	0.0971932461827414
-4.37000000000000	0.0850717984138502
-4.36000000000000	0.0728764192661137
-4.35000000000000	0.0606126971530882
-4.34000000000000	0.0482862681938449
-4.33000000000000	0.0359028137096144
-4.32000000000000	0.0234680576926591
-4.31000000000000	0.0109877642484895
-4.30000000000000	0.00153226498750704
-4.29000000000000	0.0140861934578746
-4.28000000000000	0.0266681523142085
-4.27000000000000	0.0392722430704415
-4.26000000000000	0.0518925402771147
-4.25000000000000	0.0645230942154866
-4.24000000000000	0.0771579336102674
-4.23000000000000	0.0897910683597979
-4.22000000000000	0.102416492282446
-4.21000000000000	0.115028185877999
-4.20000000000000	0.127620119102870
-4.19000000000000	0.140186254157790
-4.18000000000000	0.152720548286815
-4.17000000000000	0.165216956586361
-4.16000000000000	0.177669434822976
-4.15000000000000	0.190071942258643
-4.14000000000000	0.202418444482249
-4.13000000000000	0.214702916246013
-4.12000000000000	0.226919344305539
-4.11000000000000	0.239061730262183
-4.10000000000000	0.251124093406503
-4.09000000000000	0.263100473561393
-4.08000000000000	0.274984933923668
-4.07000000000000	0.286771563902775
-4.06000000000000	0.298454481955267
-4.05000000000000	0.310027838413793
-4.04000000000000	0.321485818309265
-4.03000000000000	0.332822644184852
-4.02000000000000	0.344032578900550
-4.01000000000000	0.355109928426952
-4	0.366049044626948
-3.99000000000000	0.376844328024028
-3.98000000000000	0.387490230555869
-3.97000000000000	0.397981258311934
-3.96000000000000	0.408311974253734
-3.95000000000000	0.418477000916501
-3.94000000000000	0.428471023090972
-3.93000000000000	0.438288790483954
-3.92000000000000	0.447925120356469
-3.91000000000000	0.457374900138121
-3.90000000000000	0.466633090016497
-3.89000000000000	0.475694725500288
-3.88000000000000	0.484554919954905
-3.87000000000000	0.493208867109354
-3.86000000000000	0.501651843533133
-3.85000000000000	0.509879211081927
-3.84000000000000	0.517886419310906
-3.83000000000000	0.525669007854421
-3.82000000000000	0.533222608770912
-3.81000000000000	0.540542948851857
-3.80000000000000	0.547625851893613
-3.79000000000000	0.554467240930982
-3.78000000000000	0.561063140431403
-3.77000000000000	0.567409678448620
-3.76000000000000	0.573503088734749
-3.75000000000000	0.579339712809658
-3.74000000000000	0.584916001986577
-3.73000000000000	0.590228519352902
-3.72000000000000	0.595273941705160
-3.71000000000000	0.600049061437104
-3.70000000000000	0.604550788379964
-3.69000000000000	0.608776151593853
-3.68000000000000	0.612722301109391
-3.67000000000000	0.616386509618596
-3.66000000000000	0.619766174114128
-3.65000000000000	0.622858817475991
-3.64000000000000	0.625662090004813
-3.63000000000000	0.628173770900863
-3.62000000000000	0.630391769687953
-3.61000000000000	0.632314127581444
-3.60000000000000	0.633939018799545
-3.59000000000000	0.635264751817160
-3.58000000000000	0.636289770561544
-3.57000000000000	0.637012655549049
-3.56000000000000	0.637432124962272
-3.55000000000000	0.637547035666954
-3.54000000000000	0.637356384167973
-3.53000000000000	0.636859307503843
-3.52000000000000	0.636055084079105
-3.51000000000000	0.634943134434081
-3.50000000000000	0.633523021951439
-3.49000000000000	0.631794453499069
-3.48000000000000	0.629757280008796
-3.47000000000000	0.627411496990478
-3.46000000000000	0.624757244981070
-3.45000000000000	0.621794809928254
-3.44000000000000	0.618524623508278
-3.43000000000000	0.614947263377664
-3.42000000000000	0.611063453358484
-3.41000000000000	0.606874063556910
-3.40000000000000	0.602380110414815
-3.39000000000000	0.597582756694185
-3.38000000000000	0.592483311394158
-3.37000000000000	0.587083229600545
-3.36000000000000	0.581384112267677
-3.35000000000000	0.575387705932518
-3.34000000000000	0.569095902360927
-3.33000000000000	0.562510738126079
-3.32000000000000	0.555634394119009
-3.31000000000000	0.548469194991303
-3.30000000000000	0.541017608530011
-3.29000000000000	0.533282244964845
-3.28000000000000	0.525265856207783
-3.27000000000000	0.516971335025238
-3.26000000000000	0.508401714142950
-3.25000000000000	0.499560165283836
-3.24000000000000	0.490449998138993
-3.23000000000000	0.481074659272178
-3.22000000000000	0.471437730958035
-3.21000000000000	0.461542929954388
-3.20000000000000	0.451394106209001
-3.19000000000000	0.440995241501162
-3.18000000000000	0.430350448018537
-3.17000000000000	0.419463966869734
-3.16000000000000	0.408340166533061
-3.15000000000000	0.396983541242014
-3.14000000000000	0.385398709308005
-3.13000000000000	0.373590411380931
-3.12000000000000	0.361563508648166
-3.11000000000000	0.349322980972633
-3.10000000000000	0.336873924970599
-3.09000000000000	0.324221552029887
-3.08000000000000	0.311371186269230
-3.07000000000000	0.298328262439522
-3.06000000000000	0.285098323767710
-3.05000000000000	0.271687019744186
-3.04000000000000	0.258100103854466
-3.03000000000000	0.244343431256006
-3.02000000000000	0.230422956401119
-3.01000000000000	0.216344730606811
-3	0.202114899572529
-2.99000000000000	0.187739700846787
-2.98000000000000	0.173225461243637
-2.97000000000000	0.158578594210033
-2.96000000000000	0.143805597145098
-2.95000000000000	0.128913048672380
-2.94000000000000	0.113907605866200
-2.93000000000000	0.0987960014331662
-2.92000000000000	0.0835850408500417
-2.91000000000000	0.0682815994590763
-2.90000000000000	0.0528926195220356
-2.89000000000000	0.0374251072340960
-2.88000000000000	0.0218861296988342
-2.87000000000000	0.00628281186559135
-2.86000000000000	0.00937766656955758
-2.85000000000000	0.0250880742979321
-2.84000000000000	0.0408411315661430
-2.83000000000000	0.0566295133764604
-2.82000000000000	0.0724458527182918
-2.81000000000000	0.0882827438294158
-2.80000000000000	0.104132745485584
-2.79000000000000	0.119988384317088
-2.78000000000000	0.135842158150924
-2.77000000000000	0.151686539377047
-2.76000000000000	0.167513978337360
-2.75000000000000	0.183316906735898
-2.74000000000000	0.199087741068821
-2.73000000000000	0.214818886072645
-2.72000000000000	0.230502738189280
-2.71000000000000	0.246131689046340
-2.70000000000000	0.261698128951208
-2.69000000000000	0.277194450397310
-2.68000000000000	0.292613051581115
-2.67000000000000	0.307946339928216
-2.66000000000000	0.323186735627034
-2.65000000000000	0.338326675168510
-2.64000000000000	0.353358614890239
-2.63000000000000	0.368275034523482
-2.62000000000000	0.383068440741400
-2.61000000000000	0.397731370707040
-2.60000000000000	0.412256395619351
-2.59000000000000	0.426636124255710
-2.58000000000000	0.440863206509333
-2.57000000000000	0.454930336919962
-2.56000000000000	0.468830258196221
-2.55000000000000	0.482555764728052
-2.54000000000000	0.496099706087584
-2.53000000000000	0.509454990516886
-2.52000000000000	0.522614588400919
-2.51000000000000	0.535571535724177
-2.50000000000000	0.548318937509318
-2.49000000000000	0.560849971236267
-2.48000000000000	0.573157890240141
-2.47000000000000	0.585236027086435
-2.46000000000000	0.597077796921874
-2.45000000000000	0.608676700799353
-2.44000000000000	0.620026328975391
-2.43000000000000	0.631120364178546
-2.42000000000000	0.641952584847210
-2.41000000000000	0.652516868335270
-2.40000000000000	0.662807194084062
-2.39000000000000	0.672817646759127
-2.38000000000000	0.682542419350216
-2.37000000000000	0.691975816233071
-2.36000000000000	0.701112256191467
-2.35000000000000	0.709946275398051
-2.34000000000000	0.718472530352501
-2.33000000000000	0.726685800775569
-2.32000000000000	0.734580992457557
-2.31000000000000	0.742153140059808
-2.30000000000000	0.749397409867833
-2.29000000000000	0.756309102494639
-2.28000000000000	0.762883655532955
-2.27000000000000	0.769116646154936
-2.26000000000000	0.775003793658075
-2.25000000000000	0.780540961955969
-2.24000000000000	0.785724162012681
-2.23000000000000	0.790549554219395
-2.22000000000000	0.795013450712155
-2.21000000000000	0.799112317629422
-2.20000000000000	0.802842777308279
-2.19000000000000	0.806201610418085
-2.18000000000000	0.809185758030430
-2.17000000000000	0.811792323624261
-2.16000000000000	0.814018575025066
-2.15000000000000	0.815861946277045
-2.14000000000000	0.817320039447209
-2.13000000000000	0.818390626360379
-2.12000000000000	0.819071650264088
-2.11000000000000	0.819361227422410
-2.10000000000000	0.819257648637778
-2.09000000000000	0.818759380699870
-2.08000000000000	0.817865067760679
-2.07000000000000	0.816573532634912
-2.06000000000000	0.814883778024891
-2.05000000000000	0.812794987669160
-2.04000000000000	0.810306527414032
-2.03000000000000	0.807417946207349
-2.02000000000000	0.804128977013749
-2.01000000000000	0.800439537650767
-2	0.796349731545143
-1.99000000000000	0.791859848408731
-1.98000000000000	0.786970364833429
-1.97000000000000	0.781681944804611
-1.96000000000000	0.775995440132546
-1.95000000000000	0.769911890801332
-1.94000000000000	0.763432525234936
-1.93000000000000	0.756558760479900
-1.92000000000000	0.749292202304404
-1.91000000000000	0.741634645213299
-1.90000000000000	0.733588072378862
-1.89000000000000	0.725154655487003
-1.88000000000000	0.716336754498689
-1.87000000000000	0.707136917326431
-1.86000000000000	0.697557879425647
-1.85000000000000	0.687602563300832
-1.84000000000000	0.677274077926424
-1.83000000000000	0.666575718082366
-1.82000000000000	0.655510963604304
-1.81000000000000	0.644083478548541
-1.80000000000000	0.632297110271746
-1.79000000000000	0.620155888425565
-1.78000000000000	0.607664023866276
-1.77000000000000	0.594825907479683
-1.76000000000000	0.581646108921433
-1.75000000000000	0.568129375273098
-1.74000000000000	0.554280629614204
-1.73000000000000	0.540104969510657
-1.72000000000000	0.525607665419861
-1.71000000000000	0.510794159012963
-1.70000000000000	0.495670061414680
-1.69000000000000	0.480241151361197
-1.68000000000000	0.464513373276594
-1.67000000000000	0.448492835268472
-1.66000000000000	0.432185807043265
-1.65000000000000	0.415598717741916
-1.64000000000000	0.398738153696609
-1.63000000000000	0.381610856109185
-1.62000000000000	0.364223718652081
-1.61000000000000	0.346583784992455
-1.60000000000000	0.328698246240413
-1.59000000000000	0.310574438322106
-1.58000000000000	0.292219839278624
-1.57000000000000	0.273642066491561
-1.56000000000000	0.254848873836256
-1.55000000000000	0.235848148763630
-1.54000000000000	0.216647909311695
-1.53000000000000	0.197256301047718
-1.52000000000000	0.177681593942216
-1.51000000000000	0.157932179175803
-1.50000000000000	0.138016565880091
-1.49000000000000	0.117943377813821
-1.48000000000000	0.0977213499754266
-1.47000000000000	0.0773593251532543
-1.46000000000000	0.0568662504147691
-1.45000000000000	0.0362511735359772
-1.44000000000000	0.0155232393724623
-1.43000000000000	0.00530831382666266
-1.42000000000000	0.0262341581604281
-1.41000000000000	0.0472448798719566
-1.40000000000000	0.0683309831971973
-1.39000000000000	0.0894828942649841
-1.38000000000000	0.110690965046927
-1.37000000000000	0.131945477355606
-1.36000000000000	0.153236646889496
-1.35000000000000	0.174554627323104
-1.34000000000000	0.195889514440646
-1.33000000000000	0.217231350311717
-1.32000000000000	0.238570127507217
-1.31000000000000	0.259895793353973
-1.30000000000000	0.281198254226295
-1.29000000000000	0.302467379872744
-1.28000000000000	0.323693007776470
-1.27000000000000	0.344864947547264
-1.26000000000000	0.365972985343624
-1.25000000000000	0.387006888323036
-1.24000000000000	0.407956409118652
-1.23000000000000	0.428811290340545
-1.22000000000000	0.449561269099727
-1.21000000000000	0.470196081553054
-1.20000000000000	0.490705467467165
-1.19000000000000	0.511079174799565
-1.18000000000000	0.531306964294976
-1.17000000000000	0.551378614095029
-1.16000000000000	0.571283924359413
-1.15000000000000	0.591012721896508
-1.14000000000000	0.610554864801610
-1.13000000000000	0.629900247100788
-1.12000000000000	0.649038803398390
-1.11000000000000	0.667960513526297
-1.10000000000000	0.686655407192891
-1.09000000000000	0.705113568629822
-1.08000000000000	0.723325141234545
-1.07000000000000	0.741280332206687
-1.06000000000000	0.758969417176228
-1.05000000000000	0.776382744821522
-1.04000000000000	0.793510741475169
-1.03000000000000	0.810343915715735
-1.02000000000000	0.826872862943349
-1.01000000000000	0.843088269937161
-1	0.858980919392697
-0.990000000000000	0.874541694437128
-0.980000000000000	0.889761583120425
-0.970000000000000	0.904631682880484
-0.960000000000000	0.919143204980227
-0.950000000000000	0.933287478914672
-0.940000000000000	0.947055956786079
-0.930000000000000	0.960440217645161
-0.920000000000000	0.973431971796465
-0.910000000000000	0.986023065065942
-0.900000000000000	0.998205483028825
-0.890000000000000	1.00997135519586
-0.880000000000000	1.02131295915603
-0.870000000000000	1.03222272467385
-0.860000000000000	1.04269323773935
-0.850000000000000	1.05271724456898
-0.840000000000000	1.06228765555540
-0.830000000000000	1.07139754916454
-0.820000000000000	1.08004017577799
-0.810000000000000	1.08820896147890
-0.800000000000000	1.09589751177972
-0.790000000000000	1.10309961529000
-0.780000000000000	1.10980924732233
-0.770000000000000	1.11602057343504
-0.760000000000000	1.12172795290962
-0.750000000000000	1.12692594216139
-0.740000000000000	1.13160929808179
-0.730000000000000	1.13577298131045
-0.720000000000000	1.13941215943568
-0.710000000000000	1.14252221012167
-0.700000000000000	1.14509872416087
-0.690000000000000	1.14713750845004
-0.680000000000000	1.14863458888846
-0.670000000000000	1.14958621319684
-0.660000000000000	1.14998885365547
-0.650000000000000	1.14983920976021
-0.640000000000000	1.14913421079499
-0.630000000000000	1.14787101831932
-0.620000000000000	1.14604702856968
-0.610000000000000	1.14365987477337
-0.600000000000000	1.14070742937360
-0.590000000000000	1.13718780616461
-0.580000000000000	1.13309936233564
-0.570000000000000	1.12844070042258
-0.560000000000000	1.12321067016613
-0.550000000000000	1.11740837027551
-0.540000000000000	1.11103315009654
-0.530000000000000	1.10408461118319
-0.520000000000000	1.09656260877155
-0.510000000000000	1.08846725315528
-0.500000000000000	1.07979891096171
-0.490000000000000	1.07055820632770
-0.480000000000000	1.06074602197434
-0.470000000000000	1.05036350017992
-0.460000000000000	1.03941204365022
-0.450000000000000	1.02789331628547
-0.440000000000000	1.01580924384346
-0.430000000000000	1.00316201449799
-0.420000000000000	0.989954079292137
-0.410000000000000	0.976188152485895
-0.399999999999999	0.961867211797556
-0.390000000000000	0.946994498538475
-0.380000000000000	0.931573517640759
-0.370000000000000	0.915608037577529
-0.360000000000000	0.899102090175426
-0.350000000000000	0.882059970319073
-0.340000000000000	0.864486235547269
-0.330000000000000	0.846385705540705
-0.320000000000000	0.827763461501049
-0.310000000000000	0.808624845421305
-0.300000000000000	0.788975459247385
-0.290000000000000	0.768821163930851
-0.280000000000000	0.748168078372867
-0.270000000000000	0.727022578259451
-0.260000000000000	0.705391294788113
-0.250000000000000	0.683281113286026
-0.240000000000000	0.660699171719985
-0.230000000000000	0.637652859098357
-0.220000000000000	0.614149813765331
-0.210000000000000	0.590197921587805
-0.200000000000000	0.565805314035290
-0.190000000000000	0.540980366153256
-0.180000000000000	0.515731694430409
-0.170000000000000	0.490068154560379
-0.160000000000000	0.463998839098410
-0.149999999999999	0.437533075013650
-0.140000000000000	0.410680421137677
-0.130000000000000	0.383450665509960
-0.120000000000000	0.355853822620988
-0.110000000000000	0.327900130553866
-0.0999999999999996	0.299600048025151
-0.0899999999999999	0.270964251325861
-0.0800000000000001	0.242003631163490
-0.0700000000000003	0.212729289406044
-0.0599999999999996	0.183152535729048
-0.0499999999999998	0.153284884166595
-0.0400000000000000	0.123138049567443
-0.0300000000000003	0.0927239439573811
-0.0199999999999996	0.0620546728089233
-0.00999999999999979	0.0311425312195972
0	7.24484849835457e-15
0.00999999999999979	0.0313602583269952
0.0200000000000005	0.0629254036147561
0.0300000000000003	0.0946824222674928
0.0400000000000000	0.126618131499857
0.0499999999999998	0.158719183679881
0.0600000000000005	0.190972070753908
0.0700000000000003	0.223363128751940
0.0800000000000001	0.255878542371945
0.0899999999999999	0.288504349641435
0.100000000000001	0.321226446654818
0.110000000000000	0.354030592384782
0.120000000000000	0.386902413566108
0.130000000000000	0.419827409650143
0.140000000000000	0.452790957828217
0.150000000000000	0.485778318122213
0.160000000000000	0.518774638540476
0.170000000000000	0.551764960297267
0.180000000000000	0.584734223093812
0.190000000000000	0.617667270459116
0.200000000000000	0.650548855148581
0.210000000000000	0.683363644598486
0.220000000000000	0.716096226434346
0.230000000000000	0.748731114031119
0.240000000000000	0.781252752123250
0.250000000000000	0.813645522462509
0.260000000000000	0.845893749521494
0.270000000000000	0.877981706240719
0.280000000000000	0.909893619817153
0.290000000000000	0.941613677532077
0.300000000000000	0.973126032616064
0.310000000000001	1.00441481014889
0.320000000000000	1.03546411299216
0.330000000000000	1.06625802775251
0.340000000000000	1.09678063077295
0.350000000000001	1.12701599415028
0.360000000000000	1.15694819177621
0.370000000000000	1.18656130539984
0.380000000000000	1.21583943070937
0.390000000000000	1.24476668343045
0.400000000000000	1.27332720543914
0.410000000000000	1.30150517088686
0.420000000000000	1.32928479233525
0.430000000000000	1.35665032689824
0.440000000000000	1.38358608238935
0.450000000000000	1.41007642347150
0.460000000000000	1.43610577780716
0.470000000000000	1.46165864220637
0.480000000000000	1.48671958877020
0.490000000000000	1.51127327102733
0.500000000000000	1.53530443006134
0.510000000000000	1.55879790062622
0.520000000000001	1.58173861724780
0.530000000000000	1.60411162030860
0.540000000000000	1.62590206211386
0.550000000000000	1.64709521293612
0.560000000000001	1.66767646703612
0.570000000000000	1.68763134865761
0.580000000000000	1.70694551799365
0.590000000000000	1.72560477712192
0.600000000000001	1.74359507590694
0.610000000000000	1.76090251786650
0.620000000000000	1.77751336600023
0.630000000000000	1.79341404857769
0.640000000000000	1.80859116488395
0.650000000000000	1.82303149092006
0.660000000000000	1.83672198505621
0.670000000000000	1.84964979363536
0.680000000000000	1.86180225652486
0.690000000000000	1.87316691261404
0.700000000000000	1.88373150525523
0.710000000000000	1.89348398764628
0.720000000000000	1.90241252815210
0.730000000000000	1.91050551556316
0.740000000000000	1.91775156428880
0.750000000000000	1.92413951948306
0.760000000000000	1.92965846210105
0.770000000000001	1.93429771388360
0.780000000000000	1.93804684226826
0.790000000000000	1.94089566522440
0.800000000000000	1.94283425601059
0.810000000000001	1.94385294785205
0.820000000000000	1.94394233853629
0.830000000000000	1.94309329492500
0.840000000000000	1.94129695738015
0.850000000000001	1.93854474410259
0.860000000000000	1.93482835538103
0.870000000000000	1.93013977774985
0.880000000000000	1.92447128805366
0.890000000000000	1.91781545741707
0.900000000000000	1.91016515511775
0.910000000000000	1.90151355236126
0.920000000000000	1.89185412595574
0.930000000000000	1.88118066188506
0.940000000000000	1.86948725877875
0.950000000000000	1.85676833127708
0.960000000000000	1.84301861328983
0.970000000000000	1.82823316114733
0.980000000000000	1.81240735664220
0.990000000000000	1.79553690996044
1	1.77761786250054
1.01000000000000	1.75864658957928
1.02000000000000	1.73861980302283
1.03000000000000	1.71753455364210
1.04000000000000	1.69538823359096
1.05000000000000	1.67217857860626
1.06000000000000	1.64790367012862
1.07000000000000	1.62256193730274
1.08000000000000	1.59615215885630
1.09000000000000	1.56867346485661
1.10000000000000	1.54012533834380
1.11000000000000	1.51050761683991
1.12000000000000	1.47982049373288
1.13000000000000	1.44806451953480
1.14000000000000	1.41524060301351
1.15000000000000	1.38135001219698
1.16000000000000	1.34639437524977
1.17000000000000	1.31037568122097
1.18000000000000	1.27329628066307
1.19000000000000	1.23515888612128
1.20000000000000	1.19596657249281
1.21000000000000	1.15572277725572
1.22000000000000	1.11443130056701
1.23000000000000	1.07209630522960
1.24000000000000	1.02872231652801
1.25000000000000	0.984314221932384
1.26000000000000	0.938877270670954
1.27000000000000	0.892417073170592
1.28000000000000	0.844939600365563
1.29000000000000	0.796451182874353
1.30000000000000	0.746958510044732
1.31000000000000	0.696468628867068
1.32000000000000	0.644988942756096
1.33000000000000	0.592527210201265
1.34000000000000	0.539091543286024
1.35000000000000	0.484690406076231
1.36000000000000	0.429332612878148
1.37000000000000	0.373027326366306
1.38000000000000	0.315784055581803
1.39000000000000	0.257612653801457
1.40000000000000	0.198523316278443
1.41000000000000	0.138526577854896
1.42000000000000	0.0776333104472836
1.43000000000000	0.0158547204051367
1.44000000000000	0.0467976542560641
1.45000000000000	0.110311946747027
1.46000000000000	0.174675964521048
1.47000000000000	0.239877192413644
1.48000000000000	0.305902795904584
1.49000000000000	0.372739624501239
1.50000000000000	0.440374215242306
1.51000000000000	0.508792796320714
1.52000000000000	0.577981290824618
1.53000000000000	0.647925320595315
1.54000000000000	0.718610210200841
1.55000000000000	0.790020991023943
1.56000000000000	0.862142405463160
1.57000000000000	0.934958911245561
1.58000000000000	1.00845468584987
1.59000000000000	1.08261363103836
1.60000000000000	1.15741937749614
1.61000000000000	1.23285528957624
1.62000000000000	1.30890447014891
1.63000000000000	1.38554976555356
1.64000000000000	1.46277377065162
1.65000000000000	1.54055883397859
1.66000000000000	1.61888706299364
1.67000000000000	1.69774032942491
1.68000000000000	1.77710027470862
1.69000000000000	1.85694831552029
1.70000000000000	1.93726564939601
1.71000000000000	2.01803326044191
1.72000000000000	2.09923192512990
1.73000000000000	2.18084221817754
1.74000000000000	2.26284451851011
1.75000000000000	2.34521901530283
1.76000000000000	2.42794571410097
1.77000000000000	2.51100444301590
1.78000000000000	2.59437485899474
1.79000000000000	2.67803645416165
1.80000000000000	2.76196856222814
1.81000000000000	2.84615036497062
1.82000000000000	2.93056089877247
1.83000000000000	3.01517906122866
1.84000000000000	3.09998361781032
1.85000000000000	3.18495320858711
1.86000000000000	3.27006635500477
1.87000000000000	3.35530146671572
1.88000000000000	3.44063684846005
1.89000000000000	3.52605070699452
1.90000000000000	3.61152115806710
1.91000000000000	3.69702623343461
1.92000000000000	3.78254388792078
1.93000000000000	3.86805200651243
1.94000000000000	3.95352841149102
1.95000000000000	4.03895086959711
1.96000000000000	4.12429709922513
1.97000000000000	4.20954477764583
1.98000000000000	4.29467154825398
1.99000000000000	4.37965502783828
2	4.46447281387148
2.01000000000000	4.54910249181746
2.02000000000000	4.63352164245305
2.03000000000000	4.71770784920164
2.04000000000000	4.80163870547623
2.05000000000000	4.88529182202890
2.06000000000000	4.96864483430439
2.07000000000000	5.05167540979473
2.08000000000000	5.13436125539265
2.09000000000000	5.21668012474077
2.10000000000000	5.29860982557401
2.11000000000000	5.38012822705261
2.12000000000000	5.46121326708296
2.13000000000000	5.54184295962360
2.14000000000000	5.62199540197383
2.15000000000000	5.70164878204205
2.16000000000000	5.78078138559140
2.17000000000000	5.85937160345989
2.18000000000000	5.93739793875239
2.19000000000000	6.01483901400195
2.20000000000000	6.09167357829764
2.21000000000000	6.16788051437658
2.22000000000000	6.24343884567713
2.23000000000000	6.31832774335113
2.24000000000000	6.39252653323219
2.25000000000000	6.46601470275781
2.26000000000000	6.53877190784250
2.27000000000000	6.61077797969957
2.28000000000000	6.68201293160895
2.29000000000000	6.75245696562867
2.30000000000000	6.82209047924738
2.31000000000000	6.89089407197561
2.32000000000000	6.95884855187314
2.33000000000000	7.02593494201036
2.34000000000000	7.09213448686093
2.35000000000000	7.15742865862358
2.36000000000000	7.22179916347064
2.37000000000000	7.28522794772100
2.38000000000000	7.34769720393522
2.39000000000000	7.40918937693059
2.40000000000000	7.46968716971376
2.41000000000000	7.52917354932894
2.42000000000000	7.58763175261942
2.43000000000000	7.64504529190021
2.44000000000000	7.70139796053984
2.45000000000000	7.75667383844909
2.46000000000000	7.81085729747485
2.47000000000000	7.86393300669683
2.48000000000000	7.91588593762537
2.49000000000000	7.96670136929837
2.50000000000000	8.01636489327539
2.51000000000000	8.06486241852715
2.52000000000000	8.11218017621862
2.53000000000000	8.15830472438376
2.54000000000000	8.20322295249052
2.55000000000000	8.24692208589403
2.56000000000000	8.28938969017659
2.57000000000000	8.33061367537269
2.58000000000000	8.37058230007769
2.59000000000000	8.40928417543841
2.60000000000000	8.44670826902429
2.61000000000000	8.48284390857768
2.62000000000000	8.51768078564180
2.63000000000000	8.55120895906514
2.64000000000000	8.58341885838089
2.65000000000000	8.61430128706019
2.66000000000000	8.64384742563801
2.67000000000000	8.67204883471054
2.68000000000000	8.69889745780292
2.69000000000000	8.72438562410616
2.70000000000000	8.74850605108254
2.71000000000000	8.77125184693820
2.72000000000000	8.79261651296218
2.73000000000000	8.81259394573099
2.74000000000000	8.83117843917798
2.75000000000000	8.84836468652666
2.76000000000000	8.86414778208722
2.77000000000000	8.87852322291575
2.78000000000000	8.89148691033545
2.79000000000000	8.90303515131921
2.80000000000000	8.91316465973322
2.81000000000000	8.92187255744097
2.82000000000000	8.92915637526745
2.83000000000000	8.93501405382297
2.84000000000000	8.93944394418654
2.85000000000000	8.94244480844829
2.86000000000000	8.94401582011110
2.87000000000000	8.94415656435090
2.88000000000000	8.94286703813590
2.89000000000000	8.94014765020452
2.90000000000000	8.93599922090206
2.91000000000000	8.93042298187627
2.92000000000000	8.92342057563189
2.93000000000000	8.91499405494430
2.94000000000000	8.90514588213259
2.95000000000000	8.89387892819232
2.96000000000000	8.88119647178818
2.97000000000000	8.86710219810720
2.98000000000000	8.85160019757264
2.99000000000000	8.83469496441935
3	8.81639139513087
3.01000000000000	8.79669478673909
3.02000000000000	8.77561083498701
3.03000000000000	8.75314563235525
3.04000000000000	8.72930566595321
3.05000000000000	8.70409781527561
3.06000000000000	8.67752934982506
3.07000000000000	8.64960792660198
3.08000000000000	8.62034158746245
3.09000000000000	8.58973875634512
3.10000000000000	8.55780823636828
3.11000000000000	8.52455920679807
3.12000000000000	8.49000121988910
3.13000000000000	8.45414419759856
3.14000000000000	8.41699842817508
3.15000000000000	8.37857456262372
3.16000000000000	8.33888361104826
3.17000000000000	8.29793693887229
3.18000000000000	8.25574626294050
3.19000000000000	8.21232364750152
3.20000000000000	8.16768150007405
3.21000000000000	8.12183256719751
3.22000000000000	8.07478993006915
3.23000000000000	8.02656700006896
3.24000000000000	7.97717751417423
3.25000000000000	7.92663553026545
3.26000000000000	7.87495542232519
3.27000000000000	7.82215187553196
3.28000000000000	7.76823988125070
3.29000000000000	7.71323473192183
3.30000000000000	7.65715201585081
3.31000000000000	7.60000761190014
3.32000000000000	7.54181768408565
3.33000000000000	7.48259867607940
3.34000000000000	7.42236730562080
3.35000000000000	7.36114055883850
3.36000000000000	7.29893568448480
3.37000000000000	7.23577018808485
3.38000000000000	7.17166182600299
3.39000000000000	7.10662859942802
3.40000000000000	7.04068874828012
3.41000000000000	6.97386074504126
3.42000000000000	6.90616328851175
3.43000000000000	6.83761529749489
3.44000000000000	6.76823590441239
3.45000000000000	6.69804444885268
3.46000000000000	6.62706047105460
3.47000000000000	6.55530370532900
3.48000000000000	6.48279407342031
3.49000000000000	6.40955167781097
3.50000000000000	6.33559679497097
3.51000000000000	6.26094986855496
3.52000000000000	6.18563150254954
3.53000000000000	6.10966245437319
3.54000000000000	6.03306362793138
3.55000000000000	5.95585606662958
3.56000000000000	5.87806094634635
3.57000000000000	5.79969956836956
3.58000000000000	5.72079335229802
3.59000000000000	5.64136382891121
3.60000000000000	5.56143263300979
3.61000000000000	5.48102149622932
3.62000000000000	5.40015223983019
3.63000000000000	5.31884676746595
3.64000000000000	5.23712705793292
3.65000000000000	5.15501515790384
3.66000000000000	5.07253317464795
3.67000000000000	4.98970326874031
3.68000000000000	4.90654764676297
3.69000000000000	4.82308855400071
3.70000000000000	4.73934826713388
3.71000000000000	4.65534908693119
3.72000000000000	4.57111333094473
3.73000000000000	4.48666332621045
3.74000000000000	4.40202140195608
3.75000000000000	4.31720988231977
3.76000000000000	4.23225107908146
3.77000000000000	4.14716728441017
3.78000000000000	4.06198076362935
3.79000000000000	3.97671374800327
3.80000000000000	3.89138842754680
3.81000000000000	3.80602694386128
3.82000000000000	3.72065138299894
3.83000000000000	3.63528376835859
3.84000000000000	3.54994605361501
3.85000000000000	3.46466011568453
3.86000000000000	3.37944774772944
3.87000000000000	3.29433065220361
3.88000000000000	3.20933043394186
3.89000000000000	3.12446859329543
3.90000000000000	3.03976651931613
3.91000000000000	2.95524548299155
3.92000000000000	2.87092663053358
3.93000000000000	2.78683097672276
3.94000000000000	2.70297939831079
3.95000000000000	2.61939262748340
3.96000000000000	2.53609124538608
3.97000000000000	2.45309567571468
3.98000000000000	2.37042617837331
3.99000000000000	2.28810284320174
4	2.20614558377434
4.01000000000000	2.12457413127291
4.02000000000000	2.04340802843535
4.03000000000000	1.96266662358235
4.04000000000000	1.88236906472409
4.05000000000000	1.80253429374921
4.06000000000000	1.72318104069757
4.07000000000000	1.64432781811923
4.08000000000000	1.56599291552139
4.09000000000000	1.48819439390509
4.10000000000000	1.41095008039356
4.11000000000000	1.33427756295428
4.12000000000000	1.25819418521602
4.13000000000000	1.18271704138318
4.14000000000000	1.10786297124859
4.15000000000000	1.03364855530681
4.16000000000000	0.960090109969429
4.17000000000000	0.887203682883817
4.18000000000000	0.815005048357028
4.19000000000000	0.743509702886311
4.20000000000000	0.672732860797560
4.21000000000000	0.602689449993318
4.22000000000000	0.533394107811462
4.23000000000000	0.464861176996079
4.24000000000000	0.397104701781750
4.25000000000000	0.330138424092363
4.26000000000000	0.263975779855817
4.27000000000000	0.198629895435654
4.28000000000000	0.134113584180703
4.29000000000000	0.0704393430937862
4.30000000000000	0.00761934962058886
4.31000000000000	0.0543345414405647
4.32000000000000	0.115410800906879
4.33000000000000	0.175598228056560
4.34000000000000	0.234885953350606
4.35000000000000	0.293263441030331
4.36000000000000	0.350720491589709
4.37000000000000	0.407247244122112
4.38000000000000	0.462834178540560
4.39000000000000	0.517472117671187
4.40000000000000	0.571152229219217
4.41000000000000	0.623866027607038
4.42000000000000	0.675605375683983
4.43000000000000	0.726362486307430
4.44000000000000	0.776129923794935
4.45000000000000	0.824900605247060
4.46000000000000	0.872667801740693
4.47000000000000	0.919425139392833
4.48000000000000	0.965166600294506
4.49000000000000	1.00988652331484
4.50000000000000	1.05357960477533
4.51000000000000	1.09624089899430
4.52000000000000	1.13786581870152
4.53000000000000	1.17845013532325
4.54000000000000	1.21798997913794
4.55000000000000	1.25648183930252
4.56000000000000	1.29392256374991
4.57000000000000	1.33030935895792
4.58000000000000	1.36563978958974
4.59000000000000	1.39991177800683
4.60000000000000	1.43312360365434
4.61000000000000	1.46527390231968
4.62000000000000	1.49636166526493
4.63000000000000	1.52638623823348
4.64000000000000	1.55534732033177
4.65000000000000	1.58324496278668
4.66000000000000	1.61007956757943
4.67000000000000	1.63585188595671
4.68000000000000	1.66056301681990
4.69000000000000	1.68421440499338
4.70000000000000	1.70680783937264
4.71000000000000	1.72834545095335
4.72000000000000	1.74882971074244
4.73000000000000	1.76826342755199
4.74000000000000	1.78664974567740
4.75000000000000	1.80399214246070
4.76000000000000	1.82029442574031
4.77000000000000	1.83556073118853
4.78000000000000	1.84979551953790
4.79000000000000	1.86300357369786
4.80000000000000	1.87518999576302
4.81000000000000	1.88636020391443
4.82000000000000	1.89651992921527
4.83000000000000	1.90567521230243
4.84000000000000	1.91383239997555
4.85000000000000	1.92099814168492
4.86000000000000	1.92717938592000
4.87000000000000	1.93238337650000
4.88000000000000	1.93661764876824
4.89000000000000	1.93989002569202
4.90000000000000	1.94220861386966
4.91000000000000	1.94358179944638
4.92000000000000	1.94401824394095
4.93000000000000	1.94352687998482
4.94000000000000	1.94211690697558
4.95000000000000	1.93979778664660
4.96000000000000	1.93657923855482
4.97000000000000	1.93247123548852
4.98000000000000	1.92748399879703
4.99000000000000	1.92162799364447
5	1.91491392418929
5.01000000000000	1.90735272869195
5.02000000000000	1.89895557455242
5.03000000000000	1.88973385327991
5.04000000000000	1.87969917539668
5.05000000000000	1.86886336527817
5.06000000000000	1.85723845593153
5.07000000000000	1.84483668371472
5.08000000000000	1.83167048299835
5.09000000000000	1.81775248077237
5.10000000000000	1.80309549120003
5.11000000000000	1.78771251012100
5.12000000000000	1.77161670950620
5.13000000000000	1.75482143186638
5.14000000000000	1.73734018461676
5.15000000000000	1.71918663440014
5.16000000000000	1.70037460137043
5.17000000000000	1.68091805343930
5.18000000000000	1.66083110048795
5.19000000000000	1.64012798854642
5.20000000000000	1.61882309394274
5.21000000000000	1.59693091742431
5.22000000000000	1.57446607825367
5.23000000000000	1.55144330828120
5.24000000000000	1.52787744599691
5.25000000000000	1.50378343056375
5.26000000000000	1.47917629583481
5.27000000000000	1.45407116435660
5.28000000000000	1.42848324136092
5.29000000000000	1.40242780874760
5.30000000000000	1.37592021906036
5.31000000000000	1.34897588945827
5.32000000000000	1.32161029568504
5.33000000000000	1.29383896603847
5.34000000000000	1.26567747534241
5.35000000000000	1.23714143892359
5.36000000000000	1.20824650659543
5.37000000000000	1.17900835665143
5.38000000000000	1.14944268987011
5.39000000000000	1.11956522353401
5.40000000000000	1.08939168546488
5.41000000000000	1.05893780807743
5.42000000000000	1.02821932245369
5.43000000000000	0.997251952440462
5.44000000000000	0.966051408771819
5.45000000000000	0.934633383219061
5.46000000000000	0.903013542770154
5.47000000000000	0.871207523840881
5.48000000000000	0.839230926519884
5.49000000000000	0.807099308849601
5.50000000000000	0.774828181145351
5.51000000000000	0.742433000354552
5.52000000000000	0.709929164458166
5.53000000000000	0.677332006916419
5.54000000000000	0.644656791160814
5.55000000000000	0.611918705134405
5.56000000000000	0.579132855882347
5.57000000000000	0.546314264194665
5.58000000000000	0.513477859303073
5.59000000000000	0.480638473633888
5.60000000000000	0.447810837618789
5.61000000000000	0.415009574565294
5.62000000000000	0.382249195588780
5.63000000000000	0.349544094607804
5.64000000000000	0.316908543404502
5.65000000000000	0.284356686751781
5.66000000000000	0.251902537608930
5.67000000000000	0.219559972387462
5.68000000000000	0.187342726288611
5.69000000000000	0.155264388714248
5.70000000000000	0.123338398752719
5.71000000000000	0.0915780407410430
5.72000000000000	0.0599964399051290
5.73000000000000	0.0286065580793417
5.74000000000000	0.00257881049314917
5.75000000000000	0.0335470432777969
5.76000000000000	0.0642856934825793
5.77000000000000	0.0947824940070219
5.78000000000000	0.125025361305161
5.79000000000000	0.155002399161066
5.80000000000000	0.184701902375870
5.81000000000000	0.214112360365040
5.82000000000000	0.243222460664809
5.83000000000000	0.272021092346732
5.84000000000000	0.300497349339229
5.85000000000000	0.328640533655195
5.86000000000000	0.356440158524665
5.87000000000000	0.383885951431664
5.88000000000000	0.410967857054315
5.89000000000000	0.437676040107378
5.90000000000000	0.464000888086438
5.91000000000000	0.489933013912997
5.92000000000000	0.515463258479709
5.93000000000000	0.540582693095104
5.94000000000000	0.565282621827252
5.95000000000000	0.589554583745621
5.96000000000000	0.613390355060722
5.97000000000000	0.636781951160996
5.98000000000000	0.659721628546438
5.99000000000000	0.682201886658632
6	0.704215469606715
6.01000000000000	0.725755367789050
6.02000000000000	0.746814819410216
6.03000000000000	0.767387311893134
6.04000000000000	0.787466583186139
6.05000000000000	0.807046622964753
6.06000000000000	0.826121673728157
6.07000000000000	0.844686231790161
6.08000000000000	0.862735048164791
6.09000000000000	0.880263129346335
6.10000000000000	0.897265737984053
6.11000000000000	0.913738393451540
6.12000000000000	0.929676872310934
6.13000000000000	0.945077208672144
6.14000000000000	0.959935694447297
6.15000000000000	0.974248879500677
6.16000000000000	0.988013571694484
6.17000000000000	1.00122683683073
6.18000000000000	1.01388599848965
6.19000000000000	1.02598863776513
6.20000000000000	1.03753259289745
6.21000000000000	1.04851595880414
6.22000000000000	1.05893708650913
6.23000000000000	1.06879458247111
6.24000000000000	1.07808730781152
6.25000000000000	1.08681437744295
6.26000000000000	1.09497515909856
6.27000000000000	1.10256927226331
6.28000000000000	1.10959658700786
6.29000000000000	1.11605722272576
6.30000000000000	1.12195154677497
6.31000000000000	1.12728017302453
6.32000000000000	1.13204396030724
6.33000000000000	1.13624401077947
6.34000000000000	1.13988166818891
6.35000000000000	1.14295851605141
6.36000000000000	1.14547637573801
6.37000000000000	1.14743730447306
6.38000000000000	1.14884359324480
6.39000000000000	1.14969776462942
6.40000000000000	1.15000257052982
6.41000000000000	1.14976098983031
6.42000000000000	1.14897622596849
6.43000000000000	1.14765170442563
6.44000000000000	1.14579107013681
6.45000000000000	1.14339818482221
6.46000000000000	1.14047712424093
6.47000000000000	1.13703217536866
6.48000000000000	1.13306783350073
6.49000000000000	1.12858879928192
6.50000000000000	1.12359997566456
6.51000000000000	1.11810646479633
6.52000000000000	1.11211356483948
6.53000000000000	1.10562676672272
6.54000000000000	1.09865175082770
6.55000000000000	1.09119438361136
6.56000000000000	1.08326071416599
6.57000000000000	1.07485697071855
6.58000000000000	1.06598955707084
6.59000000000000	1.05666504898239
6.60000000000000	1.04689019049750
6.61000000000000	1.03667189021840
6.62000000000000	1.02601721752610
6.63000000000000	1.01493339875067
6.64000000000000	1.00342781329287
6.65000000000000	0.991507989698645
6.66000000000000	0.979181601688571
6.67000000000000	0.966456464143788
6.68000000000000	0.953340529050419
6.69000000000000	0.939841881404187
6.70000000000000	0.925968735077149
6.71000000000000	0.911729428648320
6.72000000000000	0.897132421200089
6.73000000000000	0.882186288082303
6.74000000000000	0.866899716645800
6.75000000000000	0.851281501947405
6.76000000000000	0.835340542428148
6.77000000000000	0.819085835566671
6.78000000000000	0.802526473509676
6.79000000000000	0.785671638681336
6.80000000000000	0.768530599373549
6.81000000000000	0.751112705318954
6.82000000000000	0.733427383248567
6.83000000000000	0.715484132436024
6.84000000000000	0.697292520230250
6.85000000000000	0.678862177578487
6.86000000000000	0.660202794541587
6.87000000000000	0.641324115803465
6.88000000000000	0.622235936176573
6.89000000000000	0.602948096105348
6.90000000000000	0.583470477169431
6.91000000000000	0.563812997588616
6.92000000000000	0.543985607731332
6.93000000000000	0.523998285628572
6.94000000000000	0.503861032495108
6.95000000000000	0.483583868259801
6.96000000000000	0.463176827106910
6.97000000000000	0.442649953030152
6.98000000000000	0.422013295401408
6.99000000000000	0.401276904555773
7	0.380450827394869
7.01000000000000	0.359545103010065
7.02000000000000	0.338569758327473
7.03000000000000	0.317534803776401
7.04000000000000	0.296450228983038
7.05000000000000	0.275325998491040
7.06000000000000	0.254172047510765
7.07000000000000	0.232998277698818
7.08000000000000	0.211814552969558
7.09000000000000	0.190630695340235
7.10000000000000	0.169456480811368
7.11000000000000	0.148301635283963
7.12000000000000	0.127175830515184
7.13000000000000	0.106088680114026
7.14000000000000	0.0850497355785109
7.15000000000000	0.0640684823759366
7.16000000000000	0.0431543360677420
7.17000000000000	0.0223166384803370
7.18000000000000	0.00156465392344378
7.19000000000000	0.0190924345426486
7.20000000000000	0.0396455287895429
7.21000000000000	0.0600856192514947
7.22000000000000	0.0804037885031744
7.23000000000000	0.100591214783049
7.24000000000000	0.120639175461149
7.25000000000000	0.140539050449902
7.26000000000000	0.160282325556849
7.27000000000000	0.179860595777984
7.28000000000000	0.199265568530572
7.29000000000000	0.218489066824263
7.30000000000000	0.237523032369416
7.31000000000000	0.256359528621497
7.32000000000000	0.274990743760546
7.33000000000000	0.293408993604618
7.34000000000000	0.311606724456276
7.35000000000000	0.329576515881076
7.36000000000000	0.347311083417188
7.37000000000000	0.364803281215221
7.38000000000000	0.382046104607364
7.39000000000000	0.399032692605013
7.40000000000000	0.415756330324134
7.41000000000000	0.432210451337480
7.42000000000000	0.448388639953006
7.43000000000000	0.464284633417781
7.44000000000000	0.479892324046677
7.45000000000000	0.495205761275208
7.46000000000000	0.510219153635959
7.47000000000000	0.524926870657999
7.48000000000000	0.539323444688732
7.49000000000000	0.553403572637741
7.50000000000000	0.567162117642086
7.51000000000000	0.580594110652703
7.52000000000000	0.593694751941446
7.53000000000000	0.606459412528458
7.54000000000000	0.618883635529512
7.55000000000000	0.630963137423053
7.56000000000000	0.642693809236685
7.57000000000000	0.654071717652874
7.58000000000000	0.665093106033683
7.59000000000000	0.675754395364395
7.60000000000000	0.686052185115939
7.61000000000000	0.695983254025951
7.62000000000000	0.705544560798546
7.63000000000000	0.714733244722675
7.64000000000000	0.723546626209203
7.65000000000000	0.731982207246654
7.66000000000000	0.740037671775825
7.67000000000000	0.747710885983309
7.68000000000000	0.754999898514159
7.69000000000000	0.761902940603841
7.70000000000000	0.768418426129730
7.71000000000000	0.774544951582402
7.72000000000000	0.780281295957048
7.73000000000000	0.785626420565289
7.74000000000000	0.790579468767812
7.75000000000000	0.795139765628182
7.76000000000000	0.799306817488280
7.77000000000000	0.803080311465832
7.78000000000000	0.806460114874496
7.79000000000000	0.809446274567065
7.80000000000000	0.812039016202325
7.81000000000000	0.814238743436142
7.82000000000000	0.816046037037432
7.83000000000000	0.817461653929625
7.84000000000000	0.818486526158322
7.85000000000000	0.819121759785843
7.86000000000000	0.819368633713407
7.87000000000000	0.819228598431712
7.88000000000000	0.818703274700696
7.89000000000000	0.817794452159315
7.90000000000000	0.816504087866173
7.91000000000000	0.814834304771898
7.92000000000000	0.812787390124141
7.93000000000000	0.810365793806152
7.94000000000000	0.807572126609868
7.95000000000000	0.804409158444503
7.96000000000000	0.800879816481639
7.97000000000000	0.796987183237843
7.98000000000000	0.792734494595876
7.99000000000000	0.788125137765544
8	0.783162649185310
8.01000000000000	0.777850712365781
8.02000000000000	0.772193155676200
8.03000000000000	0.766193950075112
8.04000000000000	0.759857206786403
8.05000000000000	0.753187174921867
8.06000000000000	0.746188239051582
8.07000000000000	0.738864916723283
8.08000000000000	0.731221855932031
8.09000000000000	0.723263832541412
8.10000000000000	0.714995747657596
8.11000000000000	0.706422624957541
8.12000000000000	0.697549607972666
8.13000000000000	0.688381957329367
8.14000000000000	0.678925047947654
8.15000000000000	0.669184366199382
8.16000000000000	0.659165507027331
8.17000000000000	0.648874171026669
8.18000000000000	0.638316161490054
8.19000000000000	0.627497381417923
8.20000000000000	0.616423830495320
8.21000000000000	0.605101602036694
8.22000000000000	0.593536879900180
8.23000000000000	0.581735935372720
8.24000000000000	0.569705124027602
8.25000000000000	0.557450882555767
8.26000000000000	0.544979725572464
8.27000000000000	0.532298242400659
8.28000000000000	0.519413093832733
8.29000000000000	0.506331008871969
8.30000000000000	0.493058781455234
8.31000000000000	0.479603267158513
8.32000000000000	0.465971379886641
8.33000000000000	0.452170088548863
8.34000000000000	0.438206413721616
8.35000000000000	0.424087424300137
8.36000000000000	0.409820234140367
8.37000000000000	0.395411998692634
8.38000000000000	0.380869911628663
8.39000000000000	0.366201201463375
8.40000000000000	0.351413128173040
8.41000000000000	0.336512979811177
8.42000000000000	0.321508069123844
8.43000000000000	0.306405730165647
8.44000000000000	0.291213314918072
8.45000000000000	0.275938189911578
8.46000000000000	0.260587732852916
8.47000000000000	0.245169329259156
8.48000000000000	0.229690369099857
8.49000000000000	0.214158243448888
8.50000000000000	0.198580341147255
8.51000000000000	0.182964045478456
8.52000000000000	0.167316730857727
8.53000000000000	0.151645759536610
8.54000000000000	0.135958478324256
8.55000000000000	0.120262215326820
8.56000000000000	0.104564276706376
8.57000000000000	0.0888719434606694
8.58000000000000	0.0731924682250821
8.59000000000000	0.0575330720981468
8.60000000000000	0.0419009414919093
8.61000000000000	0.0263032250084983
8.62000000000000	0.0107470303441414
8.63000000000000	0.00476057877806375
8.64000000000000	0.0202125856453926
8.65000000000000	0.0356020235614445
8.66000000000000	0.0509219788196872
8.67000000000000	0.0661655936432337
8.68000000000000	0.0813260690898367
8.69000000000000	0.0963966679207930
8.70000000000000	0.111370717432651
8.71000000000000	0.126241612250626
8.72000000000000	0.141002817082565
8.73000000000000	0.155647869432406
8.74000000000000	0.170170382271997
8.75000000000000	0.184564046670359
8.76000000000000	0.198822634379211
8.77000000000000	0.212940000373861
8.78000000000000	0.226910085348439
8.79000000000000	0.240726918164547
8.80000000000000	0.254384618252340
8.81000000000000	0.267877397963175
8.82000000000000	0.281199564872926
8.83000000000000	0.294345524035083
8.84000000000000	0.307309780182852
8.85000000000000	0.320086939879359
8.86000000000000	0.332671713615273
8.87000000000000	0.345058917852991
8.88000000000000	0.357243477016714
8.89000000000000	0.369220425427674
8.90000000000000	0.380984909183831
8.91000000000000	0.392532187983424
8.92000000000000	0.403857636891637
8.93000000000000	0.414956748049929
8.94000000000000	0.425825132327334
8.95000000000000	0.436458520913207
8.96000000000000	0.446852766850939
8.97000000000000	0.457003846512084
8.98000000000000	0.466907861010507
8.99000000000000	0.476561037556012
9	0.485959730747145
9.01000000000000	0.495100423802721
9.02000000000000	0.503979729731745
9.03000000000000	0.512594392441393
9.04000000000000	0.520941287782764
9.05000000000000	0.529017424534133
9.06000000000000	0.536819945321438
9.07000000000000	0.544346127475842
9.08000000000000	0.551593383828110
9.09000000000000	0.558559263439723
9.10000000000000	0.565241452270551
9.11000000000000	0.571637773782988
9.12000000000000	0.577746189482511
9.13000000000000	0.583564799394572
9.14000000000000	0.589091842477857
9.15000000000000	0.594325696973888
9.16000000000000	0.599264880693032
9.17000000000000	0.603908051236962
9.18000000000000	0.608254006157705
9.19000000000000	0.612301683053360
9.20000000000000	0.616050159600671
9.21000000000000	0.619498653524613
9.22000000000000	0.622646522505206
9.23000000000000	0.625493264021807
9.24000000000000	0.628038515135099
9.25000000000000	0.630282052207119
9.26000000000000	0.632223790559593
9.27000000000000	0.633863784070947
9.28000000000000	0.635202224712345
9.29000000000000	0.636239442023162
9.30000000000000	0.636975902526291
9.31000000000000	0.637412209083744
9.32000000000000	0.637549100193006
9.33000000000000	0.637387449224644
9.34000000000000	0.636928263601676
9.35000000000000	0.636172683921258
9.36000000000000	0.635121983019240
9.37000000000000	0.633777564978193
9.38000000000000	0.632140964079513
9.39000000000000	0.630213843700242
9.40000000000000	0.627997995155256
9.41000000000000	0.625495336485518
9.42000000000000	0.622707911193075
9.43000000000000	0.619637886923552
9.44000000000000	0.616287554096855
9.45000000000000	0.612659324486879
9.46000000000000	0.608755729750994
9.47000000000000	0.604579419910112
9.48000000000000	0.600133161780161
9.49000000000000	0.595419837355835
9.50000000000000	0.590442442147443
9.51000000000000	0.585204083471768
9.52000000000000	0.579707978697827
9.53000000000000	0.573957453448458
9.54000000000000	0.567955939758657
9.55000000000000	0.561706974191598
9.56000000000000	0.555214195913365
9.57000000000000	0.548481344727291
9.58000000000000	0.541512259068993
9.59000000000000	0.534310873963022
9.60000000000000	0.526881218942238
9.61000000000000	0.519227415930893
9.62000000000000	0.511353677092494
9.63000000000000	0.503264302643522
9.64000000000000	0.494963678634048
9.65000000000000	0.486456274696401
9.66000000000000	0.477746641762890
9.67000000000000	0.468839409753809
9.68000000000000	0.459739285236725
9.69000000000000	0.450451049058279
9.70000000000000	0.440979553949579
9.71000000000000	0.431329722106340
9.72000000000000	0.421506542744972
9.73000000000000	0.411515069635696
9.74000000000000	0.401360418613951
9.75000000000000	0.391047765071176
9.76000000000000	0.380582341426243
9.77000000000000	0.369969434578635
9.78000000000000	0.359214383344629
9.79000000000000	0.348322575877664
9.80000000000000	0.337299447074052
9.81000000000000	0.326150475965306
9.82000000000000	0.314881183098214
9.83000000000000	0.303497127903950
9.84000000000000	0.292003906057333
9.85000000000000	0.280407146827541
9.86000000000000	0.268712510421408
9.87000000000000	0.256925685320570
9.88000000000000	0.245052385613660
9.89000000000000	0.233098348324704
9.90000000000000	0.221069330739027
9.91000000000000	0.208971107727757
9.92000000000000	0.196809469072255
9.93000000000000	0.184590216789522
9.94000000000000	0.172319162459912
9.95000000000000	0.160002124558268
9.96000000000000	0.147644925789667
9.97000000000000	0.135253390430985
9.98000000000000	0.122833341679428
9.99000000000000	0.110390599009231
10	0.0979309755376062
10.0100000000000	0.0854602754012039
10.0200000000000	0.0729842911441563
10.0300000000000	0.0605088011188305
10.0400000000000	0.0480395669005124
10.0500000000000	0.0355823307169879
10.0600000000000	0.0231428128943105
10.0700000000000	0.0107267093196729
10.0800000000000	0.00166031107736533
10.0900000000000	0.0140126088243593
10.1000000000000	0.0263245763849964
10.1100000000000	0.0385906406166451
10.1200000000000	0.0508052652054247
10.1300000000000	0.0629629530776738
10.1400000000000	0.0750582487869374
10.1500000000000	0.0870857408753091
10.1600000000000	0.0990400642083310
10.1700000000000	0.110915902282280
10.1800000000000	0.122707989503053
10.1900000000000	0.134411113435614
10.2000000000000	0.146020117023107
10.2100000000000	0.157529900774705
10.2200000000000	0.168935424921339
10.2300000000000	0.180231711538406
10.2400000000000	0.191413846634580
10.2500000000000	0.202476982205929
10.2600000000000	0.213416338254470
10.2700000000000	0.224227204770372
10.2800000000000	0.234904943677052
10.2900000000000	0.245444990738311
10.3000000000000	0.255842857426871
10.3100000000000	0.266094132753482
10.3200000000000	0.276194485055962
10.3300000000000	0.286139663747401
10.3400000000000	0.295925501022974
10.3500000000000	0.305547913524575
10.3600000000000	0.315002903962744
10.3700000000000	0.324286562695245
10.3800000000000	0.333395069261666
10.3900000000000	0.342324693873580
10.4000000000000	0.351071798859567
10.4100000000000	0.359632840064731
10.4200000000000	0.368004368204090
10.4300000000000	0.376183030169426
10.4400000000000	0.384165570289106
10.4500000000000	0.391948831540456
10.4600000000000	0.399529756714236
10.4700000000000	0.406905389530900
10.4800000000000	0.414072875708169
10.4900000000000	0.421029463979672
10.5000000000000	0.427772507064254
10.5100000000000	0.434299462585698
10.5200000000000	0.440607893942564
10.5300000000000	0.446695471127885
10.5400000000000	0.452559971498501
10.5500000000000	0.458199280493829
10.5600000000000	0.463611392303842
10.5700000000000	0.468794410486163
10.5800000000000	0.473746548532061
10.5900000000000	0.478466130381299
10.6000000000000	0.482951590885685
10.6100000000000	0.487201476221300
10.6200000000000	0.491214444249332
10.6300000000000	0.494989264825492
10.6400000000000	0.498524820058039
10.6500000000000	0.501820104514387
10.6600000000000	0.504874225376395
10.6700000000000	0.507686402544364
10.6800000000000	0.510255968689860
10.6900000000000	0.512582369257456
10.7000000000000	0.514665162415550
10.7100000000000	0.516504018956396
10.7200000000000	0.518098722145544
10.7300000000000	0.519449167520886
10.7400000000000	0.520555362641533
10.7500000000000	0.521417426786772
10.7600000000000	0.522035590605363
10.7700000000000	0.522410195715476
10.7800000000000	0.522541694255578
10.7900000000000	0.522430648386593
10.8000000000000	0.522077729745694
10.8100000000000	0.521483718852103
10.8200000000000	0.520649504465291
10.8300000000000	0.519576082895988
10.8400000000000	0.518264557270444
10.8500000000000	0.516716136748389
10.8600000000000	0.514932135695173
10.8700000000000	0.512913972808569
10.8800000000000	0.510663170200765
10.8900000000000	0.508181352436047
10.9000000000000	0.505470245524773
10.9100000000000	0.502531675874137
10.9200000000000	0.499367569196373
10.9300000000000	0.495979949374961
10.9400000000000	0.492370937289457
10.9500000000000	0.488542749599612
10.9600000000000	0.484497697489393
10.9700000000000	0.480238185371609
10.9800000000000	0.475766709553806
10.9900000000000	0.471085856866141
11	0.466198303251946
11.0100000000000	0.461106812321717
11.0200000000000	0.455814233871271
11.0300000000000	0.450323502364823
11.0400000000000	0.444637635383772
11.0500000000000	0.438759732041964
11.0600000000000	0.432692971368251
11.0700000000000	0.426440610657127
11.0800000000000	0.420005983788295
11.0900000000000	0.413392499516002
11.1000000000000	0.406603639728943
11.1100000000000	0.399642957681660
11.1200000000000	0.392514076198241
11.1300000000000	0.385220685849257
11.1400000000000	0.377766543102745
11.1500000000000	0.370155468450245
11.1600000000000	0.362391344508678
11.1700000000000	0.354478114099082
11.1800000000000	0.346419778303057
11.1900000000000	0.338220394497889
11.2000000000000	0.329884074371272
11.2100000000000	0.321414981916589
11.2200000000000	0.312817331409679
11.2300000000000	0.304095385368067
11.2400000000000	0.295253452493619
11.2500000000000	0.286295885599571
11.2600000000000	0.277227079522903
11.2700000000000	0.268051469023082
11.2800000000000	0.258773526668069
11.2900000000000	0.249397760708657
11.3000000000000	0.239928712942054
11.3100000000000	0.230370956565760
11.3200000000000	0.220729094022678
11.3300000000000	0.211007754838473
11.3400000000000	0.201211593452163
11.3500000000000	0.191345287040958
11.3600000000000	0.181413533340286
11.3700000000000	0.171421048460048
11.3800000000000	0.161372564698094
11.3900000000000	0.151272828351827
11.4000000000000	0.141126597529071
11.4100000000000	0.130938639959035
11.4200000000000	0.120713730804451
11.4300000000000	0.110456650475850
11.4400000000000	0.100172182448919
11.4500000000000	0.0898651110859628
11.4600000000000	0.0795402194623686
11.4700000000000	0.0692022871991437
11.4800000000000	0.0588560883023646
11.4900000000000	0.0485063890105606
11.5000000000000	0.0381579456510079
11.5100000000000	0.0278155025057656
11.5200000000000	0.0174837896885134
11.5300000000000	0.00716752103303872
11.5400000000000	0.00312860800570440
11.5500000000000	0.0133999224369930
11.5600000000000	0.0236417698053548
11.5700000000000	0.0338495222463084
11.5800000000000	0.0440185785258463
11.5900000000000	0.0541443660629378
11.6000000000000	0.0642223429340645
11.6100000000000	0.0742479998589574
11.6200000000000	0.0842168621667500
11.6300000000000	0.0941244917416181
11.6400000000000	0.103966488947179
11.6500000000000	0.113738494528749
11.6600000000000	0.123436191492737
11.6700000000000	0.133055306962332
11.6800000000000	0.142591614008738
11.6900000000000	0.152040933457184
11.7000000000000	0.161399135666955
11.7100000000000	0.170662142284727
11.7200000000000	0.179825927970458
11.7300000000000	0.188886522095167
11.7400000000000	0.197840010409840
11.7500000000000	0.206682536684877
11.7600000000000	0.215410304319321
11.7700000000000	0.224019577919296
11.7800000000000	0.232506684844973
11.7900000000000	0.240868016725466
11.8000000000000	0.249100030941068
11.8100000000000	0.257199252072191
11.8200000000000	0.265162273314517
11.8300000000000	0.272985757859745
11.8400000000000	0.280666440241417
11.8500000000000	0.288201127645306
11.8600000000000	0.295586701183886
11.8700000000000	0.302820117134338
11.8800000000000	0.309898408139702
11.8900000000000	0.316818684372665
11.9000000000000	0.323578134661568
11.9100000000000	0.330174027578267
11.9200000000000	0.336603712487352
11.9300000000000	0.342864620556458
11.9400000000000	0.348954265727220
11.9500000000000	0.354870245646591
11.9600000000000	0.360610242558160
11.9700000000000	0.366172024153193
11.9800000000000	0.371553444381109
11.9900000000000	0.376752444219100
12	0.381767052400695
12.0100000000000	0.386595386102981
12.0200000000000	0.391235651592328
12.0300000000000	0.395686144828405
12.0400000000000	0.399945252026280
12.0500000000000	0.404011450176542
12.0600000000000	0.407883307523211
12.0700000000000	0.411559483999394
12.0800000000000	0.415038731620563
12.0900000000000	0.418319894835389
12.1000000000000	0.421401910834063
12.1100000000000	0.424283809814092
12.1200000000000	0.426964715203534
12.1300000000000	0.429443843841666
12.1400000000000	0.431720506117140
12.1500000000000	0.433794106063621
12.1600000000000	0.435664141413012
12.1700000000000	0.437330203606298
12.1800000000000	0.438791977762147
12.1900000000000	0.440049242603350
12.2000000000000	0.441101870341256
12.2100000000000	0.441949826518337
12.2200000000000	0.442593169809068
12.2300000000000	0.443032051779300
12.2400000000000	0.443266716604338
12.2500000000000	0.443297500745944
12.2600000000000	0.443124832588510
12.2700000000000	0.442749232034671
12.2800000000000	0.442171310060608
12.2900000000000	0.441391768231371
12.3000000000000	0.440411398176508
12.3100000000000	0.439231081026340
12.3200000000000	0.437851786809224
12.3300000000000	0.436274573810173
12.3400000000000	0.434500587891208
12.3500000000000	0.432531061773826
12.3600000000000	0.430367314284023
12.3700000000000	0.428010749560268
12.3800000000000	0.425462856224893
12.3900000000000	0.422725206519339
12.4000000000000	0.419799455403754
12.4100000000000	0.416687339621404
12.4200000000000	0.413390676728420
12.4300000000000	0.409911364089382
12.4400000000000	0.406251377839290
12.4500000000000	0.402412771812439
12.4600000000000	0.398397676438793
12.4700000000000	0.394208297608388
12.4800000000000	0.389846915504369
12.4900000000000	0.385315883405277
12.5000000000000	0.380617626457152
12.5100000000000	0.375754640416104
12.5200000000000	0.370729490361973
12.5300000000000	0.365544809383744
12.5400000000000	0.360203297237321
12.5500000000000	0.354707718976389
12.5600000000000	0.349060903556994
12.5700000000000	0.343265742416554
12.5800000000000	0.337325188027981
12.5900000000000	0.331242252429632
12.6000000000000	0.325020005731802
12.6100000000000	0.318661574600462
12.6200000000000	0.312170140719031
12.6300000000000	0.305548939228839
12.6400000000000	0.298801257149115
12.6500000000000	0.291930431777185
12.6600000000000	0.284939849069702
12.6700000000000	0.277832942005614
12.6800000000000	0.270613188931721
12.6900000000000	0.263284111891529
12.7000000000000	0.255849274938250
12.7100000000000	0.248312282432686
12.7200000000000	0.240676777326856
12.7300000000000	0.232946439434085
12.7400000000000	0.225124983686477
12.7500000000000	0.217216158380440
12.7600000000000	0.209223743411220
12.7700000000000	0.201151548497148
12.7800000000000	0.193003411394486
12.7900000000000	0.184783196103654
12.8000000000000	0.176494791067705
12.8100000000000	0.168142107363822
12.8200000000000	0.159729076888698
12.8300000000000	0.151259650538618
12.8400000000000	0.142737796385065
12.8500000000000	0.134167497846691
12.8600000000000	0.125552751858455
12.8700000000000	0.116897567038779
12.8800000000000	0.108205961855553
12.8900000000000	0.0994819627917591
12.9000000000000	0.0907296025116307
12.9100000000000	0.0819529180280756
12.9200000000000	0.0731559488722316
12.9300000000000	0.0643427352659426
12.9400000000000	0.0555173162980249
12.9500000000000	0.0466837281050330
12.9600000000000	0.0378460020574193
12.9700000000000	0.0290081629518634
12.9800000000000	0.0201742272105064
12.9900000000000	0.0113482010879958
13	0.00253407888701628
13.0100000000000	0.00626415881685562
13.0200000000000	0.0150425469402034
13.0300000000000	0.0237971376459651
13.0400000000000	0.0325240020860454
13.0500000000000	0.0412192321315279
13.0600000000000	0.0498789420897740
13.0700000000000	0.0584992704076980
13.0800000000000	0.0670763813604208
13.0900000000000	0.0756064667246324
13.1000000000000	0.0840857474359455
13.1100000000000	0.0925104752294767
13.1200000000000	0.100876934263057
13.1300000000000	0.109181442722288
13.1400000000000	0.117420354406830
13.1500000000000	0.125590060297206
13.1600000000000	0.133686990101535
13.1700000000000	0.141707613781442
13.1800000000000	0.149648443056620
13.1900000000000	0.157506032887339
13.2000000000000	0.165276982934318
13.2100000000000	0.172957938995367
13.2200000000000	0.180545594418176
13.2300000000000	0.188036691488712
13.2400000000000	0.195428022794624
13.2500000000000	0.202716432563117
13.2600000000000	0.209898817972758
13.2700000000000	0.216972130438660
13.2800000000000	0.223933376870576
13.2900000000000	0.230779620903333
13.3000000000000	0.237507984099186
13.3100000000000	0.244115647121575
13.3200000000000	0.250599850879823
13.3300000000000	0.256957897644362
13.3400000000000	0.263187152131996
13.3500000000000	0.269285042560842
13.3600000000000	0.275249061674520
13.3700000000000	0.281076767735174
13.3800000000000	0.286765785484991
13.3900000000000	0.292313807075852
13.4000000000000	0.297718592966736
13.4100000000000	0.302977972788582
13.4200000000000	0.308089846176287
13.4300000000000	0.313052183567512
13.4400000000000	0.317863026968067
13.4500000000000	0.322520490683552
13.4600000000000	0.327022762017025
13.4700000000000	0.331368101932474
13.4800000000000	0.335554845683829
13.4900000000000	0.339581403409363
13.5000000000000	0.343446260691247
13.5100000000000	0.347147979080111
13.5200000000000	0.350685196584436
13.5300000000000	0.354056628124653
13.5400000000000	0.357261065951814
13.5500000000000	0.360297380030713
13.5600000000000	0.363164518387399
13.5700000000000	0.365861507420955
13.5800000000000	0.368387452179533
13.5900000000000	0.370741536600546
13.6000000000000	0.372923023715045
13.6100000000000	0.374931255816214
13.6200000000000	0.376765654592024
13.6300000000000	0.378425721222048
13.6400000000000	0.379911036438469
13.6500000000000	0.381221260551350
13.6600000000000	0.382356133438202
13.6700000000000	0.383315474497964
13.6800000000000	0.384099182569470
13.6900000000000	0.384707235814531
13.7000000000000	0.385139691565743
13.7100000000000	0.385396686139192
13.7200000000000	0.385478434612187
13.7300000000000	0.385385230566216
13.7400000000000	0.385117445795303
13.7500000000000	0.384675529979982
13.7600000000000	0.384060010327096
13.7700000000000	0.383271491175660
13.7800000000000	0.382310653569044
13.7900000000000	0.381178254793727
13.8000000000000	0.379875127884907
13.8100000000000	0.378402181099264
13.8200000000000	0.376760397355167
13.8300000000000	0.374950833640657
13.8400000000000	0.372974620389537
13.8500000000000	0.370832960825915
13.8600000000000	0.368527130277557
13.8700000000000	0.366058475458428
13.8800000000000	0.363428413720802
13.8900000000000	0.360638432277345
13.9000000000000	0.357690087393580
13.9100000000000	0.354585003551154
13.9200000000000	0.351324872582347
13.9300000000000	0.347911452776277
13.9400000000000	0.344346567957229
13.9500000000000	0.340632106535637
13.9600000000000	0.336770020532128
13.9700000000000	0.332762324575184
13.9800000000000	0.328611094872884
13.9900000000000	0.324318468159260
14	0.319886640615782
14.0100000000000	0.315317866768511
14.0200000000000	0.310614458361458
14.0300000000000	0.305778783206699
14.0400000000000	0.300813264011827
14.0500000000000	0.295720377185282
14.0600000000000	0.290502651620161
14.0700000000000	0.285162667457094
14.0800000000000	0.279703054826756
14.0900000000000	0.274126492572659
14.1000000000000	0.268435706954806
14.1100000000000	0.262633470334830
14.1200000000000	0.256722599843238
14.1300000000000	0.250705956029424
14.1400000000000	0.244586441495038
14.1500000000000	0.238366999511384
14.1600000000000	0.232050612621507
14.1700000000000	0.225640301227595
14.1800000000000	0.219139122164372
14.1900000000000	0.212550167259157
14.2000000000000	0.205876561879223
14.2100000000000	0.199121463467175
14.2200000000000	0.192288060064997
14.2300000000000	0.185379568827424
14.2400000000000	0.178399234525412
14.2500000000000	0.171350328040269
14.2600000000000	0.164236144849241
14.2700000000000	0.157060003503199
14.2800000000000	0.149825244097111
14.2900000000000	0.142535226734026
14.3000000000000	0.135193329983251
14.3100000000000	0.127802949333403
14.3200000000000	0.120367495641085
14.3300000000000	0.112890393575806
14.3400000000000	0.105375080061927
14.3500000000000	0.0978250027182853
14.3600000000000	0.0902436182962101
14.3700000000000	0.0826343911166007
14.3800000000000	0.0750007915068128
14.3900000000000	0.0673462942380330
14.4000000000000	0.0596743769637658
14.4100000000000	0.0519885186602733
14.4200000000000	0.0442921980694848
14.4300000000000	0.0365888921452014
14.4400000000000	0.0288820745031900
14.4500000000000	0.0211752138759162
14.4600000000000	0.0134717725725238
14.4700000000000	0.00577520494480100
14.4800000000000	0.00191104414024237
14.4900000000000	0.00958354082052939
14.5000000000000	0.0172388637510690
14.5100000000000	0.0248736056075324
14.5200000000000	0.0324843745805970
14.5300000000000	0.0400677958603369
14.5400000000000	0.0476205131101168
14.5500000000000	0.0551391899292880
14.5600000000000	0.0626205113040894
14.5700000000000	0.0700611850461388
14.5800000000000	0.0774579432178918
14.5900000000000	0.0848075435444335
14.6000000000000	0.0921067708110596
14.6100000000000	0.0993524382460378
14.6200000000000	0.106541388887907
14.6300000000000	0.113670496936850
14.6400000000000	0.120736669089468
14.6500000000000	0.127736845856443
14.6600000000000	0.134668002862582
14.6700000000000	0.141527152128580
14.6800000000000	0.148311343334121
14.6900000000000	0.155017665061681
14.7000000000000	0.161643246020557
14.7100000000000	0.168185256250662
14.7200000000000	0.174640908305499
14.7300000000000	0.181007458413931
14.7400000000000	0.187282207620208
14.7500000000000	0.193462502901832
14.7600000000000	0.199545738264764
14.7700000000000	0.205529355815572
14.7800000000000	0.211410846810099
14.7900000000000	0.217187752678168
14.8000000000000	0.222857666024024
14.8100000000000	0.228418231601992
14.8200000000000	0.233867147267103
14.8300000000000	0.239202164900201
14.8400000000000	0.244421091307243
14.8500000000000	0.249521789092429
14.8600000000000	0.254502177504810
14.8700000000000	0.259360233258091
14.8800000000000	0.264093991323261
14.8900000000000	0.268701545693828
14.9000000000000	0.273181050123314
14.9100000000000	0.277530718834759
14.9200000000000	0.281748827202003
14.9300000000000	0.285833712402454
14.9400000000000	0.289783774041146
14.9500000000000	0.293597474745858
14.9600000000000	0.297273340733094
14.9700000000000	0.300809962344702
14.9800000000000	0.304205994555016
14.9900000000000	0.307460157448292
15	0.310571236666319

==> Fig_leak/44.txt <==
-5	0.443304950287347
-4.99000000000000	0.443244855815731
-4.98000000000000	0.442972849490190
-4.97000000000000	0.442488605163758
-4.96000000000000	0.441791896428302
-4.95000000000000	0.440882596938677
-4.94000000000000	0.439760680690659
-4.93000000000000	0.438426222252424
-4.92000000000000	0.436879396949365
-4.91000000000000	0.435120481002057
-4.90000000000000	0.433149851617209
-4.89000000000000	0.430967987031452
-4.88000000000000	0.428575466507845
-4.87000000000000	0.425972970284997
-4.86000000000000	0.423161279478715
-4.85000000000000	0.420141275936143
-4.84000000000000	0.416913942042335
-4.83000000000000	0.413480360479252
-4.82000000000000	0.409841713937204
-4.81000000000000	0.405999284778757
-4.80000000000000	0.401954454655154
-4.79000000000000	0.397708704075339
-4.78000000000000	0.393263611927671
-4.77000000000000	0.388620854954440
-4.76000000000000	0.383782207179356
-4.75000000000000	0.378749539288136
-4.74000000000000	0.373524817962404
-4.73000000000000	0.368110105167097
-4.72000000000000	0.362507557391618
-4.71000000000000	0.356719424844979
-4.70000000000000	0.350748050605210
-4.69000000000000	0.344595869723331
-4.68000000000000	0.338265408282213
-4.67000000000000	0.331759282410648
-4.66000000000000	0.325080197253010
-4.65000000000000	0.318230945894877
-4.64000000000000	0.311214408245015
-4.63000000000000	0.304033549874164
-4.62000000000000	0.296691420811055
-4.61000000000000	0.289191154296138
-4.60000000000000	0.281535965493490
-4.59000000000000	0.273729150161453
-4.58000000000000	0.265774083282457
-4.57000000000000	0.257674217652658
-4.56000000000000	0.249433082431899
-4.55000000000000	0.241054281654621
-4.54000000000000	0.232541492702297
-4.53000000000000	0.223898464738043
-4.52000000000000	0.215129017104043
-4.51000000000000	0.206237037682451
-4.50000000000000	0.197226481220437
-4.49000000000000	0.188101367620120
-4.48000000000000	0.178865780194052
-4.47000000000000	0.169523863887045
-4.46000000000000	0.160079823465051
-4.45000000000000	0.150537921671869
-4.44000000000000	0.140902477354513
-4.43000000000000	0.131177863557980
-4.42000000000000	0.121368505590276
-4.41000000000000	0.111478879058532
-4.40000000000000	0.101513507877060
-4.39000000000000	0.0914769622481886
-4.38000000000000	0.0813738566168019
-4.37000000000000	0.0712088475994368
-4.36000000000000	0.0609866318888708
-4.35000000000000	0.0507119441351120
-4.34000000000000	0.0403895548037299
-4.33000000000000	0.0300242680124707
-4.32000000000000	0.0196209193470986
-4.31000000000000	0.00918437365749024
-4.30000000000000	0.00128047716511482
-4.29000000000000	0.0117687164286419
-4.28000000000000	0.0222754048975357
-4.27000000000000	0.0327955830658877
-4.26000000000000	0.0433242734453545
-4.25000000000000	0.0538564828667934
-4.24000000000000	0.0643872047945928
-4.23000000000000	0.0749114216526752
-4.22000000000000	0.0854241071610492
-4.21000000000000	0.0959202286819017
-4.20000000000000	0.106394749574169
-4.19000000000000	0.116842631555427
-4.18000000000000	0.127258837070122
-4.17000000000000	0.137638331662983
-4.16000000000000	0.147976086356535
-4.15000000000000	0.158267080031637
-4.14000000000000	0.168506301809917
-4.13000000000000	0.178688753437023
-4.12000000000000	0.188809451665551
-4.11000000000000	0.198863430636554
-4.10000000000000	0.208845744258561
-4.09000000000000	0.218751468582888
-4.08000000000000	0.228575704174242
-4.07000000000000	0.238313578475442
-4.06000000000000	0.247960248165132
-4.05000000000000	0.257510901507401
-4.04000000000000	0.266960760692199
-4.03000000000000	0.276305084165412
-4.02000000000000	0.285539168947497
-4.01000000000000	0.294658352939594
-4	0.303658017215966
-3.99000000000000	0.312533588301717
-3.98000000000000	0.321280540434641
-3.97000000000000	0.329894397810189
-3.96000000000000	0.338370736808355
-3.95000000000000	0.346705188201522
-3.94000000000000	0.354893439342122
-3.93000000000000	0.362931236329046
-3.92000000000000	0.370814386151788
-3.91000000000000	0.378538758811238
-3.90000000000000	0.386100289416085
-3.89000000000000	0.393494980253806
-3.88000000000000	0.400718902835215
-3.87000000000000	0.407768199911558
-3.86000000000000	0.414639087463145
-3.85000000000000	0.421327856658529
-3.84000000000000	0.427830875783252
-3.83000000000000	0.434144592137200
-3.82000000000000	0.440265533899570
-3.81000000000000	0.446190311960561
-3.80000000000000	0.451915621718811
-3.79000000000000	0.457438244843684
-3.78000000000000	0.462755051001495
-3.77000000000000	0.467862999544799
-3.76000000000000	0.472759141163839
-3.75000000000000	0.477440619499334
-3.74000000000000	0.481904672715736
-3.73000000000000	0.486148635034129
-3.72000000000000	0.490169938223987
-3.71000000000000	0.493966113052966
-3.70000000000000	0.497534790693971
-3.69000000000000	0.500873704088753
-3.68000000000000	0.503980689267262
-3.67000000000000	0.506853686622079
-3.66000000000000	0.509490742137188
-3.65000000000000	0.511890008570435
-3.64000000000000	0.514049746588993
-3.63000000000000	0.515968325857203
-3.62000000000000	0.517644226076163
-3.61000000000000	0.519076037974476
-3.60000000000000	0.520262464249553
-3.59000000000000	0.521202320458949
-3.58000000000000	0.521894535861168
-3.57000000000000	0.522338154205430
-3.56000000000000	0.522532334469919
-3.55000000000000	0.522476351548031
-3.54000000000000	0.522169596882180
-3.53000000000000	0.521611579044746
-3.52000000000000	0.520801924265751
-3.51000000000000	0.519740376906907
-3.50000000000000	0.518426799881665
-3.49000000000000	0.516861175020949
-3.48000000000000	0.515043603384275
-3.47000000000000	0.512974305515955
-3.46000000000000	0.510653621646165
-3.45000000000000	0.508082011836619
-3.44000000000000	0.505260056070655
-3.43000000000000	0.502188454287560
-3.42000000000000	0.498868026360969
-3.41000000000000	0.495299712021222
-3.40000000000000	0.491484570721559
-3.39000000000000	0.487423781448099
-3.38000000000000	0.483118642473533
-3.37000000000000	0.478570571054503
-3.36000000000000	0.473781103072694
-3.35000000000000	0.468751892619633
-3.34000000000000	0.463484711525266
-3.33000000000000	0.457981448830389
-3.32000000000000	0.452244110203040
-3.31000000000000	0.446274817298956
-3.30000000000000	0.440075807066312
-3.29000000000000	0.433649430994853
-3.28000000000000	0.426998154309677
-3.27000000000000	0.420124555109890
-3.26000000000000	0.413031323452383
-3.25000000000000	0.405721260381047
-3.24000000000000	0.398197276901693
-3.23000000000000	0.390462392903058
-3.22000000000000	0.382519736024251
-3.21000000000000	0.374372540469005
-3.20000000000000	0.366024145767176
-3.19000000000000	0.357477995483931
-3.18000000000000	0.348737635877061
-3.17000000000000	0.339806714502950
-3.16000000000000	0.330688978771679
-3.15000000000000	0.321388274451829
-3.14000000000000	0.311908544125547
-3.13000000000000	0.302253825594436
-3.12000000000000	0.292428250236927
-3.11000000000000	0.282436041317737
-3.10000000000000	0.272281512250069
-3.09000000000000	0.261969064811281
-3.08000000000000	0.251503187312673
-3.07000000000000	0.240888452724171
-3.06000000000000	0.230129516754620
-3.05000000000000	0.219231115888510
-3.04000000000000	0.208198065379873
-3.03000000000000	0.197035257204211
-3.02000000000000	0.185747657969290
-3.01000000000000	0.174340306785649
-3	0.162818313097691
-2.99000000000000	0.151186854476310
-2.98000000000000	0.139451174373916
-2.97000000000000	0.127616579842834
-2.96000000000000	0.115688439218042
-2.95000000000000	0.103672179765177
-2.94000000000000	0.0915732852948885
-2.93000000000000	0.0793972937444814
-2.92000000000000	0.0671497947279102
-2.91000000000000	0.0548364270551968
-2.90000000000000	0.0424628762222899
-2.89000000000000	0.0300348718724912
-2.88000000000000	0.0175581852305275
-2.87000000000000	0.00503862651039245
-2.86000000000000	0.00751795770192760
-2.85000000000000	0.0201056870896873
-2.84000000000000	0.0327186502694057
-2.83000000000000	0.0453509074765542
-2.82000000000000	0.0579964932716667
-2.81000000000000	0.0706494192657261
-2.80000000000000	0.0833036768635823
-2.79000000000000	0.0959532400242060
-2.78000000000000	0.108592068036542
-2.77000000000000	0.121214108309718
-2.76000000000000	0.133813299176359
-2.75000000000000	0.146383572707744
-2.74000000000000	0.158918857539569
-2.73000000000000	0.171413081706979
-2.72000000000000	0.183860175487651
-2.71000000000000	0.196254074251588
-2.70000000000000	0.208588721316368
-2.69000000000000	0.220858070806496
-2.68000000000000	0.233056090515610
-2.67000000000000	0.245176764770181
-2.66000000000000	0.257214097293411
-2.65000000000000	0.269162114068009
-2.64000000000000	0.281014866196518
-2.63000000000000	0.292766432757879
-2.62000000000000	0.304410923658870
-2.61000000000000	0.315942482479150
-2.60000000000000	0.327355289308532
-2.59000000000000	0.338643563575170
-2.58000000000000	0.349801566863339
-2.57000000000000	0.360823605719487
-2.56000000000000	0.371704034445213
-2.55000000000000	0.382437257875871
-2.54000000000000	0.393017734143471
-2.53000000000000	0.403439977422571
-2.52000000000000	0.413698560657827
-2.51000000000000	0.423788118271941
-2.50000000000000	0.433703348852644
-2.49000000000000	0.443439017817493
-2.48000000000000	0.452989960055127
-2.47000000000000	0.462351082541750
-2.46000000000000	0.471517366931549
-2.45000000000000	0.480483872119796
-2.44000000000000	0.489245736777358
-2.43000000000000	0.497798181855407
-2.42000000000000	0.506136513059058
-2.41000000000000	0.514256123288749
-2.40000000000000	0.522152495048117
-2.39000000000000	0.529821202817205
-2.38000000000000	0.537257915389792
-2.37000000000000	0.544458398173671
-2.36000000000000	0.551418515452744
-2.35000000000000	0.558134232609750
-2.34000000000000	0.564601618308527
-2.33000000000000	0.570816846634689
-2.32000000000000	0.576776199193602
-2.31000000000000	0.582476067164596
-2.30000000000000	0.587912953310350
-2.29000000000000	0.593083473940382
-2.28000000000000	0.597984360827645
-2.27000000000000	0.602612463077193
-2.26000000000000	0.606964748945943
-2.25000000000000	0.611038307612551
-2.24000000000000	0.614830350896467
-2.23000000000000	0.618338214925215
-2.22000000000000	0.621559361749010
-2.21000000000000	0.624491380901817
-2.20000000000000	0.627131990907981
-2.19000000000000	0.629479040733593
-2.18000000000000	0.631530511181768
-2.17000000000000	0.633284516231043
-2.16000000000000	0.634739304316108
-2.15000000000000	0.635893259550138
-2.14000000000000	0.636744902887997
-2.13000000000000	0.637292893229605
-2.12000000000000	0.637536028462804
-2.11000000000000	0.637473246445075
-2.10000000000000	0.637103625923476
-2.09000000000000	0.636426387392208
-2.08000000000000	0.635440893887252
-2.07000000000000	0.634146651717510
-2.06000000000000	0.632543311131958
-2.05000000000000	0.630630666922317
-2.04000000000000	0.628408658960775
-2.03000000000000	0.625877372672340
-2.02000000000000	0.623037039441420
-2.01000000000000	0.619888036952248
-2	0.616430889462814
-1.99000000000000	0.612666268011997
-1.98000000000000	0.608594990559586
-1.97000000000000	0.604218022058973
-1.96000000000000	0.599536474462242
-1.95000000000000	0.594551606657508
-1.94000000000000	0.589264824338304
-1.93000000000000	0.583677679804893
-1.92000000000000	0.577791871697410
-1.91000000000000	0.571609244660732
-1.90000000000000	0.565131788941062
-1.89000000000000	0.558361639914201
-1.88000000000000	0.551301077545513
-1.87000000000000	0.543952525781663
-1.86000000000000	0.536318551874167
-1.85000000000000	0.528401865634910
-1.84000000000000	0.520205318623732
-1.83000000000000	0.511731903268292
-1.82000000000000	0.502984751916366
-1.81000000000000	0.493967135820886
-1.80000000000000	0.484682464057915
-1.79000000000000	0.475134282377888
-1.78000000000000	0.465326271990456
-1.77000000000000	0.455262248283276
-1.76000000000000	0.444946159475132
-1.75000000000000	0.434382085203845
-1.74000000000000	0.423574235049354
-1.73000000000000	0.412526946992536
-1.72000000000000	0.401244685810212
-1.71000000000000	0.389732041406894
-1.70000000000000	0.377993727083882
-1.69000000000000	0.366034577746269
-1.68000000000000	0.353859548048497
-1.67000000000000	0.341473710479155
-1.66000000000000	0.328882253385667
-1.65000000000000	0.316090478939624
-1.64000000000000	0.303103801043484
-1.63000000000000	0.289927743179437
-1.62000000000000	0.276567936201228
-1.61000000000000	0.263030116069771
-1.60000000000000	0.249320121533437
-1.59000000000000	0.235443891753851
-1.58000000000000	0.221407463878196
-1.57000000000000	0.207216970558875
-1.56000000000000	0.192878637421568
-1.55000000000000	0.178398780482651
-1.54000000000000	0.163783803516993
-1.53000000000000	0.149040195377182
-1.52000000000000	0.134174527265254
-1.51000000000000	0.119193449958022
-1.50000000000000	0.104103690987101
-1.49000000000000	0.0889120517747930
-1.48000000000000	0.0736254047269957
-1.47000000000000	0.0582506902843034
-1.46000000000000	0.0427949139325350
-1.45000000000000	0.0272651431739019
-1.44000000000000	0.0116685044600706
-1.43000000000000	0.00398781991161158
-1.42000000000000	0.0196965949373990
-1.41000000000000	0.0354505360806962
-1.40000000000000	0.0512423124784636
-1.39000000000000	0.0670645501791859
-1.38000000000000	0.0829098354110058
-1.37000000000000	0.0987707178786587
-1.36000000000000	0.114639714087783
-1.35000000000000	0.130509310695196
-1.34000000000000	0.146371967883718
-1.33000000000000	0.162220122760080
-1.32000000000000	0.178046192774426
-1.31000000000000	0.193842579160001
-1.30000000000000	0.209601670391463
-1.29000000000000	0.225315845660337
-1.28000000000000	0.240977478366140
-1.27000000000000	0.256578939621572
-1.26000000000000	0.272112601770303
-1.25000000000000	0.287570841915767
-1.24000000000000	0.302946045459434
-1.23000000000000	0.318230609646968
-1.22000000000000	0.333416947120727
-1.21000000000000	0.348497489476990
-1.20000000000000	0.363464690826360
-1.19000000000000	0.378311031355714
-1.18000000000000	0.393029020890137
-1.17000000000000	0.407611202453194
-1.16000000000000	0.422050155823989
-1.15000000000000	0.436338501089334
-1.14000000000000	0.450468902189470
-1.13000000000000	0.464434070455708
-1.12000000000000	0.478226768138346
-1.11000000000000	0.491839811923301
-1.10000000000000	0.505266076435789
-1.09000000000000	0.518498497729472
-1.08000000000000	0.531530076759427
-1.07000000000000	0.544353882837374
-1.06000000000000	0.556963057067500
-1.05000000000000	0.569350815761320
-1.04000000000000	0.581510453829951
-1.03000000000000	0.593435348152227
-1.02000000000000	0.605118960917030
-1.01000000000000	0.616554842938320
-1	0.627736636941205
-0.990000000000000	0.638658080817584
-0.980000000000000	0.649313010849728
-0.970000000000000	0.659695364900278
-0.960000000000000	0.669799185567165
-0.950000000000000	0.679618623301850
-0.940000000000000	0.689147939489449
-0.930000000000000	0.698381509489181
-0.920000000000000	0.707313825633693
-0.910000000000000	0.715939500185776
-0.900000000000000	0.724253268251005
-0.890000000000000	0.732249990644865
-0.880000000000000	0.739924656712948
-0.870000000000000	0.747272387102787
-0.860000000000000	0.754288436485959
-0.850000000000000	0.760968196229053
-0.840000000000000	0.767307197012170
-0.830000000000000	0.773301111393610
-0.820000000000000	0.778945756319419
-0.810000000000000	0.784237095576507
-0.800000000000000	0.789171242188060
-0.790000000000000	0.793744460749989
-0.780000000000000	0.797953169707185
-0.770000000000000	0.801793943568365
-0.760000000000000	0.805263515058328
-0.750000000000000	0.808358777206463
-0.740000000000000	0.811076785370362
-0.730000000000000	0.813414759193427
-0.720000000000000	0.815370084495396
-0.710000000000000	0.816940315094712
-0.700000000000000	0.818123174561713
-0.690000000000000	0.818916557901630
-0.680000000000000	0.819318533166422
-0.670000000000000	0.819327342994493
-0.660000000000000	0.818941406077371
-0.650000000000000	0.818159318552456
-0.640000000000000	0.816979855320982
-0.630000000000000	0.815401971290356
-0.620000000000000	0.813424802540071
-0.610000000000000	0.811047667410433
-0.600000000000000	0.808270067513351
-0.590000000000000	0.805091688664498
-0.580000000000000	0.801512401736160
-0.570000000000000	0.797532263430130
-0.560000000000000	0.793151516970053
-0.550000000000000	0.788370592712632
-0.540000000000000	0.783190108677164
-0.530000000000000	0.777610870992896
-0.520000000000000	0.771633874263723
-0.510000000000000	0.765260301849821
-0.500000000000000	0.758491526065756
-0.490000000000000	0.751329108294760
-0.480000000000000	0.743774799018814
-0.470000000000000	0.735830537764238
-0.460000000000000	0.727498452962543
-0.450000000000000	0.718780861726319
-0.440000000000000	0.709680269539961
-0.430000000000000	0.700199369865092
-0.420000000000000	0.690341043660574
-0.410000000000000	0.680108358817010
-0.399999999999999	0.669504569505726
-0.390000000000000	0.658533115442202
-0.380000000000000	0.647197621064007
-0.370000000000000	0.635501894623293
-0.360000000000000	0.623449927193982
-0.350000000000000	0.611045891593755
-0.340000000000000	0.598294141221071
-0.330000000000000	0.585199208807394
-0.320000000000000	0.571765805084918
-0.310000000000000	0.557998817370084
-0.300000000000000	0.543903308063202
-0.290000000000000	0.529484513064562
-0.280000000000000	0.514747840107449
-0.270000000000000	0.499698867008509
-0.260000000000000	0.484343339835919
-0.250000000000000	0.468687170995921
-0.240000000000000	0.452736437238255
-0.230000000000000	0.436497377581082
-0.220000000000000	0.419976391156045
-0.210000000000000	0.403180034974112
-0.200000000000000	0.386115021612922
-0.190000000000000	0.368788216826353
-0.180000000000000	0.351206637077131
-0.170000000000000	0.333377446993214
-0.160000000000000	0.315307956748876
-0.149999999999999	0.297005619371321
-0.140000000000000	0.278478027973765
-0.130000000000000	0.259732912915913
-0.120000000000000	0.240778138892855
-0.110000000000000	0.221621701953346
-0.0999999999999996	0.202271726448571
-0.0899999999999999	0.182736461912449
-0.0800000000000001	0.163024279874591
-0.0700000000000003	0.143143670607083
-0.0599999999999996	0.123103239806257
-0.0499999999999998	0.102911705210673
-0.0400000000000000	0.0825778931565321
-0.0300000000000003	0.0621107350718356
-0.0199999999999996	0.0415192639105595
-0.00999999999999979	0.0208126105281976
0	5.41856560485458e-15
0.00999999999999979	0.0209092521166465
0.0200000000000005	0.0419057435742724
0.0300000000000003	0.0629799892804975
0.0400000000000000	0.0841224251946422
0.0499999999999998	0.105323412274443
0.0600000000000005	0.126573240471274
0.0700000000000003	0.147862132772317
0.0800000000000001	0.169180249288158
0.0899999999999999	0.190517691384124
0.100000000000001	0.211864505853845
0.110000000000000	0.233210689133273
0.120000000000000	0.254546191553604
0.130000000000000	0.275860921631329
0.140000000000000	0.297144750393750
0.150000000000000	0.318387515738197
0.160000000000000	0.339579026823225
0.170000000000000	0.360709068490010
0.180000000000000	0.381767405712147
0.190000000000000	0.402743788072053
0.200000000000000	0.423627954262147
0.210000000000000	0.444409636608990
0.220000000000000	0.465078565618511
0.230000000000000	0.485624474540442
0.240000000000000	0.506037103950113
0.250000000000000	0.526306206345700
0.260000000000000	0.546421550759003
0.270000000000000	0.566372927377859
0.280000000000000	0.586150152178240
0.290000000000000	0.605743071564145
0.300000000000000	0.625141567013258
0.310000000000001	0.644335559726508
0.320000000000000	0.663315015279499
0.330000000000000	0.682069948273883
0.340000000000000	0.700590426986671
0.350000000000001	0.718866578015547
0.360000000000000	0.736888590918122
0.370000000000000	0.754646722843253
0.380000000000000	0.772131303152332
0.390000000000000	0.789332738028609
0.400000000000000	0.806241515072562
0.410000000000000	0.822848207881281
0.420000000000000	0.839143480609930
0.430000000000000	0.855118092513253
0.440000000000000	0.870762902465153
0.450000000000000	0.886068873454375
0.460000000000000	0.901027077054292
0.470000000000000	0.915628697864841
0.480000000000000	0.929865037924618
0.490000000000000	0.943727521091198
0.500000000000000	0.957207697387713
0.510000000000000	0.970297247313740
0.520000000000001	0.982987986118568
0.530000000000000	0.995271868034930
0.540000000000000	1.00714099047127
0.550000000000000	1.01858759816065
0.560000000000001	1.02960408726440
0.570000000000000	1.04018300942869
0.580000000000000	1.05031707579201
0.590000000000000	1.05999916094195
0.600000000000001	1.06922230681922
0.610000000000000	1.07797972656724
0.620000000000000	1.08626480832544
0.630000000000000	1.09407111896449
0.640000000000000	1.10139240776182
0.650000000000000	1.10822261001541
0.660000000000000	1.11455585059456
0.670000000000000	1.12038644742543
0.680000000000000	1.12570891491020
0.690000000000000	1.13051796727775
0.700000000000000	1.13480852186455
0.710000000000000	1.13857570232396
0.720000000000000	1.14181484176250
0.730000000000000	1.14452148580139
0.740000000000000	1.14669139556204
0.750000000000000	1.14832055057377
0.760000000000000	1.14940515160243
0.770000000000001	1.14994162339846
0.780000000000000	1.14992661736292
0.790000000000000	1.14935701413022
0.800000000000000	1.14822992606604
0.810000000000001	1.14654269967926
0.820000000000000	1.14429291794659
0.830000000000000	1.14147840254854
0.840000000000000	1.13809721601566
0.850000000000001	1.13414766378374
0.860000000000000	1.12962829615690
0.870000000000000	1.12453791017736
0.880000000000000	1.11887555140094
0.890000000000000	1.11264051557708
0.900000000000000	1.10583235023254
0.910000000000000	1.09845085615762
0.920000000000000	1.09049608879418
0.930000000000000	1.08196835952431
0.940000000000000	1.07286823685906
0.950000000000000	1.06319654752615
0.960000000000000	1.05295437745611
0.970000000000000	1.04214307266591
0.980000000000000	1.03076424003951
0.990000000000000	1.01881974800464
1	1.00631172710511
1.01000000000000	0.993242570468198
1.02000000000000	0.979614934166500
1.03000000000000	0.965431737473726
1.04000000000000	0.950696163014052
1.05000000000000	0.935411656804579
1.06000000000000	0.919581928190532
1.07000000000000	0.903210949672882
1.08000000000000	0.886302956628097
1.09000000000000	0.868862446919790
1.10000000000000	0.850894180402075
1.11000000000000	0.832403178314464
1.12000000000000	0.813394722568192
1.13000000000000	0.793874354923942
1.14000000000000	0.773847876060899
1.15000000000000	0.753321344537210
1.16000000000000	0.732301075641864
1.17000000000000	0.710793640138152
1.18000000000000	0.688805862898837
1.19000000000000	0.666344821433252
1.20000000000000	0.643417844306568
1.21000000000000	0.620032509451498
1.22000000000000	0.596196642372827
1.23000000000000	0.571918314245097
1.24000000000000	0.547205839903902
1.25000000000000	0.522067775731247
1.26000000000000	0.496512917435488
1.27000000000000	0.470550297726413
1.28000000000000	0.444189183886082
1.29000000000000	0.417439075236018
1.30000000000000	0.390309700501508
1.31000000000000	0.362811015073696
1.32000000000000	0.334953198170267
1.33000000000000	0.306746649895530
1.34000000000000	0.278201988200765
1.35000000000000	0.249330045745753
1.36000000000000	0.220141866662414
1.37000000000000	0.190648703221532
1.38000000000000	0.160862012403653
1.39000000000000	0.130793452375169
1.40000000000000	0.100454878870713
1.41000000000000	0.0698583414830458
1.42000000000000	0.0390160798616017
1.43000000000000	0.00794051982093304
1.44000000000000	0.0233557306396681
1.45000000000000	0.0548598854040649
1.46000000000000	0.0865589843933408
1.47000000000000	0.118439897804631
1.48000000000000	0.150489330433314
1.49000000000000	0.182693826077077
1.50000000000000	0.215039772020392
1.51000000000000	0.247513403597824
1.52000000000000	0.280100808834625
1.53000000000000	0.312787933163003
1.54000000000000	0.345560584212445
1.55000000000000	0.378404436672364
1.56000000000000	0.411305037225439
1.57000000000000	0.444247809549828
1.58000000000000	0.477218059388582
1.59000000000000	0.510200979684330
1.60000000000000	0.543181655777538
1.61000000000000	0.576145070666351
1.62000000000000	0.609076110326249
1.63000000000000	0.641959569087481
1.64000000000000	0.674780155068423
1.65000000000000	0.707522495662807
1.66000000000000	0.740171143078903
1.67000000000000	0.772710579928540
1.68000000000000	0.805125224863981
1.69000000000000	0.837399438260547
1.70000000000000	0.869517527942871
1.71000000000000	0.901463754952738
1.72000000000000	0.933222339356269
1.73000000000000	0.964777466088352
1.74000000000000	0.996113290832114
1.75000000000000	1.02721394593126
1.76000000000000	1.05806354633298
1.77000000000000	1.08864619555932
1.78000000000000	1.11894599170460
1.79000000000000	1.14894703345680
1.80000000000000	1.17863342614037
1.81000000000000	1.20798928777852
1.82000000000000	1.23699875517229
1.83000000000000	1.26564598999439
1.84000000000000	1.29391518489531
1.85000000000000	1.32179056961945
1.86000000000000	1.34925641712873
1.87000000000000	1.37629704973163
1.88000000000000	1.40289684521501
1.89000000000000	1.42904024297649
1.90000000000000	1.45471175015491
1.91000000000000	1.47989594775658
1.92000000000000	1.50457749677489
1.93000000000000	1.52874114430088
1.94000000000000	1.55237172962234
1.95000000000000	1.57545419030917
1.96000000000000	1.59797356828245
1.97000000000000	1.61991501586498
1.98000000000000	1.64126380181075
1.99000000000000	1.66200531731108
2	1.68212508197497
2.01000000000000	1.70160874978132
2.02000000000000	1.72044211500064
2.03000000000000	1.73861111808385
2.04000000000000	1.75610185151589
2.05000000000000	1.77290056563172
2.06000000000000	1.78899367439239
2.07000000000000	1.80436776111887
2.08000000000000	1.81900958418133
2.09000000000000	1.83290608264155
2.10000000000000	1.84604438184615
2.11000000000000	1.85841179896837
2.12000000000000	1.86999584849626
2.13000000000000	1.88078424766482
2.14000000000000	1.89076492183005
2.15000000000000	1.89992600978258
2.16000000000000	1.90825586899883
2.17000000000000	1.91574308082737
2.18000000000000	1.92237645560842
2.19000000000000	1.92814503772440
2.20000000000000	1.93303811057936
2.21000000000000	1.93704520150522
2.22000000000000	1.94015608659276
2.23000000000000	1.94236079544545
2.24000000000000	1.94364961585390
2.25000000000000	1.94401309838912
2.26000000000000	1.94344206091264
2.27000000000000	1.94192759300142
2.28000000000000	1.93946106028588
2.29000000000000	1.93603410869899
2.30000000000000	1.93163866863472
2.31000000000000	1.92626695901400
2.32000000000000	1.91991149125640
2.33000000000000	1.91256507315592
2.34000000000000	1.90422081265903
2.35000000000000	1.89487212154337
2.36000000000000	1.88451271899557
2.37000000000000	1.87313663508645
2.38000000000000	1.86073821414209
2.39000000000000	1.84731211800940
2.40000000000000	1.83285332921444
2.41000000000000	1.81735715401234
2.42000000000000	1.80081922532714
2.43000000000000	1.78323550558049
2.44000000000000	1.76460228940759
2.45000000000000	1.74491620625936
2.46000000000000	1.72417422288938
2.47000000000000	1.70237364572455
2.48000000000000	1.67951212311833
2.49000000000000	1.65558764748528
2.50000000000000	1.63059855731610
2.51000000000000	1.60454353907187
2.52000000000000	1.57742162895676
2.53000000000000	1.54923221456811
2.54000000000000	1.51997503642314
2.55000000000000	1.48965018936126
2.56000000000000	1.45825812382141
2.57000000000000	1.42579964699356
2.58000000000000	1.39227592384364
2.59000000000000	1.35768847801137
2.60000000000000	1.32203919258033
2.61000000000000	1.28533031071968
2.62000000000000	1.24756443619704
2.63000000000000	1.20874453376219
2.64000000000000	1.16887392940098
2.65000000000000	1.12795631045930
2.66000000000000	1.08599572563662
2.67000000000000	1.04299658484899
2.68000000000000	0.998963658961203
2.69000000000000	0.953902079387982
2.70000000000000	0.907817337564130
2.71000000000000	0.860715284283477
2.72000000000000	0.812602128906748
2.73000000000000	0.763484438438294
2.74000000000000	0.713369136471834
2.75000000000000	0.662263502005314
2.76000000000000	0.610175168125106
2.77000000000000	0.557112120559775
2.78000000000000	0.503082696103726
2.79000000000000	0.448095580911032
2.80000000000000	0.392159808659886
2.81000000000000	0.335284758588104
2.82000000000000	0.277480153400183
2.83000000000000	0.218756057046398
2.84000000000000	0.159122872374643
2.85000000000000	0.0985913386555457
2.86000000000000	0.0371725289816496
2.87000000000000	0.0251221524586803
2.88000000000000	0.0882809732318034
2.89000000000000	0.152291875632935
2.90000000000000	0.217142479782998
2.91000000000000	0.282820086847311
2.92000000000000	0.349311682375020
2.93000000000000	0.416603939758334
2.94000000000000	0.484683223810445
2.95000000000000	0.553535594461038
2.96000000000000	0.623146810568186
2.97000000000000	0.693502333845418
2.98000000000000	0.764587332902769
2.99000000000000	0.836386687400322
3	0.908884992313185
3.01000000000000	0.982066562306201
3.02000000000000	1.05591543621713
3.03000000000000	1.13041538164681
3.04000000000000	1.20554989965473
3.05000000000000	1.28130222955839
3.06000000000000	1.35765535383504
3.07000000000000	1.43459200312397
3.08000000000000	1.51209466132764
3.09000000000000	1.59014557081008
3.10000000000000	1.66872673769074
3.11000000000000	1.74781993723184
3.12000000000000	1.82740671931765
3.13000000000000	1.90746841402342
3.14000000000000	1.98798613727263
3.15000000000000	2.06894079657997
3.16000000000000	2.15031309687848
3.17000000000000	2.23208354642874
3.18000000000000	2.31423246280795
3.19000000000000	2.39673997897699
3.20000000000000	2.47958604942313
3.21000000000000	2.56275045637647
3.22000000000000	2.64621281609771
3.23000000000000	2.72995258523529
3.24000000000000	2.81394906724940
3.25000000000000	2.89818141890073
3.26000000000000	2.98262865680180
3.27000000000000	3.06726966402823
3.28000000000000	3.15208319678793
3.29000000000000	3.23704789114564
3.30000000000000	3.32214226980050
3.31000000000000	3.40734474891436
3.32000000000000	3.49263364498807
3.33000000000000	3.57798718178367
3.34000000000000	3.66338349728984
3.35000000000000	3.74880065072798
3.36000000000000	3.83421662959672
3.37000000000000	3.91960935675212
3.38000000000000	4.00495669752096
3.39000000000000	4.09023646684490
3.40000000000000	4.17542643645247
3.41000000000000	4.26050434205675
3.42000000000000	4.34544789057585
3.43000000000000	4.43023476737367
3.44000000000000	4.51484264351843
3.45000000000000	4.59924918305617
3.46000000000000	4.68343205029682
3.47000000000000	4.76736891710977
3.48000000000000	4.85103747022699
3.49000000000000	4.93441541855034
3.50000000000000	5.01748050046086
3.51000000000000	5.10021049112721
3.52000000000000	5.18258320981070
3.53000000000000	5.26457652716420
3.54000000000000	5.34616837252222
3.55000000000000	5.42733674117961
3.56000000000000	5.50805970165620
3.57000000000000	5.58831540294469
3.58000000000000	5.66808208173919
3.59000000000000	5.74733806964171
3.60000000000000	5.82606180034402
3.61000000000000	5.90423181678238
3.62000000000000	5.98182677826216
3.63000000000000	6.05882546755010
3.64000000000000	6.13520679793161
3.65000000000000	6.21094982023018
3.66000000000000	6.28603372978668
3.67000000000000	6.36043787339589
3.68000000000000	6.43414175619762
3.69000000000000	6.50712504852003
3.70000000000000	6.57936759267258
3.71000000000000	6.65084940968599
3.72000000000000	6.72155070599715
3.73000000000000	6.79145188007588
3.74000000000000	6.86053352899176
3.75000000000000	6.92877645491810
3.76000000000000	6.99616167157106
3.77000000000000	7.06267041058122
3.78000000000000	7.12828412779552
3.79000000000000	7.19298450950710
3.80000000000000	7.25675347861073
3.81000000000000	7.31957320068172
3.82000000000000	7.38142608997593
3.83000000000000	7.44229481534873
3.84000000000000	7.50216230609063
3.85000000000000	7.56101175767771
3.86000000000000	7.61882663743432
3.87000000000000	7.67559069010634
3.88000000000000	7.73128794334268
3.89000000000000	7.78590271308326
3.90000000000000	7.83941960885115
3.91000000000000	7.89182353894725
3.92000000000000	7.94309971554539
3.93000000000000	7.99323365968604
3.94000000000000	8.04221120616676
3.95000000000000	8.09001850832772
3.96000000000000	8.13664204273024
3.97000000000000	8.18206861372697
3.98000000000000	8.22628535792181
3.99000000000000	8.26927974851788
4	8.31103959955223
4.01000000000000	8.35155307001535
4.02000000000000	8.39080866785428
4.03000000000000	8.42879525385766
4.04000000000000	8.46550204542135
4.05000000000000	8.50091862019324
4.06000000000000	8.53503491959594
4.07000000000000	8.56784125222598
4.08000000000000	8.59932829712828
4.09000000000000	8.62948710694479
4.10000000000000	8.65830911093602
4.11000000000000	8.68578611787445
4.12000000000000	8.71191031880863
4.13000000000000	8.73667428969713
4.14000000000000	8.76007099391123
4.15000000000000	8.78209378460553
4.16000000000000	8.80273640695555
4.17000000000000	8.82199300026151
4.18000000000000	8.83985809991762
4.19000000000000	8.85632663924598
4.20000000000000	8.87139395119463
4.21000000000000	8.88505576989897
4.22000000000000	8.89730823210610
4.23000000000000	8.90814787846149
4.24000000000000	8.91757165465754
4.25000000000000	8.92557691244367
4.26000000000000	8.93216141049751
4.27000000000000	8.93732331515692
4.28000000000000	8.94106120101259
4.29000000000000	8.94337405136098
4.30000000000000	8.94426125851751
4.31000000000000	8.94372262398986
4.32000000000000	8.94175835851133
4.33000000000000	8.93836908193429
4.34000000000000	8.93355582298376
4.35000000000000	8.92732001887126
4.36000000000000	8.91966351476900
4.37000000000000	8.91058856314483
4.38000000000000	8.90009782295792
4.39000000000000	8.88819435871577
4.40000000000000	8.87488163939274
4.41000000000000	8.86016353721057
4.42000000000000	8.84404432628146
4.43000000000000	8.82652868111401
4.44000000000000	8.80762167498287
4.45000000000000	8.78732877816245
4.46000000000000	8.76565585602564
4.47000000000000	8.74260916700803
4.48000000000000	8.71819536043851
4.49000000000000	8.69242147423713
4.50000000000000	8.66529493248098
4.51000000000000	8.63682354283909
4.52000000000000	8.60701549387728
4.53000000000000	8.57587935223402
4.54000000000000	8.54342405966832
4.55000000000000	8.50965892998085
4.56000000000000	8.47459364580930
4.57000000000000	8.43823825529934
4.58000000000000	8.40060316865243
4.59000000000000	8.36169915455157
4.60000000000000	8.32153733646664
4.61000000000000	8.28012918884049
4.62000000000000	8.23748653315732
4.63000000000000	8.19362153389475
4.64000000000000	8.14854669436122
4.65000000000000	8.10227485242012
4.66000000000000	8.05481917610237
4.67000000000000	8.00619315910910
4.68000000000000	7.95641061620600
4.69000000000000	7.90548567851116
4.70000000000000	7.85343278867813
4.71000000000000	7.80026669597602
4.72000000000000	7.74600245126840
4.73000000000000	7.69065540189301
4.74000000000000	7.63424118644403
4.75000000000000	7.57677572945898
4.76000000000000	7.51827523601215
4.77000000000000	7.45875618621664
4.78000000000000	7.39823532963696
4.79000000000000	7.33672967961434
4.80000000000000	7.27425650750690
4.81000000000000	7.21083333684668
4.82000000000000	7.14647793741577
4.83000000000000	7.08120831924378
4.84000000000000	7.01504272652886
4.85000000000000	6.94799963148446
4.86000000000000	6.88009772811408
4.87000000000000	6.81135592591649
4.88000000000000	6.74179334352359
4.89000000000000	6.67142930227325
4.90000000000000	6.60028331971959
4.91000000000000	6.52837510308309
4.92000000000000	6.45572454264285
4.93000000000000	6.38235170507355
4.94000000000000	6.30827682672942
4.95000000000000	6.23352030687792
4.96000000000000	6.15810270088536
4.97000000000000	6.08204471335705
4.98000000000000	6.00536719123466
4.99000000000000	5.92809111685306
5	5.85023760095941
5.01000000000000	5.77182787569684
5.02000000000000	5.69288328755554
5.03000000000000	5.61342529029358
5.04000000000000	5.53347543783024
5.05000000000000	5.45305537711437
5.06000000000000	5.37218684097030
5.07000000000000	5.29089164092417
5.08000000000000	5.20919166001283
5.09000000000000	5.12710884557849
5.10000000000000	5.04466520205129
5.11000000000000	4.96188278372258
5.12000000000000	4.87878368751163
5.13000000000000	4.79539004572812
5.14000000000000	4.71172401883333
5.15000000000000	4.62780778820254
5.16000000000000	4.54366354889099
5.17000000000000	4.45931350240657
5.18000000000000	4.37477984949122
5.19000000000000	4.29008478291422
5.20000000000000	4.20525048027941
5.21000000000000	4.12029909684945
5.22000000000000	4.03525275838915
5.23000000000000	3.95013355403110
5.24000000000000	3.86496352916534
5.25000000000000	3.77976467835642
5.26000000000000	3.69455893828979
5.27000000000000	3.60936818075029
5.28000000000000	3.52421420563527
5.29000000000000	3.43911873400464
5.30000000000000	3.35410340117049
5.31000000000000	3.26918974982868
5.32000000000000	3.18439922323476
5.33000000000000	3.09975315842668
5.34000000000000	3.01527277949677
5.35000000000000	2.93097919091516
5.36000000000000	2.84689337090716
5.37000000000000	2.76303616488686
5.38000000000000	2.67942827894919
5.39000000000000	2.59609027342286
5.40000000000000	2.51304255648625
5.41000000000000	2.43030537784861
5.42000000000000	2.34789882249872
5.43000000000000	2.26584280452310
5.44000000000000	2.18415706099605
5.45000000000000	2.10286114594356
5.46000000000000	2.02197442438308
5.47000000000000	1.94151606644125
5.48000000000000	1.86150504155187
5.49000000000000	1.78196011273546
5.50000000000000	1.70289983096305
5.51000000000000	1.62434252960567
5.52000000000000	1.54630631897156
5.53000000000000	1.46880908093294
5.54000000000000	1.39186846364414
5.55000000000000	1.31550187635283
5.56000000000000	1.23972648430611
5.57000000000000	1.16455920375318
5.58000000000000	1.09001669704613
5.59000000000000	1.01611536784057
5.60000000000000	0.942871356397717
5.61000000000000	0.870300534989290
5.62000000000000	0.798418503406852
5.63000000000000	0.727240584577015
5.64000000000000	0.656781820283928
5.65000000000000	0.587056967000393
5.66000000000000	0.518080491828830
5.67000000000000	0.449866568553678
5.68000000000000	0.382429073806053
5.69000000000000	0.315781583342161
5.70000000000000	0.249937368436592
5.71000000000000	0.184909392391316
5.72000000000000	0.120710307161816
5.73000000000000	0.0573524501011201
5.74000000000000	0.00515215917726340
5.75000000000000	0.0667918218165382
5.76000000000000	0.127555162613102
5.77000000000000	0.187431132791453
5.78000000000000	0.246409012656894
5.79000000000000	0.304478414125069
5.80000000000000	0.361629283127871
5.81000000000000	0.417851901894994
5.82000000000000	0.473136891110457
5.83000000000000	0.527475211943821
5.84000000000000	0.580858167955318
5.85000000000000	0.633277406874663
5.86000000000000	0.684724922253008
5.87000000000000	0.735193054987881
5.88000000000000	0.784674494720631
5.89000000000000	0.833162281106228
5.90000000000000	0.880649804955213
5.91000000000000	0.927130809247694
5.92000000000000	0.972599390019195
5.93000000000000	1.01704999711835
5.94000000000000	1.06047743483657
5.95000000000000	1.10287686240944
5.96000000000000	1.14424379439030
5.97000000000000	1.18457410089586
5.98000000000000	1.22386400772419
5.99000000000000	1.26211009634539
6	1.29930930376499
6.01000000000000	1.33545892226068
6.02000000000000	1.37055659899266
6.03000000000000	1.40460033548789
6.04000000000000	1.43758848699910
6.05000000000000	1.46951976173858
6.06000000000000	1.50039321998784
6.07000000000000	1.53020827308329
6.08000000000000	1.55896468227908
6.09000000000000	1.58666255748729
6.10000000000000	1.61330235589675
6.11000000000000	1.63888488047086
6.12000000000000	1.66341127832552
6.13000000000000	1.68688303898802
6.14000000000000	1.70930199253766
6.15000000000000	1.73067030762934
6.16000000000000	1.75099048940088
6.17000000000000	1.77026537726537
6.18000000000000	1.78849814258942
6.19000000000000	1.80569228625871
6.20000000000000	1.82185163613172
6.21000000000000	1.83698034438323
6.22000000000000	1.85108288473849
6.23000000000000	1.86416404959966
6.24000000000000	1.87622894706570
6.25000000000000	1.88728299784711
6.26000000000000	1.89733193207698
6.27000000000000	1.90638178601985
6.28000000000000	1.91443889867972
6.29000000000000	1.92150990830886
6.30000000000000	1.92760174881900
6.31000000000000	1.93272164609639
6.32000000000000	1.93687711422243
6.33000000000000	1.94007595160152
6.34000000000000	1.94232623699789
6.35000000000000	1.94363632548292
6.36000000000000	1.94401484429503
6.37000000000000	1.94347068861363
6.38000000000000	1.94201301724910
6.39000000000000	1.93965124825063
6.40000000000000	1.93639505443378
6.41000000000000	1.93225435882957
6.42000000000000	1.92723933005721
6.43000000000000	1.92136037762222
6.44000000000000	1.91462814714206
6.45000000000000	1.90705351550119
6.46000000000000	1.89864758593756
6.47000000000000	1.88942168306268
6.48000000000000	1.87938734781719
6.49000000000000	1.86855633236413
6.50000000000000	1.85694059492194
6.51000000000000	1.84455229453932
6.52000000000000	1.83140378581411
6.53000000000000	1.81750761355834
6.54000000000000	1.80287650741159
6.55000000000000	1.78752337640486
6.56000000000000	1.77146130347719
6.57000000000000	1.75470353994715
6.58000000000000	1.73726349994150
6.59000000000000	1.71915475478324
6.60000000000000	1.70039102734125
6.61000000000000	1.68098618634386
6.62000000000000	1.66095424065852
6.63000000000000	1.64030933353985
6.64000000000000	1.61906573684850
6.65000000000000	1.59723784524286
6.66000000000000	1.57484017034606
6.67000000000000	1.55188733489054
6.68000000000000	1.52839406684250
6.69000000000000	1.50437519350840
6.70000000000000	1.47984563562602
6.71000000000000	1.45482040144212
6.72000000000000	1.42931458077929
6.73000000000000	1.40334333909405
6.74000000000000	1.37692191152855
6.75000000000000	1.35006559695831
6.76000000000000	1.32278975203804
6.77000000000000	1.29510978524805
6.78000000000000	1.26704115094334
6.79000000000000	1.23859934340782
6.80000000000000	1.20979989091578
6.81000000000000	1.18065834980289
6.82000000000000	1.15119029854899
6.83000000000000	1.12141133187502
6.84000000000000	1.09133705485603
6.85000000000000	1.06098307705278
6.86000000000000	1.03036500666393
6.87000000000000	0.999498444701109
6.88000000000000	0.968398979188942
6.89000000000000	0.937082179392304
6.90000000000000	0.905563590072808
6.91000000000000	0.873858725776757
6.92000000000000	0.841983065156586
6.93000000000000	0.809952045327913
6.94000000000000	0.777781056264307
6.95000000000000	0.745485435231663
6.96000000000000	0.713080461264430
6.97000000000000	0.680581349685465
6.98000000000000	0.648003246671711
6.99000000000000	0.615361223867417
7	0.582670273047092
7.01000000000000	0.549945300829855
7.02000000000000	0.517201123447239
7.03000000000000	0.484452461566225
7.04000000000000	0.451713935169342
7.05000000000000	0.419000058493637
7.06000000000000	0.386325235030298
7.07000000000000	0.353703752586689
7.08000000000000	0.321149778412454
7.09000000000000	0.288677354391444
7.10000000000000	0.256300392301095
7.11000000000000	0.224032669140837
7.12000000000000	0.191887822531207
7.13000000000000	0.159879346185202
7.14000000000000	0.128020585453312
7.15000000000000	0.0963247329438443
7.16000000000000	0.0648048242199815
7.17000000000000	0.0334737335749060
7.18000000000000	0.00234416988647158
7.19000000000000	0.0285713274472301
7.20000000000000	0.0592603924901381
7.21000000000000	0.0897108366669841
7.22000000000000	0.119910652577362
7.23000000000000	0.149848017723834
7.24000000000000	0.179511298152940
7.25000000000000	0.208889052007952
7.26000000000000	0.237970032992312
7.27000000000000	0.266743193742658
7.28000000000000	0.295197689110449
7.29000000000000	0.323322879351166
7.30000000000000	0.351108333220216
7.31000000000000	0.378543830974558
7.32000000000000	0.405619367279272
7.33000000000000	0.432325154018175
7.34000000000000	0.458651623007786
7.35000000000000	0.484589428613793
7.36000000000000	0.510129450269435
7.37000000000000	0.535262794895080
7.38000000000000	0.559980799218377
7.39000000000000	0.584275031994433
7.40000000000000	0.608137296125514
7.41000000000000	0.631559630679673
7.42000000000000	0.654534312807945
7.43000000000000	0.677053859559714
7.44000000000000	0.699111029595799
7.45000000000000	0.720698824799002
7.46000000000000	0.741810491781816
7.47000000000000	0.762439523291067
7.48000000000000	0.782579659509249
7.49000000000000	0.802224889252466
7.50000000000000	0.821369451064770
7.51000000000000	0.840007834208931
7.52000000000000	0.858134779553505
7.53000000000000	0.875745280356302
7.54000000000000	0.892834582944215
7.55000000000000	0.909398187289588
7.56000000000000	0.925431847483196
7.57000000000000	0.940931572104036
7.58000000000000	0.955893624486150
7.59000000000000	0.970314522882711
7.60000000000000	0.984191040527730
7.61000000000000	0.997520205595618
7.62000000000000	1.01029930105910
7.63000000000000	1.02252586444578
7.64000000000000	1.03419768749395
7.65000000000000	1.04531281570797
7.66000000000000	1.05586954781390
7.67000000000000	1.06586643511592
7.68000000000000	1.07530228075409
7.69000000000000	1.08417613886413
7.70000000000000	1.09248731363997
7.71000000000000	1.10023535829969
7.72000000000000	1.10742007395573
7.73000000000000	1.11404150838996
7.74000000000000	1.12009995473479
7.75000000000000	1.12559595006074
7.76000000000000	1.13053027387184
7.77000000000000	1.13490394650940
7.78000000000000	1.13871822746538
7.79000000000000	1.14197461360624
7.80000000000000	1.14467483730839
7.81000000000000	1.14682086450620
7.82000000000000	1.14841489265381
7.83000000000000	1.14945934860176
7.84000000000000	1.14995688638967
7.85000000000000	1.14991038495614
7.86000000000000	1.14932294576711
7.87000000000000	1.14819789036393
7.88000000000000	1.14653875783240
7.89000000000000	1.14434930219417
7.90000000000000	1.14163348972170
7.91000000000000	1.13839549617832
7.92000000000000	1.13463970398462
7.93000000000000	1.13037069931272
7.94000000000000	1.12559326910975
7.95000000000000	1.12031239805212
7.96000000000000	1.11453326543193
7.97000000000000	1.10826124197725
7.98000000000000	1.10150188660748
7.99000000000000	1.09426094312577
8	1.08654433684961
8.01000000000000	1.07835817118165
8.02000000000000	1.06970872412196
8.03000000000000	1.06060244472366
8.04000000000000	1.05104594949347
8.05000000000000	1.04104601873876
8.06000000000000	1.03060959286295
8.07000000000000	1.01974376861091
8.08000000000000	1.00845579526597
8.09000000000000	0.996753070800457
8.10000000000000	0.984643137981350
8.11000000000000	0.972133680432914
8.12000000000000	0.959232518658023
8.13000000000000	0.945947606020009
8.14000000000000	0.932287024686746
8.15000000000000	0.918258981538915
8.16000000000000	0.903871804044061
8.17000000000000	0.889133936098511
8.18000000000000	0.874053933838706
8.19000000000000	0.858640461424037
8.20000000000000	0.842902286792864
8.21000000000000	0.826848277393588
8.22000000000000	0.810487395892712
8.23000000000000	0.793828695861604
8.24000000000000	0.776881317443980
8.25000000000000	0.759654483005801
8.26000000000000	0.742157492769593
8.27000000000000	0.724399720434932
8.28000000000000	0.706390608787019
8.29000000000000	0.688139665295229
8.30000000000000	0.669656457703347
8.31000000000000	0.650950609613570
8.32000000000000	0.632031796065912
8.33000000000000	0.612909739115016
8.34000000000000	0.593594203406088
8.35000000000000	0.574094991751895
8.36000000000000	0.554421940712609
8.37000000000000	0.534584916180299
8.38000000000000	0.514593808969944
8.39000000000000	0.494458530418698
8.40000000000000	0.474189007995305
8.41000000000000	0.453795180921321
8.42000000000000	0.433286995806065
8.43000000000000	0.412674402296928
8.44000000000000	0.391967348746887
8.45000000000000	0.371175777900932
8.46000000000000	0.350309622603123
8.47000000000000	0.329378801526012
8.48000000000000	0.308393214924073
8.49000000000000	0.287362740412940
8.50000000000000	0.266297228775957
8.51000000000000	0.245206499799844
8.52000000000000	0.224100338141010
8.53000000000000	0.202988489224135
8.54000000000000	0.181880655174713
8.55000000000000	0.160786490786947
8.56000000000000	0.139715599528778
8.57000000000000	0.118677529585380
8.58000000000000	0.0976817699427753
8.59000000000000	0.0767377465129788
8.60000000000000	0.0558548183021746
8.61000000000000	0.0350422736234021
8.62000000000000	0.0143093263550965
8.63000000000000	0.00633488775302251
8.64000000000000	0.0268813147254343
8.65000000000000	0.0473209859562016
8.66000000000000	0.0676450217531004
8.67000000000000	0.0878446348289480
8.68000000000000	0.107911133739165
8.69000000000000	0.127835926264053
8.70000000000000	0.147610522734688
8.71000000000000	0.167226539301262
8.72000000000000	0.186675701142631
8.73000000000000	0.205949845616021
8.74000000000000	0.225040925345650
8.75000000000000	0.243941011249394
8.76000000000000	0.262642295502222
8.77000000000000	0.281137094435553
8.78000000000000	0.299417851371442
8.79000000000000	0.317477139390712
8.80000000000000	0.335307664034055
8.81000000000000	0.352902265935205
8.82000000000000	0.370253923385368
8.83000000000000	0.387355754828009
8.84000000000000	0.404201021283267
8.85000000000000	0.420783128701153
8.86000000000000	0.437095630242869
8.87000000000000	0.453132228489494
8.88000000000000	0.468886777577368
8.89000000000000	0.484353285259596
8.90000000000000	0.499525914892961
8.91000000000000	0.514398987349814
8.92000000000000	0.528966982854237
8.93000000000000	0.543224542742151
8.94000000000000	0.557166471144765
8.95000000000000	0.570787736594981
8.96000000000000	0.584083473556373
8.97000000000000	0.597048983874312
8.98000000000000	0.609679738149002
8.99000000000000	0.621971377029989
9	0.633919712432008
9.01000000000000	0.645520728671870
9.02000000000000	0.656770583526189
9.03000000000000	0.667665609209811
9.04000000000000	0.678202313274796
9.05000000000000	0.688377379429883
9.06000000000000	0.698187668280332
9.07000000000000	0.707630217988171
9.08000000000000	0.716702244852806
9.09000000000000	0.725401143812051
9.10000000000000	0.733724488863685
9.11000000000000	0.741670033407563
9.12000000000000	0.749235710508525
9.13000000000000	0.756419633080170
9.14000000000000	0.763220093989794
9.15000000000000	0.769635566084662
9.16000000000000	0.775664702139941
9.17000000000000	0.781306334728537
9.18000000000000	0.786559476013241
9.19000000000000	0.791423317461494
9.20000000000000	0.795897229483205
9.21000000000000	0.799980760992040
9.22000000000000	0.803673638890647
9.23000000000000	0.806975767480314
9.24000000000000	0.809887227795568
9.25000000000000	0.812408276864303
9.26000000000000	0.814539346893973
9.27000000000000	0.816281044384511
9.28000000000000	0.817634149168580
9.29000000000000	0.818599613379849
9.30000000000000	0.819178560349991
9.31000000000000	0.819372283435115
9.32000000000000	0.819182244772415
9.33000000000000	0.818610073967789
9.34000000000000	0.817657566715268
9.35000000000000	0.816326683349063
9.36000000000000	0.814619547329117
9.37000000000000	0.812538443661027
9.38000000000000	0.810085817251271
9.39000000000000	0.807264271198666
9.40000000000000	0.804076565023013
9.41000000000000	0.800525612831930
9.42000000000000	0.796614481426871
9.43000000000000	0.792346388349370
9.44000000000000	0.787724699868549
9.45000000000000	0.782752928910989
9.46000000000000	0.777434732934038
9.47000000000000	0.771773911743694
9.48000000000000	0.765774405258164
9.49000000000000	0.759440291218328
9.50000000000000	0.752775782846189
9.51000000000000	0.745785226452577
9.52000000000000	0.738473098995290
9.53000000000000	0.730844005588912
9.54000000000000	0.722902676967546
9.55000000000000	0.714653966901704
9.56000000000000	0.706102849570701
9.57000000000000	0.697254416891752
9.58000000000000	0.688113875807178
9.59000000000000	0.678686545530936
9.60000000000000	0.668977854755911
9.61000000000000	0.658993338823252
9.62000000000000	0.648738636855119
9.63000000000000	0.638219488852242
9.64000000000000	0.627441732757624
9.65000000000000	0.616411301487853
9.66000000000000	0.605134219933311
9.67000000000000	0.593616601928836
9.68000000000000	0.581864647196102
9.69000000000000	0.569884638259258
9.70000000000000	0.557682937335213
9.71000000000000	0.545265983199978
9.72000000000000	0.532640288032594
9.73000000000000	0.519812434237965
9.74000000000000	0.506789071250213
9.75000000000000	0.493576912317835
9.76000000000000	0.480182731272296
9.77000000000000	0.466613359281364
9.78000000000000	0.452875681588773
9.79000000000000	0.438976634241626
9.80000000000000	0.424923200806982
9.81000000000000	0.410722409079160
9.82000000000000	0.396381327779151
9.83000000000000	0.381907063247693
9.84000000000000	0.367306756133351
9.85000000000000	0.352587578077194
9.86000000000000	0.337756728395419
9.87000000000000	0.322821430761436
9.88000000000000	0.307788929888872
9.89000000000000	0.292666488216837
9.90000000000000	0.277461382599064
9.91000000000000	0.262180900998163
9.92000000000000	0.246832339186599
9.93000000000000	0.231422997455636
9.94000000000000	0.215960177333794
9.95000000000000	0.200451178316163
9.96000000000000	0.184903294605950
9.97000000000000	0.169323811869689
9.98000000000000	0.153720004007442
9.99000000000000	0.138099129939399
10	0.122468430410151
10.0100000000000	0.106835124812070
10.0200000000000	0.0912064080290599
10.0300000000000	0.0755894473019776
10.0400000000000	0.0599913791171227
10.0500000000000	0.0444193061189018
10.0600000000000	0.0288802940481719
10.0700000000000	0.0133813687072626
10.0800000000000	0.00207048704683185
10.0900000000000	0.0174683362800905
10.1000000000000	0.0328052909285546
10.1100000000000	0.0480745147137752
10.1200000000000	0.0632692260254299
10.1300000000000	0.0783827007699063
10.1400000000000	0.0934082751838057
10.1500000000000	0.108339348611124
10.1600000000000	0.123169386243176
10.1700000000000	0.137891921819988
10.1800000000000	0.152500560292281
10.1900000000000	0.166988980442909
10.2000000000000	0.181350937466742
10.2100000000000	0.195580265508013
10.2200000000000	0.209670880154159
10.2300000000000	0.223616780885216
10.2400000000000	0.237412053477766
10.2500000000000	0.251050872362637
10.2600000000000	0.264527502935385
10.2700000000000	0.277836303818725
10.2800000000000	0.290971729076102
10.2900000000000	0.303928330375512
10.3000000000000	0.316700759102906
10.3100000000000	0.329283768424252
10.3200000000000	0.341672215295688
10.3300000000000	0.353861062420871
10.3400000000000	0.365845380155020
10.3500000000000	0.377620348354818
10.3600000000000	0.389181258173634
10.3700000000000	0.400523513801433
10.3800000000000	0.411642634148755
10.3900000000000	0.422534254474268
10.4000000000000	0.433194127955242
10.4100000000000	0.443618127200592
10.4200000000000	0.453802245705868
10.4300000000000	0.463742599249825
10.4400000000000	0.473435427232091
10.4500000000000	0.482877093951591
10.4600000000000	0.492064089825267
10.4700000000000	0.500993032546847
10.4800000000000	0.509660668185253
10.4900000000000	0.518063872222427
10.5000000000000	0.526199650530262
10.5100000000000	0.534065140286411
10.5200000000000	0.541657610828797
10.5300000000000	0.548974464448584
10.5400000000000	0.556013237121498
10.5500000000000	0.562771599177369
10.5600000000000	0.569247355907742
10.5700000000000	0.575438448111574
10.5800000000000	0.581342952578869
10.5900000000000	0.586959082512322
10.6000000000000	0.592285187886923
10.6100000000000	0.597319755747570
10.6200000000000	0.602061410444776
10.6300000000000	0.606508913808523
10.6400000000000	0.610661165260422
10.6500000000000	0.614517201864271
10.6600000000000	0.618076198315234
10.6700000000000	0.621337466867792
10.6800000000000	0.624300457202716
10.6900000000000	0.626964756233304
10.7000000000000	0.629330087851148
10.7100000000000	0.631396312611732
10.7200000000000	0.633163427360202
10.7300000000000	0.634631564797633
10.7400000000000	0.635800992988194
10.7500000000000	0.636672114807589
10.7600000000000	0.637245467333208
10.7700000000000	0.637521721176448
10.7800000000000	0.637501679757652
10.7900000000000	0.637186278524185
10.8000000000000	0.636576584112157
10.8100000000000	0.635673793452336
10.8200000000000	0.634479232820819
10.8300000000000	0.632994356835051
10.8400000000000	0.631220747395799
10.8500000000000	0.629160112575718
10.8600000000000	0.626814285455157
10.8700000000000	0.624185222905890
10.8800000000000	0.621275004323459
10.8900000000000	0.618085830308844
10.9000000000000	0.614620021300221
10.9100000000000	0.610880016155515
10.9200000000000	0.606868370686586
10.9300000000000	0.602587756145794
10.9400000000000	0.598040957665770
10.9500000000000	0.593230872653250
10.9600000000000	0.588160509137769
10.9700000000000	0.582832984076142
10.9800000000000	0.577251521613561
10.9900000000000	0.571419451302252
11	0.565340206278576
11.0100000000000	0.559017321399515
11.0200000000000	0.552454431339514
11.0300000000000	0.545655268648586
11.0400000000000	0.538623661772713
11.0500000000000	0.531363533037498
11.0600000000000	0.523878896596083
11.0700000000000	0.516173856342333
11.0800000000000	0.508252603790332
11.0900000000000	0.500119415921237
11.1000000000000	0.491778652998493
11.1100000000000	0.483234756352536
11.1200000000000	0.474492246136005
11.1300000000000	0.465555719050583
11.1400000000000	0.456429846046491
11.1500000000000	0.447119369995847
11.1600000000000	0.437629103340876
11.1700000000000	0.427963925718178
11.1800000000000	0.418128781560124
11.1900000000000	0.408128677674540
11.2000000000000	0.397968680803788
11.2100000000000	0.387653915164422
11.2200000000000	0.377189559968528
11.2300000000000	0.366580846927921
11.2400000000000	0.355833057742366
11.2500000000000	0.344951521572952
11.2600000000000	0.333941612501793
11.2700000000000	0.322808746979263
11.2800000000000	0.311558381259845
11.2900000000000	0.300196008827865
11.3000000000000	0.288727157814195
11.3100000000000	0.277157388405162
11.3200000000000	0.265492290244784
11.3300000000000	0.253737479831538
11.3400000000000	0.241898597910805
11.3500000000000	0.229981306864198
11.3600000000000	0.217991288096882
11.3700000000000	0.205934239424098
11.3800000000000	0.193815872458063
11.3900000000000	0.181641909996300
11.4000000000000	0.169418083412727
11.4100000000000	0.157150130052483
11.4200000000000	0.144843790631730
11.4300000000000	0.132504806643557
11.4400000000000	0.120138917771097
11.4500000000000	0.107751859309006
11.4600000000000	0.0953493595943903
11.4700000000000	0.0829371374483557
11.4800000000000	0.0705208996292043
11.4900000000000	0.0581063382984317
11.5000000000000	0.0456991285006141
11.5100000000000	0.0333049256581977
11.5200000000000	0.0209293630823537
11.5300000000000	0.00857804950088822
11.5400000000000	0.00374343339574226
11.5500000000000	0.0160295333892205
11.5600000000000	0.0282747301479876
11.5700000000000	0.0404735376206889
11.5800000000000	0.0526205064073604
11.5900000000000	0.0647102261074781
11.6000000000000	0.0767373276438264
11.6100000000000	0.0886964855612210
11.6200000000000	0.100582420299183
11.6300000000000	0.112389900437569
11.6400000000000	0.124113744914311
11.6500000000000	0.135748825214277
11.6600000000000	0.147290067528434
11.6700000000000	0.158732454882403
11.6800000000000	0.170071029233555
11.6900000000000	0.181300893535809
11.7000000000000	0.192417213771290
11.7100000000000	0.203415220948073
11.7200000000000	0.214290213063191
11.7300000000000	0.225037557030159
11.7400000000000	0.235652690570199
11.7500000000000	0.246131124066541
11.7600000000000	0.256468442380936
11.7700000000000	0.266660306631838
11.7800000000000	0.276702455933407
11.7900000000000	0.286590709094824
11.8000000000000	0.296320966279181
11.8100000000000	0.305889210621315
11.8200000000000	0.315291509804078
11.8300000000000	0.324524017592353
11.8400000000000	0.333582975324294
11.8500000000000	0.342464713359270
11.8600000000000	0.351165652481962
11.8700000000000	0.359682305262102
11.8800000000000	0.368011277369417
11.8900000000000	0.376149268843274
11.9000000000000	0.384093075316592
11.9100000000000	0.391839589193669
11.9200000000000	0.399385800781413
11.9300000000000	0.406728799373713
11.9400000000000	0.413865774288527
11.9500000000000	0.420794015857411
11.9600000000000	0.427510916367116
11.9700000000000	0.434013970953027
11.9800000000000	0.440300778444170
11.9900000000000	0.446369042159485
12	0.452216570655253
12.0100000000000	0.457841278423362
12.0200000000000	0.463241186540327
12.0300000000000	0.468414423266883
12.0400000000000	0.473359224597972
12.0500000000000	0.478073934763113
12.0600000000000	0.482557006676979
12.0700000000000	0.486807002340154
12.0800000000000	0.490822593190045
12.0900000000000	0.494602560401893
12.1000000000000	0.498145795139909
12.1100000000000	0.501451298758554
12.1200000000000	0.504518182954014
12.1300000000000	0.507345669865920
12.1400000000000	0.509933092129434
12.1500000000000	0.512279892877780
12.1600000000000	0.514385625695380
12.1700000000000	0.516249954521735
12.1800000000000	0.517872653506230
12.1900000000000	0.519253606814066
12.2000000000000	0.520392808383529
12.2100000000000	0.521290361634846
12.2200000000000	0.521946479130875
12.2300000000000	0.522361482189925
12.2400000000000	0.522535800450996
12.2500000000000	0.522469971391765
12.2600000000000	0.522164639799659
12.2700000000000	0.521620557196376
12.2800000000000	0.520838581216236
12.2900000000000	0.519819674938766
12.3000000000000	0.518564906175924
12.3100000000000	0.517075446714425
12.3200000000000	0.515352571513600
12.3300000000000	0.513397657859283
12.3400000000000	0.511212184474215
12.3500000000000	0.508797730585463
12.3600000000000	0.506155974949415
12.3700000000000	0.503288694834854
12.3800000000000	0.500197764964722
12.3900000000000	0.496885156417112
12.4000000000000	0.493352935486119
12.4100000000000	0.489603262503142
12.4200000000000	0.485638390619275
12.4300000000000	0.481460664549425
12.4400000000000	0.477072519278832
12.4500000000000	0.472476478732643
12.4600000000000	0.467675154409257
12.4700000000000	0.462671243978114
12.4800000000000	0.457467529842667
12.4900000000000	0.452066877669269
12.5000000000000	0.446472234882701
12.5100000000000	0.440686629129118
12.5200000000000	0.434713166707158
12.5300000000000	0.428555030968037
12.5400000000000	0.422215480685373
12.5500000000000	0.415697848395570
12.5600000000000	0.409005538709586
12.5700000000000	0.402142026596895
12.5800000000000	0.395110855642466
12.5900000000000	0.387915636277650
12.6000000000000	0.380560043985783
12.6100000000000	0.373047817483376
12.6200000000000	0.365382756877818
12.6300000000000	0.357568721802377
12.6400000000000	0.349609629529480
12.6500000000000	0.341509453063114
12.6600000000000	0.333272219211265
12.6700000000000	0.324902006639290
12.6800000000000	0.316402943905187
12.6900000000000	0.307779207477608
12.7000000000000	0.299035019737597
12.7100000000000	0.290174646964981
12.7200000000000	0.281202397310304
12.7300000000000	0.272122618753289
12.7400000000000	0.262939697048774
12.7500000000000	0.253658053661008
12.7600000000000	0.244282143687333
12.7700000000000	0.234816453772145
12.7800000000000	0.225265500012122
12.7900000000000	0.215633825853631
12.8000000000000	0.205925999983335
12.8100000000000	0.196146614212881
12.8200000000000	0.186300281358674
12.8300000000000	0.176391633117685
12.8400000000000	0.166425317940210
12.8500000000000	0.156405998900606
12.8600000000000	0.146338351566884
12.8700000000000	0.136227061870127
12.8800000000000	0.126076823974743
12.8900000000000	0.115892338150369
12.9000000000000	0.105678308646519
12.9100000000000	0.0954394415707899
12.9200000000000	0.0851804427716326
12.9300000000000	0.0749060157265606
12.9400000000000	0.0646208594368189
12.9500000000000	0.0543296663292856
12.9600000000000	0.0440371201666569
12.9700000000000	0.0337478939667645
12.9800000000000	0.0234666479318882
12.9900000000000	0.0131980273890590
13	0.00294666074213536
13.0100000000000	0.00728284256340091
13.0200000000000	0.0174858940620814
13.0300000000000	0.0276579282756391
13.0400000000000	0.0377944047049340
13.0500000000000	0.0478908098057171
13.0600000000000	0.0579426589474158
13.0700000000000	0.0679454983541490
13.0800000000000	0.0778949070270942
13.0900000000000	0.0877864986474131
13.1000000000000	0.0976159234590191
13.1100000000000	0.107378870130252
13.1200000000000	0.117071067593833
13.1300000000000	0.126688286864246
13.1400000000000	0.136226342831824
13.1500000000000	0.145681096032798
13.1600000000000	0.155048454394616
13.1700000000000	0.164324374955724
13.1800000000000	0.173504865559235
13.1900000000000	0.182585986519710
13.2000000000000	0.191563852262396
13.2100000000000	0.200434632934282
13.2200000000000	0.209194555986316
13.2300000000000	0.217839907726149
13.2400000000000	0.226367034840794
13.2500000000000	0.234772345888588
13.2600000000000	0.243052312759904
13.2700000000000	0.251203472105983
13.2800000000000	0.259222426735407
13.2900000000000	0.267105846977596
13.3000000000000	0.274850472012864
13.3100000000000	0.282453111168492
13.3200000000000	0.289910645180350
13.3300000000000	0.297220027419575
13.3400000000000	0.304378285083846
13.3500000000000	0.311382520352838
13.3600000000000	0.318229911507411
13.3700000000000	0.324917714012116
13.3800000000000	0.331443261560658
13.3900000000000	0.337803967083934
13.4000000000000	0.343997323720261
13.4100000000000	0.350020905747494
13.4200000000000	0.355872369476709
13.4300000000000	0.361549454107122
13.4400000000000	0.367049982541987
13.4500000000000	0.372371862165202
13.4600000000000	0.377513085578355
13.4700000000000	0.382471731298017
13.4800000000000	0.387245964413027
13.4900000000000	0.391834037201608
13.5000000000000	0.396234289708128
13.5100000000000	0.400445150279345
13.5200000000000	0.404465136059998
13.5300000000000	0.408292853447624
13.5400000000000	0.411926998506514
13.5500000000000	0.415366357340689
13.5600000000000	0.418609806425866
13.5700000000000	0.421656312900359
13.5800000000000	0.424504934814854
13.5900000000000	0.427154821341100
13.6000000000000	0.429605212939484
13.6100000000000	0.431855441485523
13.6200000000000	0.433904930355331
13.6300000000000	0.435753194470114
13.6400000000000	0.437399840299758
13.6500000000000	0.438844565825640
13.6600000000000	0.440087160462747
13.6700000000000	0.441127504941250
13.6800000000000	0.441965571147688
13.6900000000000	0.442601421925916
13.7000000000000	0.443035210838014
13.7100000000000	0.443267181885359
13.7200000000000	0.443297669190072
13.7300000000000	0.443127096637090
13.7400000000000	0.442755977477097
13.7500000000000	0.442184913890610
13.7600000000000	0.441414596513485
13.7700000000000	0.440445803924156
13.7800000000000	0.439279402092924
13.7900000000000	0.437916343793638
13.8000000000000	0.436357667978109
13.8100000000000	0.434604499113628
13.8200000000000	0.432658046483972
13.8300000000000	0.430519603454299
13.8400000000000	0.428190546700333
13.8500000000000	0.425672335402274
13.8600000000000	0.422966510403881
13.8700000000000	0.420074693337169
13.8800000000000	0.416998585713204
13.8900000000000	0.413739967979466
13.9000000000000	0.410300698544299
13.9100000000000	0.406682712768936
13.9200000000000	0.402888021927636
13.9300000000000	0.398918712136466
13.9400000000000	0.394776943251279
13.9500000000000	0.390464947735458
13.9600000000000	0.385985029497971
13.9700000000000	0.381339562702359
13.9800000000000	0.376530990547238
13.9900000000000	0.371561824018910
14	0.366434640616722
14.0100000000000	0.361152083051799
14.0200000000000	0.355716857919774
14.0300000000000	0.350131734348194
14.0400000000000	0.344399542619225
14.0500000000000	0.338523172768365
14.0600000000000	0.332505573159799
14.0700000000000	0.326349749039126
14.0800000000000	0.320058761064113
14.0900000000000	0.313635723814217
14.1000000000000	0.307083804279539
14.1100000000000	0.300406220329989
14.1200000000000	0.293606239165310
14.1300000000000	0.286687175746778
14.1400000000000	0.279652391211237
14.1500000000000	0.272505291268265
14.1600000000000	0.265249324581209
14.1700000000000	0.257887981132812
14.1800000000000	0.250424790576250
14.1900000000000	0.242863320572306
14.2000000000000	0.235207175113421
14.2100000000000	0.227459992835477
14.2200000000000	0.219625445318021
14.2300000000000	0.211707235373706
14.2400000000000	0.203709095327799
14.2500000000000	0.195634785288465
14.2600000000000	0.187488091408647
14.2700000000000	0.179272824140348
14.2800000000000	0.170992816482076
14.2900000000000	0.162651922220247
14.3000000000000	0.154254014165366
14.3100000000000	0.145802982383737
14.3200000000000	0.137302732425542
14.3300000000000	0.128757183550040
14.3400000000000	0.120170266948686
14.3500000000000	0.111545923967000
14.3600000000000	0.102888104325932
14.3700000000000	0.0942007643435070
14.3800000000000	0.0854878651575797
14.3900000000000	0.0767533709504580
14.4000000000000	0.0680012471761397
14.4100000000000	0.0592354587910360
14.4200000000000	0.0504599684888500
14.4300000000000	0.0416787349404354
14.4400000000000	0.0328957110394270
14.4500000000000	0.0241148421543318
14.4600000000000	0.0153400643879144
14.4700000000000	0.00657530284459146
14.4800000000000	0.00217553009341667
14.4900000000000	0.0109085364804574
14.5000000000000	0.0196198345115091
14.5100000000000	0.0283055602153179
14.5200000000000	0.0369618691358602
14.5300000000000	0.0455849380013275
14.5400000000000	0.0541709663800538
14.5500000000000	0.0627161783225843
14.5600000000000	0.0712168239892399
14.5700000000000	0.0796691812624625
14.5800000000000	0.0880695573433109
14.5900000000000	0.0964142903313685
14.6000000000000	0.104699750787443
14.6100000000000	0.112922343278453
14.6200000000000	0.121078507903726
14.6300000000000	0.129164721802232
14.6400000000000	0.137177500640021
14.6500000000000	0.145113400077274
14.6600000000000	0.152969017214440
14.6700000000000	0.160740992016725
14.6800000000000	0.168426008716500
14.6900000000000	0.176020797192966
14.7000000000000	0.183522134328543
14.7100000000000	0.190926845341443
14.7200000000000	0.198231805093905
14.7300000000000	0.205433939375510
14.7400000000000	0.212530226161160
14.7500000000000	0.219517696843136
14.7600000000000	0.226393437436791
14.7700000000000	0.233154589759401
14.7800000000000	0.239798352581721
14.7900000000000	0.246321982751761
14.8000000000000	0.252722796290415
14.8100000000000	0.258998169458449
14.8200000000000	0.265145539794504
14.8300000000000	0.271162407123674
14.8400000000000	0.277046334536312
14.8500000000000	0.282794949336685
14.8600000000000	0.288405943961113
14.8700000000000	0.293877076865317
14.8800000000000	0.299206173380533
14.8900000000000	0.304391126538230
14.9000000000000	0.309429897863029
14.9100000000000	0.314320518133586
14.9200000000000	0.319061088111196
14.9300000000000	0.323649779235797
14.9400000000000	0.328084834289236
14.9500000000000	0.332364568025501
14.9600000000000	0.336487367767757
14.9700000000000	0.340451693971956
14.9800000000000	0.344256080756908
14.9900000000000	0.347899136400600
15	0.351379543802637

==> Fig_leak/45.txt <==
-5	0.385477758961420
-4.99000000000000	0.385368849577396
-4.98000000000000	0.385075637637509
-4.97000000000000	0.384597920971342
-4.96000000000000	0.383935584550326
-4.95000000000000	0.383088600707360
-4.94000000000000	0.382057029315661
-4.93000000000000	0.380841017926724
-4.92000000000000	0.379440801867214
-4.91000000000000	0.377856704294681
-4.90000000000000	0.376089136212002
-4.89000000000000	0.374138596440439
-4.88000000000000	0.372005671551273
-4.87000000000000	0.369691035755947
-4.86000000000000	0.367195450754708
-4.85000000000000	0.364519765543714
-4.84000000000000	0.361664916180653
-4.83000000000000	0.358631925508860
-4.82000000000000	0.355421902840025
-4.81000000000000	0.352036043595533
-4.80000000000000	0.348475628906532
-4.79000000000000	0.344742025172846
-4.78000000000000	0.340836683580846
-4.77000000000000	0.336761139580434
-4.76000000000000	0.332517012321320
-4.75000000000000	0.328106004048742
-4.74000000000000	0.323529899458882
-4.73000000000000	0.318790565014158
-4.72000000000000	0.313889948218665
-4.71000000000000	0.308830076854023
-4.70000000000000	0.303613058175898
-4.69000000000000	0.298241078071525
-4.68000000000000	0.292716400178521
-4.67000000000000	0.287041364965355
-4.66000000000000	0.281218388773820
-4.65000000000000	0.275249962823876
-4.64000000000000	0.269138652181268
-4.63000000000000	0.262887094688333
-4.62000000000000	0.256497999858421
-4.61000000000000	0.249974147734376
-4.60000000000000	0.243318387711543
-4.59000000000000	0.236533637325816
-4.58000000000000	0.229622881007145
-4.57000000000000	0.222589168799133
-4.56000000000000	0.215435615045169
-4.55000000000000	0.208165397041676
-4.54000000000000	0.200781753659068
-4.53000000000000	0.193287983930954
-4.52000000000000	0.185687445612230
-4.51000000000000	0.177983553706651
-4.50000000000000	0.170179778964521
-4.49000000000000	0.162279646351149
-4.48000000000000	0.154286733486729
-4.47000000000000	0.146204669058342
-4.46000000000000	0.138037131204726
-4.45000000000000	0.129787845874564
-4.44000000000000	0.121460585158981
-4.43000000000000	0.113059165598993
-4.42000000000000	0.104587446468648
-4.41000000000000	0.0960493280346410
-4.40000000000000	0.0874487497931196
-4.39000000000000	0.0787896886845245
-4.38000000000000	0.0700761572872213
-4.37000000000000	0.0613122019907374
-4.36000000000000	0.0525019011494294
-4.35000000000000	0.0436493632174034
-4.34000000000000	0.0347587248655291
-4.33000000000000	0.0258341490813925
-4.32000000000000	0.0168798232530438
-4.31000000000000	0.00789995723741114
-4.30000000000000	0.00110121858572462
-4.29000000000000	0.0101194552733537
-4.28000000000000	0.0191504872915279
-4.27000000000000	0.0281900344994158
-4.26000000000000	0.0372338041442686
-4.25000000000000	0.0462774928662893
-4.24000000000000	0.0553167887125731
-4.23000000000000	0.0643473731591521
-4.22000000000000	0.0733649231401983
-4.21000000000000	0.0823651130834534
-4.20000000000000	0.0913436169509994
-4.19000000000000	0.100296110284315
-4.18000000000000	0.109218272252761
-4.17000000000000	0.118105787704492
-4.16000000000000	0.126954349218859
-4.15000000000000	0.135759659159314
-4.14000000000000	0.144517431725887
-4.13000000000000	0.153223395006254
-4.12000000000000	0.161873293024431
-4.11000000000000	0.170462887786119
-4.10000000000000	0.178987961319767
-4.09000000000000	0.187444317712328
-4.08000000000000	0.195827785138808
-4.07000000000000	0.204134217884599
-4.06000000000000	0.212359498359628
-4.05000000000000	0.220499539103406
-4.04000000000000	0.228550284779956
-4.03000000000000	0.236507714161720
-4.02000000000000	0.244367842101443
-4.01000000000000	0.252126721491134
-4	0.259780445207090
-3.99000000000000	0.267325148040131
-3.98000000000000	0.274757008610019
-3.97000000000000	0.282072251263205
-3.96000000000000	0.289267147952917
-3.95000000000000	0.296338020100725
-3.94000000000000	0.303281240438637
-3.93000000000000	0.310093234830830
-3.92000000000000	0.316770484074116
-3.91000000000000	0.323309525676276
-3.90000000000000	0.329706955611352
-3.89000000000000	0.335959430051037
-3.88000000000000	0.342063667071310
-3.87000000000000	0.348016448333460
-3.86000000000000	0.353814620738651
-3.85000000000000	0.359455098055195
-3.84000000000000	0.364934862517735
-3.83000000000000	0.370250966397503
-3.82000000000000	0.375400533542865
-3.81000000000000	0.380380760889386
-3.80000000000000	0.385188919938609
-3.79000000000000	0.389822358204827
-3.78000000000000	0.394278500629075
-3.77000000000000	0.398554850959625
-3.76000000000000	0.402648993098255
-3.75000000000000	0.406558592411609
-3.74000000000000	0.410281397006945
-3.73000000000000	0.413815238971585
-3.72000000000000	0.417158035575451
-3.71000000000000	0.420307790436010
-3.70000000000000	0.423262594645005
-3.69000000000000	0.426020627856392
-3.68000000000000	0.428580159334862
-3.67000000000000	0.430939548964382
-3.66000000000000	0.433097248216208
-3.65000000000000	0.435051801075821
-3.64000000000000	0.436801844928267
-3.63000000000000	0.438346111401400
-3.62000000000000	0.439683427166547
-3.61000000000000	0.440812714696120
-3.60000000000000	0.441732992977742
-3.59000000000000	0.442443378184451
-3.58000000000000	0.442943084300580
-3.57000000000000	0.443231423702926
-3.56000000000000	0.443307807696833
-3.55000000000000	0.443171747006857
-3.54000000000000	0.442822852221676
-3.53000000000000	0.442260834192942
-3.52000000000000	0.441485504387789
-3.51000000000000	0.440496775194742
-3.50000000000000	0.439294660182768
-3.49000000000000	0.437879274313269
-3.48000000000000	0.436250834104802
-3.47000000000000	0.434409657750349
-3.46000000000000	0.432356165186991
-3.45000000000000	0.430090878117846
-3.44000000000000	0.427614419986154
-3.43000000000000	0.424927515901434
-3.42000000000000	0.422030992517615
-3.41000000000000	0.418925777863143
-3.40000000000000	0.415612901122991
-3.39000000000000	0.412093492372607
-3.38000000000000	0.408368782263799
-3.37000000000000	0.404440101662618
-3.36000000000000	0.400308881239294
-3.35000000000000	0.395976651010321
-3.34000000000000	0.391445039832797
-3.33000000000000	0.386715774851154
-3.32000000000000	0.381790680896449
-3.31000000000000	0.376671679838360
-3.30000000000000	0.371360789890141
-3.29000000000000	0.365860124866702
-3.28000000000000	0.360171893396107
-3.27000000000000	0.354298398084734
-3.26000000000000	0.348242034636395
-3.25000000000000	0.342005290925724
-3.24000000000000	0.335590746026180
-3.23000000000000	0.329001069193001
-3.22000000000000	0.322239018801518
-3.21000000000000	0.315307441241188
-3.20000000000000	0.308209269765814
-3.19000000000000	0.300947523300353
-3.18000000000000	0.293525305204802
-3.17000000000000	0.285945801995646
-3.16000000000000	0.278212282025353
-3.15000000000000	0.270328094120478
-3.14000000000000	0.262296666178876
-3.13000000000000	0.254121503726648
-3.12000000000000	0.245806188435348
-3.11000000000000	0.237354376600112
-3.10000000000000	0.228769797579294
-3.09000000000000	0.220056252196272
-3.08000000000000	0.211217611104111
-3.07000000000000	0.202257813113709
-3.06000000000000	0.193180863486187
-3.05000000000000	0.183990832190224
-3.04000000000000	0.174691852125049
-3.03000000000000	0.165288117309883
-3.02000000000000	0.155783881040588
-3.01000000000000	0.146183454014317
-3	0.136491202422948
-2.99000000000000	0.126711546016175
-2.98000000000000	0.116848956135045
-2.97000000000000	0.106907953716819
-2.96000000000000	0.0968931072720392
-2.95000000000000	0.0868090308346439
-2.94000000000000	0.0766603818860751
-2.93000000000000	0.0664518592542762
-2.92000000000000	0.0561882009884850
-2.91000000000000	0.0458741822108023
-2.90000000000000	0.0355146129454539
-2.89000000000000	0.0251143359267297
-2.88000000000000	0.0146782243865574
-2.87000000000000	0.00421117982275356
-2.86000000000000	0.00628187025113187
-2.85000000000000	0.0167959745733010
-2.84000000000000	0.0273261604175055
-2.83000000000000	0.0378674358921703
-2.82000000000000	0.0484147922537752
-2.81000000000000	0.0589632062334015
-2.80000000000000	0.0695076423754933
-2.79000000000000	0.0800430553876371
-2.78000000000000	0.0905643925004095
-2.77000000000000	0.101066595836122
-2.76000000000000	0.111544604785412
-2.75000000000000	0.121993358390595
-2.74000000000000	0.132407797734664
-2.73000000000000	0.142782868334836
-2.72000000000000	0.153113522539536
-2.71000000000000	0.163394721927725
-2.70000000000000	0.173621439709415
-2.69000000000000	0.183788663126298
-2.68000000000000	0.193891395851341
-2.67000000000000	0.203924660386225
-2.66000000000000	0.213883500455524
-2.65000000000000	0.223762983396455
-2.64000000000000	0.233558202543120
-2.63000000000000	0.243264279604108
-2.62000000000000	0.252876367032270
-2.61000000000000	0.262389650385643
-2.60000000000000	0.271799350678310
-2.59000000000000	0.281100726720129
-2.58000000000000	0.290289077444190
-2.57000000000000	0.299359744220897
-2.56000000000000	0.308308113157541
-2.55000000000000	0.317129617382308
-2.54000000000000	0.325819739311543
-2.53000000000000	0.334374012899253
-2.52000000000000	0.342788025867694
-2.51000000000000	0.351057421918005
-2.50000000000000	0.359177902919774
-2.49000000000000	0.367145231078488
-2.48000000000000	0.374955231079805
-2.47000000000000	0.382603792209572
-2.46000000000000	0.390086870448570
-2.45000000000000	0.397400490540930
-2.44000000000000	0.404540748035209
-2.43000000000000	0.411503811297100
-2.42000000000000	0.418285923492766
-2.41000000000000	0.424883404541828
-2.40000000000000	0.431292653038994
-2.39000000000000	0.437510148143387
-2.38000000000000	0.443532451434595
-2.37000000000000	0.449356208734510
-2.36000000000000	0.454978151894030
-2.35000000000000	0.460395100543690
-2.34000000000000	0.465603963807348
-2.33000000000000	0.470601741978016
-2.32000000000000	0.475385528154983
-2.31000000000000	0.479952509841355
-2.30000000000000	0.484299970501209
-2.29000000000000	0.488425291075500
-2.28000000000000	0.492325951455942
-2.27000000000000	0.495999531916073
-2.26000000000000	0.499443714498730
-2.25000000000000	0.502656284359188
-2.24000000000000	0.505635131063235
-2.23000000000000	0.508378249839461
-2.22000000000000	0.510883742785085
-2.21000000000000	0.513149820024634
-2.20000000000000	0.515174800820826
-2.19000000000000	0.516957114637029
-2.18000000000000	0.518495302150685
-2.17000000000000	0.519788016217106
-2.16000000000000	0.520834022783081
-2.15000000000000	0.521632201749738
-2.14000000000000	0.522181547784157
-2.13000000000000	0.522481171079210
-2.12000000000000	0.522530298061170
-2.11000000000000	0.522328272044620
-2.10000000000000	0.521874553834241
-2.09000000000000	0.521168722273069
-2.08000000000000	0.520210474736827
-2.07000000000000	0.518999627573989
-2.06000000000000	0.517536116491229
-2.05000000000000	0.515819996883943
-2.04000000000000	0.513851444111568
-2.03000000000000	0.511630753717428
-2.02000000000000	0.509158341592866
-2.01000000000000	0.506434744085470
-2	0.503460618051180
-1.99000000000000	0.500236740850144
-1.98000000000000	0.496764010286164
-1.97000000000000	0.493043444489643
-1.96000000000000	0.489076181743929
-1.95000000000000	0.484863480255023
-1.94000000000000	0.480406717864602
-1.93000000000000	0.475707391706353
-1.92000000000000	0.470767117805659
-1.91000000000000	0.465587630622648
-1.90000000000000	0.460170782538726
-1.89000000000000	0.454518543286648
-1.88000000000000	0.448632999324283
-1.87000000000000	0.442516353152223
-1.86000000000000	0.436170922575399
-1.85000000000000	0.429599139908921
-1.84000000000000	0.422803551128387
-1.83000000000000	0.415786814964887
-1.82000000000000	0.408551701945004
-1.81000000000000	0.401101093376142
-1.80000000000000	0.393437980277476
-1.79000000000000	0.385565462256914
-1.78000000000000	0.377486746334451
-1.77000000000000	0.369205145712338
-1.76000000000000	0.360724078492474
-1.75000000000000	0.352047066341541
-1.74000000000000	0.343177733104305
-1.73000000000000	0.334119803365652
-1.72000000000000	0.324877100961876
-1.71000000000000	0.315453547441777
-1.70000000000000	0.305853160478169
-1.69000000000000	0.296080052230419
-1.68000000000000	0.286138427658628
-1.67000000000000	0.276032582790141
-1.66000000000000	0.265766902939055
-1.65000000000000	0.255345860879444
-1.64000000000000	0.244774014973023
-1.63000000000000	0.234056007252012
-1.62000000000000	0.223196561457959
-1.61000000000000	0.212200481037355
-1.60000000000000	0.201072647094831
-1.59000000000000	0.189818016304777
-1.58000000000000	0.178441618782273
-1.57000000000000	0.166948555914203
-1.56000000000000	0.155343998151432
-1.55000000000000	0.143633182763013
-1.54000000000000	0.131821411553340
-1.53000000000000	0.119914048543211
-1.52000000000000	0.107916517615811
-1.51000000000000	0.0958343001285639
-1.50000000000000	0.0836729324919425
-1.49000000000000	0.0714380037161995
-1.48000000000000	0.0591351529271365
-1.47000000000000	0.0467700668519354
-1.46000000000000	0.0343484772761836
-1.45000000000000	0.0218761584731438
-1.44000000000000	0.00935892460644183
-1.43000000000000	0.00319737289273691
-1.42000000000000	0.0157868479727661
-1.41000000000000	0.0284035826318641
-1.40000000000000	0.0410416296103644
-1.39000000000000	0.0536950151037815
-1.38000000000000	0.0663577414954837
-1.37000000000000	0.0790237901077394
-1.36000000000000	0.0916871239699154
-1.35000000000000	0.104341690602620
-1.34000000000000	0.116981424816493
-1.33000000000000	0.129600251524442
-1.32000000000000	0.142192088566013
-1.31000000000000	0.154750849542656
-1.30000000000000	0.167270446662580
-1.29000000000000	0.179744793593923
-1.28000000000000	0.192167808324929
-1.27000000000000	0.204533416029831
-1.26000000000000	0.216835551939151
-1.25000000000000	0.229068164213056
-1.24000000000000	0.241225216816504
-1.23000000000000	0.253300692394824
-1.22000000000000	0.265288595148413
-1.21000000000000	0.277182953705212
-1.20000000000000	0.288977823989653
-1.19000000000000	0.300667292086703
-1.18000000000000	0.312245477099718
-1.17000000000000	0.323706534000727
-1.16000000000000	0.335044656471852
-1.15000000000000	0.346254079736482
-1.14000000000000	0.357329083378915
-1.13000000000000	0.368263994151118
-1.12000000000000	0.379053188765256
-1.11000000000000	0.389691096670694
-1.10000000000000	0.400172202814143
-1.09000000000000	0.410491050381627
-1.08000000000000	0.420642243520946
-1.07000000000000	0.430620450043359
-1.06000000000000	0.440420404103171
-1.05000000000000	0.450036908853911
-1.04000000000000	0.459464839079848
-1.03000000000000	0.468699143801550
-1.02000000000000	0.477734848854206
-1.01000000000000	0.486567059437473
-1	0.495190962635584
-0.990000000000000	0.503601829906477
-0.980000000000000	0.511795019538712
-0.970000000000000	0.519765979074970
-0.960000000000000	0.527510247700930
-0.950000000000000	0.535023458598300
-0.940000000000000	0.542301341260868
-0.930000000000000	0.549339723772373
-0.920000000000000	0.556134535045060
-0.910000000000000	0.562681807017782
-0.900000000000000	0.568977676812518
-0.890000000000000	0.575018388848221
-0.880000000000000	0.580800296910886
-0.870000000000000	0.586319866178788
-0.860000000000000	0.591573675201824
-0.850000000000000	0.596558417833926
-0.840000000000000	0.601270905117532
-0.830000000000000	0.605708067119120
-0.820000000000000	0.609866954714817
-0.810000000000000	0.613744741325145
-0.800000000000000	0.617338724597944
-0.790000000000000	0.620646328038582
-0.780000000000000	0.623665102586538
-0.770000000000000	0.626392728137500
-0.760000000000000	0.628827015010120
-0.750000000000000	0.630965905356613
-0.740000000000000	0.632807474516381
-0.730000000000000	0.634349932311902
-0.720000000000000	0.635591624286110
-0.710000000000000	0.636531032880558
-0.700000000000000	0.637166778553640
-0.690000000000000	0.637497620838211
-0.680000000000000	0.637522459337934
-0.670000000000000	0.637240334661742
-0.660000000000000	0.636650429295806
-0.650000000000000	0.635752068412442
-0.640000000000000	0.634544720615400
-0.630000000000000	0.633027998621031
-0.620000000000000	0.631201659874826
-0.610000000000000	0.629065607102875
-0.600000000000000	0.626619888797805
-0.590000000000000	0.623864699638795
-0.580000000000000	0.620800380845287
-0.570000000000000	0.617427420464049
-0.560000000000000	0.613746453589266
-0.550000000000000	0.609758262515383
-0.540000000000000	0.605463776822411
-0.530000000000000	0.600864073393510
-0.520000000000000	0.595960376364612
-0.510000000000000	0.590754057005930
-0.500000000000000	0.585246633535220
-0.490000000000000	0.579439770862677
-0.480000000000000	0.573335280267394
-0.470000000000000	0.566935119005342
-0.460000000000000	0.560241389848834
-0.450000000000000	0.553256340557530
-0.440000000000000	0.545982363280978
-0.430000000000000	0.538421993892816
-0.420000000000000	0.530577911256707
-0.410000000000000	0.522452936424180
-0.399999999999999	0.514050031764513
-0.390000000000000	0.505372300026897
-0.380000000000000	0.496422983335084
-0.370000000000000	0.487205462114807
-0.360000000000000	0.477723253954252
-0.350000000000000	0.467980012397915
-0.340000000000000	0.457979525674214
-0.330000000000000	0.447725715357220
-0.320000000000000	0.437222634962944
-0.310000000000000	0.426474468480637
-0.300000000000000	0.415485528839573
-0.290000000000000	0.404260256311814
-0.280000000000000	0.392803216851536
-0.270000000000000	0.381119100371448
-0.260000000000000	0.369212718956942
-0.250000000000000	0.357089005018571
-0.240000000000000	0.344753009383545
-0.230000000000000	0.332209899326925
-0.220000000000000	0.319464956543227
-0.210000000000000	0.306523575059201
-0.200000000000000	0.293391259088550
-0.190000000000000	0.280073620829394
-0.180000000000000	0.266576378205336
-0.170000000000000	0.252905352550938
-0.160000000000000	0.239066466242571
-0.149999999999999	0.225065740275476
-0.140000000000000	0.210909291788050
-0.130000000000000	0.196603331534272
-0.120000000000000	0.182154161305281
-0.110000000000000	0.167568171301153
-0.0999999999999996	0.152851837453872
-0.0899999999999999	0.138011718702621
-0.0800000000000001	0.123054454222433
-0.0700000000000003	0.107986760607362
-0.0599999999999996	0.0928154290093180
-0.0499999999999998	0.0775473222336787
-0.0400000000000000	0.0621893717929428
-0.0300000000000003	0.0467485749195698
-0.0199999999999996	0.0312319915392718
-0.00999999999999979	0.0156467412060247
0	7.26725100788948e-15
0.00999999999999979	0.0157010026101465
0.0200000000000005	0.0314489869395425
0.0300000000000003	0.0472366262923148
0.0400000000000000	0.0630565501986101
0.0499999999999998	0.0789013476819914
0.0600000000000005	0.0947635705557841
0.0700000000000003	0.110635736747007
0.0800000000000001	0.126510333646468
0.0899999999999999	0.142379821483574
0.100000000000001	0.158236636724409
0.110000000000000	0.174073195491618
0.120000000000000	0.189881897004626
0.130000000000000	0.205655127038675
0.140000000000000	0.221385261401196
0.150000000000000	0.237064669424010
0.160000000000000	0.252685717469777
0.170000000000000	0.268240772451219
0.180000000000000	0.283722205361545
0.190000000000000	0.299122394814481
0.200000000000000	0.314433730592392
0.210000000000000	0.329648617200912
0.220000000000000	0.344759477428466
0.230000000000000	0.359758755909132
0.240000000000000	0.374638922687211
0.250000000000000	0.389392476781973
0.260000000000000	0.404011949750874
0.270000000000000	0.418489909249735
0.280000000000000	0.432818962588192
0.290000000000000	0.446991760278864
0.300000000000000	0.461000999578580
0.310000000000001	0.474839428020076
0.320000000000000	0.488499846932513
0.330000000000000	0.501975114949250
0.340000000000000	0.515258151501193
0.350000000000001	0.528341940294165
0.360000000000000	0.541219532768628
0.370000000000000	0.553884051540221
0.380000000000000	0.566328693819429
0.390000000000000	0.578546734808841
0.400000000000000	0.590531531076385
0.410000000000000	0.602276523902941
0.420000000000000	0.613775242602775
0.430000000000000	0.625021307815198
0.440000000000000	0.636008434765885
0.450000000000000	0.646730436496326
0.460000000000000	0.657181227059820
0.470000000000000	0.667354824682520
0.480000000000000	0.677245354887956
0.490000000000000	0.686847053583568
0.500000000000000	0.696154270107720
0.510000000000000	0.705161470235720
0.520000000000001	0.713863239143360
0.530000000000000	0.722254284326527
0.540000000000000	0.730329438475448
0.550000000000000	0.738083662302115
0.560000000000001	0.745512047319510
0.570000000000000	0.752609818571211
0.580000000000000	0.759372337310014
0.590000000000000	0.765795103624219
0.600000000000001	0.771873759010227
0.610000000000000	0.777604088890132
0.620000000000000	0.782982025073031
0.630000000000000	0.788003648158740
0.640000000000000	0.792665189882694
0.650000000000000	0.796963035400769
0.660000000000000	0.800893725512843
0.670000000000000	0.804453958823887
0.680000000000000	0.807640593841439
0.690000000000000	0.810450651008311
0.700000000000000	0.812881314669423
0.710000000000000	0.814929934971688
0.720000000000000	0.816594029695853
0.730000000000000	0.817871286019312
0.740000000000000	0.818759562208831
0.750000000000000	0.819256889242259
0.760000000000000	0.819361472358228
0.770000000000001	0.819071692532955
0.780000000000000	0.818386107883238
0.790000000000000	0.817303454994785
0.800000000000000	0.815822650175048
0.810000000000001	0.813942790629762
0.820000000000000	0.811663155562410
0.830000000000000	0.808983207195892
0.840000000000000	0.805902591715671
0.850000000000001	0.802421140133738
0.860000000000000	0.798538869072753
0.870000000000000	0.794255981469741
0.880000000000000	0.789572867198785
0.890000000000000	0.784490103612161
0.900000000000000	0.779008455999422
0.910000000000000	0.773128877963940
0.920000000000000	0.766852511716488
0.930000000000000	0.760180688285445
0.940000000000000	0.753114927643257
0.950000000000000	0.745656938748840
0.960000000000000	0.737808619505597
0.970000000000000	0.729572056634817
0.980000000000000	0.720949525464216
0.990000000000000	0.711943489631440
1	0.702556600702367
1.01000000000000	0.692791697704114
1.02000000000000	0.682651806572639
1.03000000000000	0.672140139514944
1.04000000000000	0.661260094285813
1.05000000000000	0.650015253379179
1.06000000000000	0.638409383134149
1.07000000000000	0.626446432755821
1.08000000000000	0.614130533251005
1.09000000000000	0.601465996279072
1.10000000000000	0.588457312918129
1.11000000000000	0.575109152346760
1.12000000000000	0.561426360441665
1.13000000000000	0.547413958291501
1.14000000000000	0.533077140627301
1.15000000000000	0.518421274169891
1.16000000000000	0.503451895894713
1.17000000000000	0.488174711214596
1.18000000000000	0.472595592080916
1.19000000000000	0.456720575003757
1.20000000000000	0.440555858991651
1.21000000000000	0.424107803411509
1.22000000000000	0.407382925769423
1.23000000000000	0.390387899413020
1.24000000000000	0.373129551156144
1.25000000000000	0.355614858826580
1.26000000000000	0.337850948737679
1.27000000000000	0.319845093084688
1.28000000000000	0.301604707266713
1.29000000000000	0.283137347135138
1.30000000000000	0.264450706169554
1.31000000000000	0.245552612582094
1.32000000000000	0.226451026351242
1.33000000000000	0.207154036186116
1.34000000000000	0.187669856422340
1.35000000000000	0.168006823850629
1.36000000000000	0.148173394479173
1.37000000000000	0.128178140231060
1.38000000000000	0.108029745577915
1.39000000000000	0.0877370041109917
1.40000000000000	0.0673088150510123
1.41000000000000	0.0467541796980117
1.42000000000000	0.0260821978225497
1.43000000000000	0.00530206399966245
1.44000000000000	0.0155769361131226
1.45000000000000	0.0365454295522338
1.46000000000000	0.0575939598775342
1.47000000000000	0.0787129910533975
1.48000000000000	0.0998929113798393
1.49000000000000	0.121124037472220
1.50000000000000	0.142396618287940
1.51000000000000	0.163700839198602
1.52000000000000	0.185026826105984
1.53000000000000	0.206364649600271
1.54000000000000	0.227704329158848
1.55000000000000	0.249035837384039
1.56000000000000	0.270349104278065
1.57000000000000	0.291634021553533
1.58000000000000	0.312880446977783
1.59000000000000	0.334078208749214
1.60000000000000	0.355217109904001
1.61000000000000	0.376286932751263
1.62000000000000	0.397277443335001
1.63000000000000	0.418178395920901
1.64000000000000	0.438979537506266
1.65000000000000	0.459670612351104
1.66000000000000	0.480241366528668
1.67000000000000	0.500681552493429
1.68000000000000	0.520980933664692
1.69000000000000	0.541129289023899
1.70000000000000	0.561116417723751
1.71000000000000	0.580932143707209
1.72000000000000	0.600566320334423
1.73000000000000	0.620008835015697
1.74000000000000	0.639249613848494
1.75000000000000	0.658278626256566
1.76000000000000	0.677085889629223
1.77000000000000	0.695661473958787
1.78000000000000	0.713995506474231
1.79000000000000	0.732078176269089
1.80000000000000	0.749899738921586
1.81000000000000	0.767450521105053
1.82000000000000	0.784720925186629
1.83000000000000	0.801701433812268
1.84000000000000	0.818382614476062
1.85000000000000	0.834755124071916
1.86000000000000	0.850809713425552
1.87000000000000	0.866537231804925
1.88000000000000	0.881928631407024
1.89000000000000	0.896974971819111
1.90000000000000	0.911667424452411
1.91000000000000	0.925997276946356
1.92000000000000	0.939955937541326
1.93000000000000	0.953534939418042
1.94000000000000	0.966725945001622
1.95000000000000	0.979520750228371
1.96000000000000	0.991911288773423
1.97000000000000	1.00388963623728
1.98000000000000	1.01544801428943
1.99000000000000	1.02657879476702
2	1.03727450372692
2.01000000000000	1.04752782544913
2.02000000000000	1.05733160638982
2.03000000000000	1.06667885908210
2.04000000000000	1.07556276598279
2.05000000000000	1.08397668326330
2.06000000000000	1.09191414454296
2.07000000000000	1.09936886456300
2.08000000000000	1.10633474279937
2.09000000000000	1.11280586701289
2.10000000000000	1.11877651673477
2.11000000000000	1.12424116668614
2.12000000000000	1.12919449012960
2.13000000000000	1.13363136215151
2.14000000000000	1.13754686287319
2.15000000000000	1.14093628058954
2.16000000000000	1.14379511483355
2.17000000000000	1.14611907936512
2.18000000000000	1.14790410508277
2.19000000000000	1.14914634285677
2.20000000000000	1.14984216628215
2.21000000000000	1.14998817435030
2.22000000000000	1.14958119403780
2.23000000000000	1.14861828281097
2.24000000000000	1.14709673104503
2.25000000000000	1.14501406435643
2.26000000000000	1.14236804584720
2.27000000000000	1.13915667826002
2.28000000000000	1.13537820604293
2.29000000000000	1.13103111732239
2.30000000000000	1.12611414578372
2.31000000000000	1.12062627245774
2.32000000000000	1.11456672741259
2.33000000000000	1.10793499134979
2.34000000000000	1.10073079710339
2.35000000000000	1.09295413104154
2.36000000000000	1.08460523436930
2.37000000000000	1.07568460433208
2.38000000000000	1.06619299531872
2.39000000000000	1.05613141986347
2.40000000000000	1.04550114954624
2.41000000000000	1.03430371579020
2.42000000000000	1.02254091055632
2.43000000000000	1.01021478693397
2.44000000000000	0.997327659627287
2.45000000000000	0.983882105336487
2.46000000000000	0.969880963033821
2.47000000000000	0.955327334133644
2.48000000000000	0.940224582556190
2.49000000000000	0.924576334684691
2.50000000000000	0.908386479215505
2.51000000000000	0.891659166900977
2.52000000000000	0.874398810184780
2.53000000000000	0.856610082729553
2.54000000000000	0.838297918836656
2.55000000000000	0.819467512757957
2.56000000000000	0.800124317899564
2.57000000000000	0.780274045917513
2.58000000000000	0.759922665705349
2.59000000000000	0.739076402273781
2.60000000000000	0.717741735522422
2.61000000000000	0.695925398903819
2.62000000000000	0.673634377979942
2.63000000000000	0.650875908871400
2.64000000000000	0.627657476599637
2.65000000000000	0.603986813322483
2.66000000000000	0.579871896463363
2.67000000000000	0.555320946734668
2.68000000000000	0.530342426055680
2.69000000000000	0.504945035365586
2.70000000000000	0.479137712332143
2.71000000000000	0.452929628956550
2.72000000000000	0.426330189075192
2.73000000000000	0.399349025758947
2.74000000000000	0.371995998610743
2.75000000000000	0.344281190962147
2.76000000000000	0.316214906969819
2.77000000000000	0.287807668612642
2.78000000000000	0.259070212590460
2.79000000000000	0.230013487125327
2.80000000000000	0.200648648666251
2.81000000000000	0.170987058498496
2.82000000000000	0.141040279258434
2.83000000000000	0.110820071355081
2.84000000000000	0.0803383892994723
2.85000000000000	0.0496073779430297
2.86000000000000	0.0186393686261652
2.87000000000000	0.0125531247616477
2.88000000000000	0.0439574098090065
2.89000000000000	0.0755606196956010
2.90000000000000	0.107349717389735
2.91000000000000	0.139311499928951
2.92000000000000	0.171432602782308
2.93000000000000	0.203699504292789
2.94000000000000	0.236098530198397
2.95000000000000	0.268615858230303
2.96000000000000	0.301237522786522
2.97000000000000	0.333949419679410
2.98000000000000	0.366737310955457
2.99000000000000	0.399586829785499
3	0.432483485423849
3.01000000000000	0.465412668234379
3.02000000000000	0.498359654781908
3.03000000000000	0.531309612987043
3.04000000000000	0.564247607342609
3.05000000000000	0.597158604189769
3.06000000000000	0.630027477052068
3.07000000000000	0.662839012025263
3.08000000000000	0.695577913221164
3.09000000000000	0.728228808263391
3.10000000000000	0.760776253833099
3.11000000000000	0.793204741262621
3.12000000000000	0.825498702174956
3.13000000000000	0.857642514167025
3.14000000000000	0.889620506534665
3.15000000000000	0.921416966037106
3.16000000000000	0.953016142698896
3.17000000000000	0.984402255647080
3.18000000000000	1.01555949898143
3.19000000000000	1.04647204767557
3.20000000000000	1.07712406350669
3.21000000000000	1.10749970101177
3.22000000000000	1.13758311346787
3.23000000000000	1.16735845889442
3.24000000000000	1.19680990607508
3.25000000000000	1.22592164059689
3.26000000000000	1.25467787090463
3.27000000000000	1.28306283436769
3.28000000000000	1.31106080335745
3.29000000000000	1.33865609133276
3.30000000000000	1.36583305893102
3.31000000000000	1.39257612006278
3.32000000000000	1.41886974800730
3.33000000000000	1.44469848150668
3.34000000000000	1.47004693085651
3.35000000000000	1.49489978399024
3.36000000000000	1.51924181255519
3.37000000000000	1.54305787797780
3.38000000000000	1.56633293751560
3.39000000000000	1.58905205029369
3.40000000000000	1.61120038332326
3.41000000000000	1.63276321749981
3.42000000000000	1.65372595357875
3.43000000000000	1.67407411812584
3.44000000000000	1.69379336944043
3.45000000000000	1.71286950344880
3.46000000000000	1.73128845956552
3.47000000000000	1.74903632652027
3.48000000000000	1.76609934814808
3.49000000000000	1.78246392914030
3.50000000000000	1.79811664075439
3.51000000000000	1.81304422647984
3.52000000000000	1.82723360765827
3.53000000000000	1.84067188905526
3.54000000000000	1.85334636438165
3.55000000000000	1.86524452176215
3.56000000000000	1.87635404914898
3.57000000000000	1.88666283967834
3.58000000000000	1.89615899696753
3.59000000000000	1.90483084035056
3.60000000000000	1.91266691005003
3.61000000000000	1.91965597228327
3.62000000000000	1.92578702430046
3.63000000000000	1.93104929935285
3.64000000000000	1.93543227158887
3.65000000000000	1.93892566087607
3.66000000000000	1.94151943754701
3.67000000000000	1.94320382706698
3.68000000000000	1.94396931462171
3.69000000000000	1.94380664962297
3.70000000000000	1.94270685013032
3.71000000000000	1.94066120718704
3.72000000000000	1.93766128906841
3.73000000000000	1.93369894544052
3.74000000000000	1.92876631142786
3.75000000000000	1.92285581158784
3.76000000000000	1.91596016379066
3.77000000000000	1.90807238300272
3.78000000000000	1.89918578497199
3.79000000000000	1.88929398981365
3.80000000000000	1.87839092549452
3.81000000000000	1.86647083121463
3.82000000000000	1.85352826068453
3.83000000000000	1.83955808529669
3.84000000000000	1.82455549718981
3.85000000000000	1.80851601220444
3.86000000000000	1.79143547272858
3.87000000000000	1.77331005043209
3.88000000000000	1.75413624888848
3.89000000000000	1.73391090608288
3.90000000000000	1.71263119680507
3.91000000000000	1.69029463492637
3.92000000000000	1.66689907555925
3.93000000000000	1.64244271709866
3.94000000000000	1.61692410314408
3.95000000000000	1.59034212430118
3.96000000000000	1.56269601986235
3.97000000000000	1.53398537936506
3.98000000000000	1.50421014402727
3.99000000000000	1.47337060805918
4	1.44146741985035
4.01000000000000	1.40850158303179
4.02000000000000	1.37447445741208
4.03000000000000	1.33938775978710
4.04000000000000	1.30324356462277
4.05000000000000	1.26604430461028
4.06000000000000	1.22779277109322
4.07000000000000	1.18849211436654
4.08000000000000	1.14814584384654
4.09000000000000	1.10675782811194
4.10000000000000	1.06433229481549
4.11000000000000	1.02087383046615
4.12000000000000	0.976387380081412
4.13000000000000	0.930878246709905
4.14000000000000	0.884352090823950
4.15000000000000	0.836814929582281
4.16000000000000	0.788273135962818
4.17000000000000	0.738733437765626
4.18000000000000	0.688202916486132
4.19000000000000	0.636689006058894
4.20000000000000	0.584199491471992
4.21000000000000	0.530742507252490
4.22000000000000	0.476326535823122
4.23000000000000	0.420960405730726
4.24000000000000	0.364653289746794
4.25000000000000	0.307414702840568
4.26000000000000	0.249254500025271
4.27000000000000	0.190182874078076
4.28000000000000	0.130210353134322
4.29000000000000	0.0693477981567184
4.30000000000000	0.00760640028033447
4.31000000000000	0.0550023219660750
4.32000000000000	0.118466525561306
4.33000000000000	0.182774046014918
4.34000000000000	0.247912400511263
4.35000000000000	0.313868791173612
4.36000000000000	0.380630108447120
4.37000000000000	0.448182934599850
4.38000000000000	0.516513547340469
4.39000000000000	0.585607923551744
4.40000000000000	0.655451743138478
4.41000000000000	0.726030392988670
4.42000000000000	0.797328971046677
4.43000000000000	0.869332290497009
4.44000000000000	0.942024884057472
4.45000000000000	1.01539100838010
4.46000000000000	1.08941464855850
4.47000000000000	1.16407952274027
4.48000000000000	1.23936908684265
4.49000000000000	1.31526653937006
4.50000000000000	1.39175482633182
4.51000000000000	1.46881664625847
4.52000000000000	1.54643445531487
4.53000000000000	1.62459047250840
4.54000000000000	1.70326668499063
4.55000000000000	1.78244485345033
4.56000000000000	1.86210651759637
4.57000000000000	1.94223300172831
4.58000000000000	2.02280542039283
4.59000000000000	2.10380468412425
4.60000000000000	2.18521150526691
4.61000000000000	2.26700640387747
4.62000000000000	2.34916971370513
4.63000000000000	2.43168158824765
4.64000000000000	2.51452200688108
4.65000000000000	2.59767078106099
4.66000000000000	2.68110756059314
4.67000000000000	2.76481183997127
4.68000000000000	2.84876296477987
4.69000000000000	2.93294013815965
4.70000000000000	3.01732242733343
4.71000000000000	3.10188877019014
4.72000000000000	3.18661798192461
4.73000000000000	3.27148876173079
4.74000000000000	3.35647969954603
4.75000000000000	3.44156928284407
4.76000000000000	3.52673590347418
4.77000000000000	3.61195786454425
4.78000000000000	3.69721338734515
4.79000000000000	3.78248061831403
4.80000000000000	3.86773763603398
4.81000000000000	3.95296245826763
4.82000000000000	4.03813304902220
4.83000000000000	4.12322732564324
4.84000000000000	4.20822316593482
4.85000000000000	4.29309841530340
4.86000000000000	4.37783089392295
4.87000000000000	4.46239840391863
4.88000000000000	4.54677873656643
4.89000000000000	4.63094967950640
4.90000000000000	4.71488902396661
4.91000000000000	4.79857457199524
4.92000000000000	4.88198414369850
4.93000000000000	4.96509558448129
4.94000000000000	5.04788677228846
4.95000000000000	5.13033562484368
4.96000000000000	5.21242010688342
4.97000000000000	5.29411823738362
4.98000000000000	5.37540809677604
4.99000000000000	5.45626783415200
5	5.53667567445072
5.01000000000000	5.61660992562980
5.02000000000000	5.69604898581499
5.03000000000000	5.77497135042688
5.04000000000000	5.85335561928191
5.05000000000000	5.93118050366491
5.06000000000000	6.00842483337080
5.07000000000000	6.08506756371274
5.08000000000000	6.16108778249444
5.09000000000000	6.23646471694361
5.10000000000000	6.31117774060457
5.11000000000000	6.38520638018706
5.12000000000000	6.45853032236904
5.13000000000000	6.53112942055086
5.14000000000000	6.60298370155833
5.15000000000000	6.67407337229228
5.16000000000000	6.74437882632229
5.17000000000000	6.81388065042188
5.18000000000000	6.88255963104307
5.19000000000000	6.95039676072782
5.20000000000000	7.01737324445398
5.21000000000000	7.08347050591346
5.22000000000000	7.14867019372040
5.23000000000000	7.21295418754682
5.24000000000000	7.27630460418393
5.25000000000000	7.33870380352635
5.26000000000000	7.40013439447756
5.27000000000000	7.46057924077402
5.28000000000000	7.52002146672609
5.29000000000000	7.57844446287348
5.30000000000000	7.63583189155332
5.31000000000000	7.69216769237859
5.32000000000000	7.74743608762516
5.33000000000000	7.80162158752525
5.34000000000000	7.85470899546552
5.35000000000000	7.90668341308776
5.36000000000000	7.95753024529049
5.37000000000000	8.00723520512939
5.38000000000000	8.05578431861500
5.39000000000000	8.10316392940583
5.40000000000000	8.14936070339516
5.41000000000000	8.19436163318983
5.42000000000000	8.23815404247945
5.43000000000000	8.28072559029442
5.44000000000000	8.32206427515112
5.45000000000000	8.36215843908287
5.46000000000000	8.40099677155508
5.47000000000000	8.43856831326329
5.48000000000000	8.47486245981254
5.49000000000000	8.50986896527689
5.50000000000000	8.54357794563775
5.51000000000000	8.57597988209963
5.52000000000000	8.60706562428236
5.53000000000000	8.63682639328837
5.54000000000000	8.66525378464404
5.55000000000000	8.69233977111408
5.56000000000000	8.71807670538781
5.57000000000000	8.74245732263644
5.58000000000000	8.76547474294046
5.59000000000000	8.78712247358612
5.60000000000000	8.80739441123033
5.61000000000000	8.82628484393313
5.62000000000000	8.84378845305700
5.63000000000000	8.85990031503228
5.64000000000000	8.87461590298820
5.65000000000000	8.88793108824879
5.66000000000000	8.89984214169324
5.67000000000000	8.91034573498024
5.68000000000000	8.91943894163570
5.69000000000000	8.92711923800373
5.70000000000000	8.93338450406035
5.71000000000000	8.93823302408970
5.72000000000000	8.94166348722264
5.73000000000000	8.94367498783732
5.74000000000000	8.94426702582188
5.75000000000000	8.94343950669901
5.76000000000000	8.94119274161240
5.77000000000000	8.93752744717511
5.78000000000000	8.93244474518001
5.79000000000000	8.92594616217230
5.80000000000000	8.91803362888437
5.81000000000000	8.90870947953320
5.82000000000000	8.89797645098069
5.83000000000000	8.88583768175699
5.84000000000000	8.87229671094762
5.85000000000000	8.85735747694438
5.86000000000000	8.84102431606092
5.87000000000000	8.82330196101321
5.88000000000000	8.80419553926569
5.89000000000000	8.78371057124365
5.90000000000000	8.76185296841257
5.91000000000000	8.73862903122511
5.92000000000000	8.71404544693652
5.93000000000000	8.68810928728945
5.94000000000000	8.66082800606881
5.95000000000000	8.63220943652778
5.96000000000000	8.60226178868593
5.97000000000000	8.57099364650039
5.98000000000000	8.53841396491120
5.99000000000000	8.50453206676194
6	8.46935763959684
6.01000000000000	8.43290073233549
6.02000000000000	8.39517175182652
6.03000000000000	8.35618145928141
6.04000000000000	8.31594096658993
6.05000000000000	8.27446173251839
6.06000000000000	8.23175555879235
6.07000000000000	8.18783458606514
6.08000000000000	8.14271128977358
6.09000000000000	8.09639847588276
6.10000000000000	8.04890927652117
6.11000000000000	8.00025714550798
6.12000000000000	7.95045585377408
6.13000000000000	7.89951948467860
6.14000000000000	7.84746242922264
6.15000000000000	7.79429938116207
6.16000000000000	7.74004533202108
6.17000000000000	7.68471556600842
6.18000000000000	7.62832565483831
6.19000000000000	7.57089145245773
6.20000000000000	7.51242908968222
6.21000000000000	7.45295496874211
6.22000000000000	7.39248575774124
6.23000000000000	7.33103838503022
6.24000000000000	7.26863003349616
6.25000000000000	7.20527813477128
6.26000000000000	7.14100036336232
6.27000000000000	7.07581463070292
6.28000000000000	7.00973907913133
6.29000000000000	6.94279207579541
6.30000000000000	6.87499220648750
6.31000000000000	6.80635826941114
6.32000000000000	6.73690926888205
6.33000000000000	6.66666440896577
6.34000000000000	6.59564308705409
6.35000000000000	6.52386488738284
6.36000000000000	6.45134957449336
6.37000000000000	6.37811708663990
6.38000000000000	6.30418752914566
6.39000000000000	6.22958116770955
6.40000000000000	6.15431842166652
6.41000000000000	6.07841985720343
6.42000000000000	6.00190618053348
6.43000000000000	5.92479823103130
6.44000000000000	5.84711697433133
6.45000000000000	5.76888349539209
6.46000000000000	5.69011899152863
6.47000000000000	5.61084476541609
6.48000000000000	5.53108221806641
6.49000000000000	5.45085284178124
6.50000000000000	5.37017821308317
6.51000000000000	5.28907998562819
6.52000000000000	5.20757988310180
6.53000000000000	5.12569969210121
6.54000000000000	5.04346125500654
6.55000000000000	4.96088646284315
6.56000000000000	4.87799724813823
6.57000000000000	4.79481557777355
6.58000000000000	4.71136344583761
6.59000000000000	4.62766286647933
6.60000000000000	4.54373586676592
6.61000000000000	4.45960447954767
6.62000000000000	4.37529073633201
6.63000000000000	4.29081666016949
6.64000000000000	4.20620425855428
6.65000000000000	4.12147551634154
6.66000000000000	4.03665238868435
6.67000000000000	3.95175679399271
6.68000000000000	3.86681060691702
6.69000000000000	3.78183565135860
6.70000000000000	3.69685369350973
6.71000000000000	3.61188643492563
6.72000000000000	3.52695550563084
6.73000000000000	3.44208245726264
6.74000000000000	3.35728875625336
6.75000000000000	3.27259577705481
6.76000000000000	3.18802479540642
6.77000000000000	3.10359698164999
6.78000000000000	3.01933339409312
6.79000000000000	2.93525497242373
6.80000000000000	2.85138253117800
6.81000000000000	2.76773675326395
6.82000000000000	2.68433818354277
6.83000000000000	2.60120722247058
6.84000000000000	2.51836411980231
6.85000000000000	2.43582896836010
6.86000000000000	2.35362169786847
6.87000000000000	2.27176206885815
6.88000000000000	2.19026966664086
6.89000000000000	2.10916389535699
6.90000000000000	2.02846397209826
6.91000000000000	1.94818892110733
6.92000000000000	1.86835756805633
6.93000000000000	1.78898853440630
6.94000000000000	1.71010023184946
6.95000000000000	1.63171085683594
6.96000000000000	1.55383838518727
6.97000000000000	1.47650056679784
6.98000000000000	1.39971492042675
6.99000000000000	1.32349872858112
7	1.24786903249312
7.01000000000000	1.17284262719197
7.02000000000000	1.09843605667274
7.03000000000000	1.02466560916351
7.04000000000000	0.951547312492347
7.05000000000000	0.879096929555578
7.06000000000000	0.807329953889009
7.07000000000000	0.736261605343272
7.08000000000000	0.665906825864840
7.09000000000000	0.596280275383943
7.10000000000000	0.527396327810768
7.11000000000000	0.459269067141073
7.12000000000000	0.391912283672532
7.13000000000000	0.325339470333009
7.14000000000000	0.259563819121620
7.15000000000000	0.194598217663982
7.16000000000000	0.130455245882531
7.17000000000000	0.0671471727828597
7.18000000000000	0.00468595335701106
7.19000000000000	0.0569167743952120
7.20000000000000	0.117649692326308
7.21000000000000	0.177501804881526
7.22000000000000	0.236462441719071
7.23000000000000	0.294521260209253
7.24000000000000	0.351668247812003
7.25000000000000	0.407893724332033
7.26000000000000	0.463188344051255
7.27000000000000	0.517543097737719
7.28000000000000	0.570949314530783
7.29000000000000	0.623398663701925
7.30000000000000	0.674883156290994
7.31000000000000	0.725395146617380
7.32000000000000	0.774927333665993
7.33000000000000	0.823472762347679
7.34000000000000	0.871024824634030
7.35000000000000	0.917577260566247
7.36000000000000	0.963124159138154
7.37000000000000	1.00765995905325
7.38000000000000	1.05117944935575
7.39000000000000	1.09367776993570
7.40000000000000	1.13515041190839
7.41000000000000	1.17559321786798
7.42000000000000	1.21500238201560
7.43000000000000	1.25337445016241
7.44000000000000	1.29070631960752
7.45000000000000	1.32699523889137
7.46000000000000	1.36223880742483
7.47000000000000	1.39643497499456
7.48000000000000	1.42958204114494
7.49000000000000	1.46167865443721
7.50000000000000	1.49272381158638
7.51000000000000	1.52271685647641
7.52000000000000	1.55165747905445
7.53000000000000	1.57954571410479
7.54000000000000	1.60638193990316
7.55000000000000	1.63216687675235
7.56000000000000	1.65690158539984
7.57000000000000	1.68058746533833
7.58000000000000	1.70322625299016
7.59000000000000	1.72482001977647
7.60000000000000	1.74537117007225
7.61000000000000	1.76488243904806
7.62000000000000	1.78335689039988
7.63000000000000	1.80079791396775
7.64000000000000	1.81720922324485
7.65000000000000	1.83259485277779
7.66000000000000	1.84695915545963
7.67000000000000	1.86030679971678
7.68000000000000	1.87264276659114
7.69000000000000	1.88397234671881
7.70000000000000	1.89430113720674
7.71000000000000	1.90363503840885
7.72000000000000	1.91198025060287
7.73000000000000	1.91934327056966
7.74000000000000	1.92573088807628
7.75000000000000	1.93115018226459
7.76000000000000	1.93560851794678
7.77000000000000	1.93911354180964
7.78000000000000	1.94167317852905
7.79000000000000	1.94329562679651
7.80000000000000	1.94398935525940
7.81000000000000	1.94376309837662
7.82000000000000	1.94262585219153
7.83000000000000	1.94058687002387
7.84000000000000	1.93765565808258
7.85000000000000	1.93384197100132
7.86000000000000	1.92915580729855
7.87000000000000	1.92360740476418
7.88000000000000	1.91720723577455
7.89000000000000	1.90996600253788
7.90000000000000	1.90189463227201
7.91000000000000	1.89300427231652
7.92000000000000	1.88330628518119
7.93000000000000	1.87281224353286
7.94000000000000	1.86153392512272
7.95000000000000	1.84948330765619
7.96000000000000	1.83667256360729
7.97000000000000	1.82311405497984
7.98000000000000	1.80882032801742
7.99000000000000	1.79380410786433
8	1.77807829317964
8.01000000000000	1.76165595070655
8.02000000000000	1.74455030979920
8.03000000000000	1.72677475690906
8.04000000000000	1.70834283003324
8.05000000000000	1.68926821312673
8.06000000000000	1.66956473048100
8.07000000000000	1.64924634107094
8.08000000000000	1.62832713287264
8.09000000000000	1.60682131715395
8.10000000000000	1.58474322274029
8.11000000000000	1.56210729025782
8.12000000000000	1.53892806635629
8.13000000000000	1.51522019791381
8.14000000000000	1.49099842622561
8.15000000000000	1.46627758117944
8.16000000000000	1.44107257541934
8.17000000000000	1.41539839850054
8.18000000000000	1.38927011103727
8.19000000000000	1.36270283884608
8.20000000000000	1.33571176708678
8.21000000000000	1.30831213440307
8.22000000000000	1.28051922706544
8.23000000000000	1.25234837311814
8.24000000000000	1.22381493653289
8.25000000000000	1.19493431137104
8.26000000000000	1.16572191595686
8.27000000000000	1.13619318706378
8.28000000000000	1.10636357411587
8.29000000000000	1.07624853340693
8.30000000000000	1.04586352233888
8.31000000000000	1.01522399368210
8.32000000000000	0.984345389859486
8.33000000000000	0.953243137256483
8.34000000000000	0.921932640559156
8.35000000000000	0.890429277122356
8.36000000000000	0.858748391370102
8.37000000000000	0.826905289230123
8.38000000000000	0.794915232604698
8.39000000000000	0.762793433879662
8.40000000000000	0.730555050473735
8.41000000000000	0.698215179429919
8.42000000000000	0.665788852051126
8.43000000000000	0.633291028581781
8.44000000000000	0.600736592937377
8.45000000000000	0.568140347483864
8.46000000000000	0.535517007868649
8.47000000000000	0.502881197905130
8.48000000000000	0.470247444512386
8.49000000000000	0.437630172712065
8.50000000000000	0.405043700683889
8.51000000000000	0.372502234881785
8.52000000000000	0.340019865212096
8.53000000000000	0.307610560275672
8.54000000000000	0.275288162675435
8.55000000000000	0.243066384390924
8.56000000000000	0.210958802221561
8.57000000000000	0.178978853300004
8.58000000000000	0.147139830677194
8.59000000000000	0.115454878980514
8.60000000000000	0.0839369901464859
8.61000000000000	0.0525989992295265
8.62000000000000	0.0214535802879423
8.63000000000000	0.00948675765131593
8.64000000000000	0.0402096745480086
8.65000000000000	0.0707030032225872
8.66000000000000	0.100954753147877
8.67000000000000	0.130953114156862
8.68000000000000	0.160686460065871
8.69000000000000	0.190143352211669
8.70000000000000	0.219312542901522
8.71000000000000	0.248182978775236
8.72000000000000	0.276743804078050
8.73000000000000	0.304984363843514
8.74000000000000	0.332894206985261
8.75000000000000	0.360463089297047
8.76000000000000	0.387680976359887
8.77000000000000	0.414538046355727
8.78000000000000	0.441024692786680
8.79000000000000	0.467131527099274
8.80000000000000	0.492849381212856
8.81000000000000	0.518169309951552
8.82000000000000	0.543082593379207
8.83000000000000	0.567580739036645
8.84000000000000	0.591655484080776
8.85000000000000	0.615298797325027
8.86000000000000	0.638502881180627
8.87000000000000	0.661260173498373
8.88000000000000	0.683563349310417
8.89000000000000	0.705405322471867
8.90000000000000	0.726779247201763
8.91000000000000	0.747678519523313
8.92000000000000	0.768096778603027
8.93000000000000	0.788027907988746
8.94000000000000	0.807466036746289
8.95000000000000	0.826405540494691
8.96000000000000	0.844841042339997
8.97000000000000	0.862767413707543
8.98000000000000	0.880179775072857
8.99000000000000	0.897073496591094
9	0.913444198625284
9.01000000000000	0.929287752173435
9.02000000000000	0.944600279194708
9.03000000000000	0.959378152834909
9.04000000000000	0.973617997551551
9.05000000000000	0.987316689138820
9.06000000000000	1.00047135465274
9.07000000000000	1.01307937223699
9.08000000000000	1.02513837084974
9.09000000000000	1.03664622989204
9.10000000000000	1.04760107873813
9.11000000000000	1.05800129616840
9.12000000000000	1.06784550970540
9.13000000000000	1.07713259485362
9.14000000000000	1.08586167424365
9.15000000000000	1.09403211668139
9.16000000000000	1.10164353610310
9.17000000000000	1.10869579043694
9.18000000000000	1.11518898037189
9.19000000000000	1.12112344803484
9.20000000000000	1.12649977557672
9.21000000000000	1.13131878366846
9.22000000000000	1.13558152990798
9.23000000000000	1.13928930713882
9.24000000000000	1.14244364168167
9.25000000000000	1.14504629147971
9.26000000000000	1.14709924415886
9.27000000000000	1.14860471500395
9.28000000000000	1.14956514485205
9.29000000000000	1.14998319790402
9.30000000000000	1.14986175945546
9.31000000000000	1.14920393354831
9.32000000000000	1.14801304054429
9.33000000000000	1.14629261462149
9.34000000000000	1.14404640119535
9.35000000000000	1.14127835426533
9.36000000000000	1.13799263368875
9.37000000000000	1.13419360238293
9.38000000000000	1.12988582345724
9.39000000000000	1.12507405727638
9.40000000000000	1.11976325845629
9.41000000000000	1.11395857279422
9.42000000000000	1.10766533413443
9.43000000000000	1.10088906117097
9.44000000000000	1.09363545418917
9.45000000000000	1.08591039174723
9.46000000000000	1.07771992729964
9.47000000000000	1.06907028576388
9.48000000000000	1.05996786003209
9.49000000000000	1.05041920742925
9.50000000000000	1.04043104611960
9.51000000000000	1.03001025146284
9.52000000000000	1.01916385232183
9.53000000000000	1.00789902732351
9.54000000000000	0.996223101074657
9.55000000000000	0.984143540334174
9.56000000000000	0.971667950143777
9.57000000000000	0.958804069918579
9.58000000000000	0.945559769499525
9.59000000000000	0.931943045169270
9.60000000000000	0.917962015633370
9.61000000000000	0.903624917968466
9.62000000000000	0.888940103539306
9.63000000000000	0.873916033886341
9.64000000000000	0.858561276585675
9.65000000000000	0.842884501083250
9.66000000000000	0.826894474504901
9.67000000000000	0.810600057444289
9.68000000000000	0.794010199730303
9.69000000000000	0.777133936175916
9.70000000000000	0.759980382310208
9.71000000000000	0.742558730095362
9.72000000000000	0.724878243630537
9.73000000000000	0.706948254844277
9.74000000000000	0.688778159177431
9.75000000000000	0.670377411258232
9.76000000000000	0.651755520571488
9.77000000000000	0.632922047123547
9.78000000000000	0.613886597104942
9.79000000000000	0.594658818552465
9.80000000000000	0.575248397012399
9.81000000000000	0.555665051206819
9.82000000000000	0.535918528704586
9.83000000000000	0.516018601598930
9.84000000000000	0.495975062193268
9.85000000000000	0.475797718697082
9.86000000000000	0.455496390933564
9.87000000000000	0.435080906060721
9.88000000000000	0.414561094307769
9.89000000000000	0.393946784728319
9.90000000000000	0.373247800972297
9.91000000000000	0.352473957078020
9.92000000000000	0.331635053286355
9.93000000000000	0.310740871878323
9.94000000000000	0.289801173038031
9.95000000000000	0.268825690742423
9.96000000000000	0.247824128679465
9.97000000000000	0.226806156196371
9.98000000000000	0.205781404279419
9.99000000000000	0.184759461566951
10	0.163749870396980
10.0100000000000	0.142762122891042
10.0200000000000	0.121805657075726
10.0300000000000	0.100889853043298
10.0400000000000	0.0800240291530042
10.0500000000000	0.0592174382743056
10.0600000000000	0.0384792640736560
10.0700000000000	0.0178186173459542
10.0800000000000	0.00275546760768869
10.0900000000000	0.0232340365547814
10.1000000000000	0.0436082188574039
10.1100000000000	0.0638692309480702
10.1200000000000	0.0840083797542305
10.1300000000000	0.104017066070125
10.1400000000000	0.123886787874898
10.1500000000000	0.143609143595603
10.1600000000000	0.163175835314166
10.1700000000000	0.182578671916936
10.1800000000000	0.201809572185930
10.1900000000000	0.220860567830591
10.2000000000000	0.239723806459000
10.2100000000000	0.258391554487562
10.2200000000000	0.276856199988198
10.2300000000000	0.295110255472036
10.2400000000000	0.313146360608652
10.2500000000000	0.330957284880053
10.2600000000000	0.348535930168449
10.2700000000000	0.365875333276974
10.2800000000000	0.382968668382645
10.2900000000000	0.399809249420602
10.3000000000000	0.416390532399105
10.3100000000000	0.432706117644351
10.3200000000000	0.448749751974627
10.3300000000000	0.464515330802946
10.3400000000000	0.479996900167770
10.3500000000000	0.495188658691007
10.3600000000000	0.510084959462900
10.3700000000000	0.524680311853192
10.3800000000000	0.538969383248081
10.3900000000000	0.552947000712606
10.4000000000000	0.566608152577827
10.4100000000000	0.579947989952682
10.4200000000000	0.592961828159906
10.4300000000000	0.605645148095861
10.4400000000000	0.617993597513896
10.4500000000000	0.630002992231009
10.4600000000000	0.641669317257550
10.4700000000000	0.652988727849827
10.4800000000000	0.663957550485392
10.4900000000000	0.674572283760924
10.5000000000000	0.684829599212582
10.5100000000000	0.694726342058777
10.5200000000000	0.704259531865344
10.5300000000000	0.713426363133096
10.5400000000000	0.722224205807795
10.5500000000000	0.730650605712646
10.5600000000000	0.738703284903332
10.5700000000000	0.746380141945836
10.5800000000000	0.753679252117085
10.5900000000000	0.760598867528740
10.6000000000000	0.767137417174245
10.6100000000000	0.773293506899476
10.6200000000000	0.779065919297241
10.6300000000000	0.784453613525951
10.6400000000000	0.789455725052850
10.6500000000000	0.794071565322128
10.6600000000000	0.798300621348389
10.6700000000000	0.802142555235875
10.6800000000000	0.805597203623946
10.6900000000000	0.808664577059297
10.7000000000000	0.811344859295465
10.7100000000000	0.813638406520167
10.7200000000000	0.815545746511071
10.7300000000000	0.817067577720616
10.7400000000000	0.818204768290519
10.7500000000000	0.818958354996650
10.7600000000000	0.819329542124974
10.7700000000000	0.819319700279282
10.7800000000000	0.818930365121470
10.7900000000000	0.818163236045139
10.8000000000000	0.817020174783333
10.8100000000000	0.815503203951229
10.8200000000000	0.813614505524649
10.8300000000000	0.811356419255261
10.8400000000000	0.808731441023384
10.8500000000000	0.805742221129313
10.8600000000000	0.802391562524120
10.8700000000000	0.798682418980900
10.8800000000000	0.794617893207468
10.8900000000000	0.790201234901490
10.9000000000000	0.785435838749138
10.9100000000000	0.780325242368263
10.9200000000000	0.774873124197222
10.9300000000000	0.769083301330420
10.9400000000000	0.762959727301685
10.9500000000000	0.756506489816643
10.9600000000000	0.749727808435181
10.9700000000000	0.742628032205251
10.9800000000000	0.735211637249122
10.9900000000000	0.727483224303344
11	0.719447516213600
11.0100000000000	0.711109355385707
11.0200000000000	0.702473701193998
11.0300000000000	0.693545627348362
11.0400000000000	0.684330319221195
11.0500000000000	0.674833071135579
11.0600000000000	0.665059283615986
11.0700000000000	0.655014460602762
11.0800000000000	0.644704206631823
11.0900000000000	0.634134223980803
11.1000000000000	0.623310309783030
11.1100000000000	0.612238353110705
11.1200000000000	0.600924332028607
11.1300000000000	0.589374310619741
11.1400000000000	0.577594435984234
11.1500000000000	0.565590935212959
11.1600000000000	0.553370112337204
11.1700000000000	0.540938345255803
11.1800000000000	0.528302082641159
11.1900000000000	0.515467840825514
11.2000000000000	0.502442200668911
11.2100000000000	0.489231804410283
11.2200000000000	0.475843352502998
11.2300000000000	0.462283600436398
11.2400000000000	0.448559355544645
11.2500000000000	0.434677473804361
11.2600000000000	0.420644856622444
11.2700000000000	0.406468447615518
11.2800000000000	0.392155229382384
11.2900000000000	0.377712220270949
11.3000000000000	0.363146471140989
11.3100000000000	0.348465062124220
11.3200000000000	0.333675099383026
11.3300000000000	0.318783711869280
11.3400000000000	0.303798048084658
11.3500000000000	0.288725272843873
11.3600000000000	0.273572564042095
11.3700000000000	0.258347109428122
11.3800000000000	0.243056103384556
11.3900000000000	0.227706743716319
11.4000000000000	0.212306228449043
11.4100000000000	0.196861752638477
11.4200000000000	0.181380505192410
11.4300000000000	0.165869665706363
11.4400000000000	0.150336401314405
11.4500000000000	0.134787863556396
11.4600000000000	0.119231185262945
11.4700000000000	0.103673477459418
11.4800000000000	0.0881218262902055
11.4900000000000	0.0725832899645743
11.5000000000000	0.0570648957253325
11.5100000000000	0.0415736368415138
11.5200000000000	0.0261164696263782
11.5300000000000	0.0107003104818709
11.5400000000000	0.00466796702928169
11.5500000000000	0.0199815350825460
11.5600000000000	0.0352336144606025
11.5700000000000	0.0504174773912248
11.5800000000000	0.0655264503527959
11.5900000000000	0.0805539168465092
11.6000000000000	0.0954933201340587
11.6100000000000	0.110338165939742
11.6200000000000	0.125082025115994
11.6300000000000	0.139718536271223
11.6400000000000	0.154241408359022
11.6500000000000	0.168644423227678
11.6600000000000	0.182921438129060
11.6700000000000	0.197066388185909
11.6800000000000	0.211073288816595
11.6900000000000	0.224936238116426
11.7000000000000	0.238649419194605
11.7100000000000	0.252207102466011
11.7200000000000	0.265603647896894
11.7300000000000	0.278833507203719
11.7400000000000	0.291891226004272
11.7500000000000	0.304771445920380
11.7600000000000	0.317468906631333
11.7700000000000	0.329978447877420
11.7800000000000	0.342295011412749
11.7900000000000	0.354413642906758
11.8000000000000	0.366329493793718
11.8100000000000	0.378037823069558
11.8200000000000	0.389533999035486
11.8300000000000	0.400813500987746
11.8400000000000	0.411871920852966
11.8500000000000	0.422704964768587
11.8600000000000	0.433308454607847
11.8700000000000	0.443678329448811
11.8800000000000	0.453810646987032
11.8900000000000	0.463701584891391
11.9000000000000	0.473347442102663
11.9100000000000	0.482744640074544
11.9200000000000	0.491889723956627
11.9300000000000	0.500779363719142
11.9400000000000	0.509410355219061
11.9500000000000	0.517779621207340
11.9600000000000	0.525884212277019
11.9700000000000	0.533721307751978
11.9800000000000	0.541288216516155
11.9900000000000	0.548582377783005
12	0.555601361805130
12.0100000000000	0.562342870523902
12.0200000000000	0.568804738159007
12.0300000000000	0.574984931737867
12.0400000000000	0.580881551564841
12.0500000000000	0.586492831630257
12.0600000000000	0.591817139959252
12.0700000000000	0.596852978900453
12.0800000000000	0.601598985354592
12.0900000000000	0.606053930943116
12.1000000000000	0.610216722116929
12.1100000000000	0.614086400205382
12.1200000000000	0.617662141405725
12.1300000000000	0.620943256713147
12.1400000000000	0.623929191791691
12.1500000000000	0.626619526786222
12.1600000000000	0.629013976075770
12.1700000000000	0.631112387968503
12.1800000000000	0.632914744338659
12.1900000000000	0.634421160205784
12.2000000000000	0.635631883256623
12.2100000000000	0.636547293310074
12.2200000000000	0.637167901725593
12.2300000000000	0.637494350755510
12.2400000000000	0.637527412841687
12.2500000000000	0.637267989857022
12.2600000000000	0.636717112292293
12.2700000000000	0.635875938388858
12.2800000000000	0.634745753217776
12.2900000000000	0.633327967705906
12.3000000000000	0.631624117609574
12.3100000000000	0.629635862436431
12.3200000000000	0.627364984316110
12.3300000000000	0.624813386820363
12.3400000000000	0.621983093733332
12.3500000000000	0.618876247772641
12.3600000000000	0.615495109262045
12.3700000000000	0.611842054756333
12.3800000000000	0.607919575619256
12.3900000000000	0.603730276555245
12.4000000000000	0.599276874095693
12.4100000000000	0.594562195040608
12.4200000000000	0.589589174856460
12.4300000000000	0.584360856031043
12.4400000000000	0.578880386386233
12.4500000000000	0.573151017349463
12.4600000000000	0.567176102184857
12.4700000000000	0.560959094184855
12.4800000000000	0.554503544823287
12.4900000000000	0.547813101870826
12.5000000000000	0.540891507473709
12.5100000000000	0.533742596196742
12.5200000000000	0.526370293031499
12.5300000000000	0.518778611370742
12.5400000000000	0.510971650950011
12.5500000000000	0.502953595757406
12.5600000000000	0.494728711912568
12.5700000000000	0.486301345515889
12.5800000000000	0.477675920468952
12.5900000000000	0.468856936267299
12.6000000000000	0.459848965766526
12.6100000000000	0.450656652922758
12.6200000000000	0.441284710508654
12.6300000000000	0.431737917805903
12.6400000000000	0.422021118275367
12.6500000000000	0.412139217205951
12.6600000000000	0.402097179343263
12.6700000000000	0.391900026499182
12.6800000000000	0.381552835143463
12.6900000000000	0.371060733978439
12.7000000000000	0.360428901497975
12.7100000000000	0.349662563531767
12.7200000000000	0.338766990776127
12.7300000000000	0.327747496312327
12.7400000000000	0.316609433113745
12.7500000000000	0.305358191542739
12.7600000000000	0.293999196838615
12.7700000000000	0.282537906597621
12.7800000000000	0.270979808246207
12.7900000000000	0.259330416508623
12.8000000000000	0.247595270870032
12.8100000000000	0.235779933036210
12.8200000000000	0.223889984390992
12.8300000000000	0.211931023452586
12.8400000000000	0.199908663329831
12.8500000000000	0.187828529179613
12.8600000000000	0.175696255666412
12.8700000000000	0.163517484425202
12.8800000000000	0.151297861528787
12.8900000000000	0.139043034960582
12.9000000000000	0.126758652094089
12.9100000000000	0.114450357179998
12.9200000000000	0.102123788842099
12.9300000000000	0.0897845775829977
12.9400000000000	0.0774383433008228
12.9500000000000	0.0650906928178048
12.9600000000000	0.0527472174219464
12.9700000000000	0.0404134904227392
12.9800000000000	0.0280950647219254
12.9900000000000	0.0157974704004430
13	0.00352621232245366
13.0100000000000	0.00871323224250778
13.0200000000000	0.0209154159782297
13.0300000000000	0.0330749238604451
13.0400000000000	0.0451863754743873
13.0500000000000	0.0572444273103279
13.0600000000000	0.0692437750361090
13.0700000000000	0.0811791557458444
13.0800000000000	0.0930453501837408
13.0900000000000	0.104837184942222
13.1000000000000	0.116549534633477
13.1100000000000	0.128177324033446
13.1200000000000	0.139715530197517
13.1300000000000	0.151159184547019
13.1400000000000	0.162503374925643
13.1500000000000	0.173743247625055
13.1600000000000	0.184874009378875
13.1700000000000	0.195890929324161
13.1800000000000	0.206789340929754
13.1900000000000	0.217564643890656
13.2000000000000	0.228212305987689
13.2100000000000	0.238727864911793
13.2200000000000	0.249106930052186
13.2300000000000	0.259345184247758
13.2400000000000	0.269438385501005
13.2500000000000	0.279382368653857
13.2600000000000	0.289173047024797
13.2700000000000	0.298806414006632
13.2800000000000	0.308278544624357
13.2900000000000	0.317585597052491
13.3000000000000	0.326723814091400
13.3100000000000	0.335689524602031
13.3200000000000	0.344479144898537
13.3300000000000	0.353089180098344
13.3400000000000	0.361516225429135
13.3500000000000	0.369756967492337
13.3600000000000	0.377808185482683
13.3700000000000	0.385666752363377
13.3800000000000	0.393329635996547
13.3900000000000	0.400793900228582
13.4000000000000	0.408056705929978
13.4100000000000	0.415115311989411
13.4200000000000	0.421967076261702
13.4300000000000	0.428609456469378
13.4400000000000	0.435040011057588
13.4500000000000	0.441256400002123
13.4600000000000	0.447256385570288
13.4700000000000	0.453037833034466
13.4800000000000	0.458598711338158
13.4900000000000	0.463937093714362
13.5000000000000	0.469051158256136
13.5100000000000	0.473939188439244
13.5200000000000	0.478599573596765
13.5300000000000	0.483030809345606
13.5400000000000	0.487231497964885
13.5500000000000	0.491200348726090
13.5600000000000	0.494936178175081
13.5700000000000	0.498437910365880
13.5800000000000	0.501704577046313
13.5900000000000	0.504735317795548
13.6000000000000	0.507529380113604
13.6100000000000	0.510086119462912
13.6200000000000	0.512404999262060
13.6300000000000	0.514485590831845
13.6400000000000	0.516327573293790
13.6500000000000	0.517930733421298
13.6600000000000	0.519294965443647
13.6700000000000	0.520420270803035
13.6800000000000	0.521306757864907
13.6900000000000	0.521954641581832
13.7000000000000	0.522364243111193
13.7100000000000	0.522535989386989
13.7200000000000	0.522470412646066
13.7300000000000	0.522168149909097
13.7400000000000	0.521629942416686
13.7500000000000	0.520856635020938
13.7600000000000	0.519849175532911
13.7700000000000	0.518608614026330
13.7800000000000	0.517136102098011
13.7900000000000	0.515432892085431
13.8000000000000	0.513500336241888
13.8100000000000	0.511339885869761
13.8200000000000	0.508953090412329
13.8300000000000	0.506341596504686
13.8400000000000	0.503507146984272
13.8500000000000	0.500451579861554
13.8600000000000	0.497176827251441
13.8700000000000	0.493684914265980
13.8800000000000	0.489977957868944
13.8900000000000	0.486058165692907
13.9000000000000	0.481927834819447
13.9100000000000	0.477589350523070
13.9200000000000	0.473045184979562
13.9300000000000	0.468297895939378
13.9400000000000	0.463350125366774
13.9500000000000	0.458204598045384
13.9600000000000	0.452864120150899
13.9700000000000	0.447331577791608
13.9800000000000	0.441609935517514
13.9900000000000	0.435702234798752
14	0.429611592474070
14.0100000000000	0.423341199170145
14.0200000000000	0.416894317692485
14.0300000000000	0.410274281388707
14.0400000000000	0.403484492484997
14.0500000000000	0.396528420396542
14.0600000000000	0.389409600012736
14.0700000000000	0.382131629958011
14.0800000000000	0.374698170829072
14.0900000000000	0.367112943409447
14.1000000000000	0.359379726862112
14.1100000000000	0.351502356901110
14.1200000000000	0.343484723942975
14.1300000000000	0.335330771238880
14.1400000000000	0.327044492988314
14.1500000000000	0.318629932435225
14.1600000000000	0.310091179947473
14.1700000000000	0.301432371080498
14.1800000000000	0.292657684626095
14.1900000000000	0.283771340647194
14.2000000000000	0.274777598499512
14.2100000000000	0.265680754841043
14.2200000000000	0.256485141630248
14.2300000000000	0.247195124113827
14.2400000000000	0.237815098805089
14.2500000000000	0.228349491453701
14.2600000000000	0.218802755007814
14.2700000000000	0.209179367569481
14.2800000000000	0.199483830344230
14.2900000000000	0.189720665585750
14.3000000000000	0.179894414536604
14.3100000000000	0.170009635365855
14.3200000000000	0.160070901104567
14.3300000000000	0.150082797580021
14.3400000000000	0.140049921349631
14.3500000000000	0.129976877635433
14.3600000000000	0.119868278260053
14.3700000000000	0.109728739585041
14.3800000000000	0.0995628804525030
14.3900000000000	0.0893753201309310
14.4000000000000	0.0791706762660416
14.4100000000000	0.0689535628376555
14.4200000000000	0.0587285881233294
14.4300000000000	0.0485003526697537
14.4400000000000	0.0382734472727169
14.4500000000000	0.0280524509665194
14.4600000000000	0.0178419290236908
14.4700000000000	0.00764643096587504
14.4800000000000	0.00252951141328145
14.4900000000000	0.0126813860124509
14.5000000000000	0.0228047023731911
14.5100000000000	0.0328949936160797
14.5200000000000	0.0429478183615596
14.5300000000000	0.0529587626346296
14.5400000000000	0.0629234417526748
14.5500000000000	0.0728375021955974
14.5600000000000	0.0826966234574840
14.5700000000000	0.0924965198790556
14.5800000000000	0.102232942460142
14.5900000000000	0.111901680651413
14.6000000000000	0.121498564124650
14.6100000000000	0.131019464520894
14.6200000000000	0.140460297175602
14.6300000000000	0.149817022820316
14.6400000000000	0.159085649259999
14.6500000000000	0.168262233025421
14.6600000000000	0.177342880999983
14.6700000000000	0.186323752020212
14.6800000000000	0.195201058449416
14.6900000000000	0.203971067723809
14.7000000000000	0.212630103870487
14.7100000000000	0.221174548996725
14.7200000000000	0.229600844749937
14.7300000000000	0.237905493747793
14.7400000000000	0.246085060977902
14.7500000000000	0.254136175166571
14.7600000000000	0.262055530116043
14.7700000000000	0.269839886009777
14.7800000000000	0.277486070685268
14.7900000000000	0.284990980873868
14.8000000000000	0.292351583407259
14.8100000000000	0.299564916389997
14.8200000000000	0.306628090337839
14.8300000000000	0.313538289281320
14.8400000000000	0.320292771834255
14.8500000000000	0.326888872226778
14.8600000000000	0.333324001302502
14.8700000000000	0.339595647479555
14.8800000000000	0.345701377675016
14.8900000000000	0.351638838192596
14.9000000000000	0.357405755573158
14.9100000000000	0.362999937407806
14.9200000000000	0.368419273113363
14.9300000000000	0.373661734669864
14.9400000000000	0.378725377319955
14.9500000000000	0.383608340229911
14.9600000000000	0.388308847112118
14.9700000000000	0.392825206808797
14.9800000000000	0.397155813836883
14.9900000000000	0.401299148893847
15	0.405253779324374

==> Fig_leak/46.txt <==
-5	0.341462039504281
-4.99000000000000	0.341326920298441
-4.98000000000000	0.341028540277645
-4.97000000000000	0.340566775941193
-4.96000000000000	0.339941581203921
-4.95000000000000	0.339152987547709
-4.94000000000000	0.338201104136582
-4.93000000000000	0.337086117895275
-4.92000000000000	0.335808293551180
-4.91000000000000	0.334367973639581
-4.90000000000000	0.332765578472110
-4.89000000000000	0.331001606068389
-4.88000000000000	0.329076632050814
-4.87000000000000	0.326991309502478
-4.86000000000000	0.324746368788223
-4.85000000000000	0.322342617338862
-4.84000000000000	0.319780939398593
-4.83000000000000	0.317062295735667
-4.82000000000000	0.314187723316384
-4.81000000000000	0.311158334942513
-4.80000000000000	0.307975318852229
-4.79000000000000	0.304639938284711
-4.78000000000000	0.301153531008530
-4.77000000000000	0.297517508813992
-4.76000000000000	0.293733356969623
-4.75000000000000	0.289802633642969
-4.74000000000000	0.285726969285940
-4.73000000000000	0.281508065984931
-4.72000000000000	0.277147696775944
-4.71000000000000	0.272647704924993
-4.70000000000000	0.268010003174064
-4.69000000000000	0.263236572952931
-4.68000000000000	0.258329463557135
-4.67000000000000	0.253290791292450
-4.66000000000000	0.248122738586206
-4.65000000000000	0.242827553065797
-4.64000000000000	0.237407546604781
-4.63000000000000	0.231865094336948
-4.62000000000000	0.226202633638763
-4.61000000000000	0.220422663080643
-4.60000000000000	0.214527741347452
-4.59000000000000	0.208520486128725
-4.58000000000000	0.202403572979048
-4.57000000000000	0.196179734149120
-4.56000000000000	0.189851757387953
-4.55000000000000	0.183422484716778
-4.54000000000000	0.176894811175126
-4.53000000000000	0.170271683539673
-4.52000000000000	0.163556099016398
-4.51000000000000	0.156751103906605
-4.50000000000000	0.149859792247400
-4.49000000000000	0.142885304427241
-4.48000000000000	0.135830825777137
-4.47000000000000	0.128699585138156
-4.46000000000000	0.121494853405829
-4.45000000000000	0.114219942052135
-4.44000000000000	0.106878201625723
-4.43000000000000	0.0994730202310105
-4.42000000000000	0.0920078219868684
-4.41000000000000	0.0844860654655650
-4.40000000000000	0.0769112421127043
-4.39000000000000	0.0692868746488062
-4.38000000000000	0.0616165154533191
-4.37000000000000	0.0539037449317527
-4.36000000000000	0.0461521698666976
-4.35000000000000	0.0383654217534555
-4.34000000000000	0.0305471551210613
-4.33000000000000	0.0227010458394500
-4.32000000000000	0.0148307894135424
-4.31000000000000	0.00694009926505139
-4.30000000000000	0.000967294997242706
-4.29000000000000	0.00888764931790736
-4.28000000000000	0.0168172069451897
-4.27000000000000	0.0247522001904556
-4.26000000000000	0.0326888521959004
-4.25000000000000	0.0406233787097436
-4.24000000000000	0.0485519898680533
-4.23000000000000	0.0564708919824022
-4.22000000000000	0.0643762893324800
-4.21000000000000	0.0722643859628699
-4.20000000000000	0.0801313874831427
-4.19000000000000	0.0879735028703668
-4.18000000000000	0.0957869462732780
-4.17000000000000	0.103567938817204
-4.16000000000000	0.111312710408885
-4.15000000000000	0.119017501540392
-4.14000000000000	0.126678565091235
-4.13000000000000	0.134292168127845
-4.12000000000000	0.141854593699544
-4.11000000000000	0.149362142630187
-4.10000000000000	0.156811135304599
-4.09000000000000	0.164197913448943
-4.08000000000000	0.171518841904201
-4.07000000000000	0.178770310391908
-4.06000000000000	0.185948735271270
-4.05000000000000	0.193050561286839
-4.04000000000000	0.200072263305924
-4.03000000000000	0.207010348044856
-4.02000000000000	0.213861355783307
-4.01000000000000	0.220621862065819
-4	0.227288479389718
-3.99000000000000	0.233857858878603
-3.98000000000000	0.240326691940561
-3.97000000000000	0.246691711910361
-3.96000000000000	0.252949695674753
-3.95000000000000	0.259097465280115
-3.94000000000000	0.265131889521664
-3.93000000000000	0.271049885513408
-3.92000000000000	0.276848420238115
-3.91000000000000	0.282524512076490
-3.90000000000000	0.288075232314824
-3.89000000000000	0.293497706630349
-3.88000000000000	0.298789116553577
-3.87000000000000	0.303946700906878
-3.86000000000000	0.308967757218572
-3.85000000000000	0.313849643111841
-3.84000000000000	0.318589777667729
-3.83000000000000	0.323185642761590
-3.82000000000000	0.327634784372244
-3.81000000000000	0.331934813863220
-3.80000000000000	0.336083409235417
-3.79000000000000	0.340078316350532
-3.78000000000000	0.343917350124631
-3.77000000000000	0.347598395691247
-3.76000000000000	0.351119409533401
-3.75000000000000	0.354478420583948
-3.74000000000000	0.357673531293680
-3.73000000000000	0.360702918666613
-3.72000000000000	0.363564835261927
-3.71000000000000	0.366257610161999
-3.70000000000000	0.368779649906035
-3.69000000000000	0.371129439388787
-3.68000000000000	0.373305542723857
-3.67000000000000	0.375306604071141
-3.66000000000000	0.377131348427929
-3.65000000000000	0.378778582383238
-3.64000000000000	0.380247194834949
-3.63000000000000	0.381536157669343
-3.62000000000000	0.382644526402645
-3.61000000000000	0.383571440784200
-3.60000000000000	0.384316125360930
-3.59000000000000	0.384877890002736
-3.58000000000000	0.385256130388515
-3.57000000000000	0.385450328452505
-3.56000000000000	0.385460052790657
-3.55000000000000	0.385284959026777
-3.54000000000000	0.384924790138202
-3.53000000000000	0.384379376740749
-3.52000000000000	0.383648637332766
-3.51000000000000	0.382732578498063
-3.50000000000000	0.381631295067568
-3.49000000000000	0.380344970239544
-3.48000000000000	0.378873875658250
-3.47000000000000	0.377218371450899
-3.46000000000000	0.375378906222864
-3.45000000000000	0.373356017011007
-3.44000000000000	0.371150329195113
-3.43000000000000	0.368762556367375
-3.42000000000000	0.366193500159907
-3.41000000000000	0.363444050030305
-3.40000000000000	0.360515183005269
-3.39000000000000	0.357407963382320
-3.38000000000000	0.354123542389697
-3.37000000000000	0.350663157804484
-3.36000000000000	0.347028133529096
-3.35000000000000	0.343219879126236
-3.34000000000000	0.339239889312457
-3.33000000000000	0.335089743410497
-3.32000000000000	0.330771104760571
-3.31000000000000	0.326285720090802
-3.30000000000000	0.321635418847041
-3.29000000000000	0.316822112482284
-3.28000000000000	0.311847793705962
-3.27000000000000	0.306714535693380
-3.26000000000000	0.301424491255598
-3.25000000000000	0.295979891970071
-3.24000000000000	0.290383047272393
-3.23000000000000	0.284636343509469
-3.22000000000000	0.278742242954543
-3.21000000000000	0.272703282784411
-3.20000000000000	0.266522074019270
-3.19000000000000	0.260201300425630
-3.18000000000000	0.253743717382700
-3.17000000000000	0.247152150712770
-3.16000000000000	0.240429495476013
-3.15000000000000	0.233578714730250
-3.14000000000000	0.226602838256172
-3.13000000000000	0.219504961248565
-3.12000000000000	0.212288242974080
-3.11000000000000	0.204955905396137
-3.10000000000000	0.197511231767506
-3.09000000000000	0.189957565191225
-3.08000000000000	0.182298307150416
-3.07000000000000	0.174536916007670
-3.06000000000000	0.166676905474630
-3.05000000000000	0.158721843052450
-3.04000000000000	0.150675348443788
-3.03000000000000	0.142541091937052
-3.02000000000000	0.134322792763581
-3.01000000000000	0.126024217428519
-3	0.117649178016061
-2.99000000000000	0.109201530469875
-2.98000000000000	0.100685172849446
-2.97000000000000	0.0921040435630890
-2.96000000000000	0.0834621195784605
-2.95000000000000	0.0747634146113387
-2.94000000000000	0.0660119772934894
-2.93000000000000	0.0572118893204563
-2.92000000000000	0.0483672635800768
-2.91000000000000	0.0394822422626150
-2.90000000000000	0.0305609949532979
-2.89000000000000	0.0216077167082057
-2.88000000000000	0.0126266261143012
-2.87000000000000	0.00362196333455757
-2.86000000000000	0.00540201186097931
-2.85000000000000	0.0144410220772746
-2.84000000000000	0.0234907742886003
-2.83000000000000	0.0325469618441799
-2.82000000000000	0.0416052664842137
-2.81000000000000	0.0506613603653815
-2.80000000000000	0.0597109080948836
-2.79000000000000	0.0687495687720560
-2.78000000000000	0.0777729980366590
-2.77000000000000	0.0867768501228397
-2.76000000000000	0.0957567799178462
-2.75000000000000	0.104708445024510
-2.74000000000000	0.113627507826558
-2.73000000000000	0.122509637555760
-2.72000000000000	0.131350512359958
-2.71000000000000	0.140145821371014
-2.70000000000000	0.148891266771676
-2.69000000000000	0.157582565860405
-2.68000000000000	0.166215453113191
-2.67000000000000	0.174785682241372
-2.66000000000000	0.183289028244478
-2.65000000000000	0.191721289457129
-2.64000000000000	0.200078289589005
-2.63000000000000	0.208355879756940
-2.62000000000000	0.216549940508113
-2.61000000000000	0.224656383833434
-2.60000000000000	0.232671155170102
-2.59000000000000	0.240590235392393
-2.58000000000000	0.248409642789731
-2.57000000000000	0.256125435031072
-2.56000000000000	0.263733711114618
-2.55000000000000	0.271230613301995
-2.54000000000000	0.278612329035856
-2.53000000000000	0.285875092840061
-2.52000000000000	0.293015188201435
-2.51000000000000	0.300028949432229
-2.50000000000000	0.306912763512347
-2.49000000000000	0.313663071910440
-2.48000000000000	0.320276372382957
-2.47000000000000	0.326749220750278
-2.46000000000000	0.333078232649027
-2.45000000000000	0.339260085259722
-2.44000000000000	0.345291519008867
-2.43000000000000	0.351169339244647
-2.42000000000000	0.356890417885405
-2.41000000000000	0.362451695040033
-2.40000000000000	0.367850180599475
-2.39000000000000	0.373082955798559
-2.38000000000000	0.378147174747318
-2.37000000000000	0.383040065931047
-2.36000000000000	0.387758933678330
-2.35000000000000	0.392301159596260
-2.34000000000000	0.396664203972128
-2.33000000000000	0.400845607140858
-2.32000000000000	0.404842990817445
-2.31000000000000	0.408654059393734
-2.30000000000000	0.412276601198848
-2.29000000000000	0.415708489722570
-2.28000000000000	0.418947684801078
-2.27000000000000	0.421992233764350
-2.26000000000000	0.424840272544654
-2.25000000000000	0.427490026745509
-2.24000000000000	0.429939812670534
-2.23000000000000	0.432188038311618
-2.22000000000000	0.434233204295875
-2.21000000000000	0.436073904790833
-2.20000000000000	0.437708828367368
-2.19000000000000	0.439136758819871
-2.18000000000000	0.440356575943191
-2.17000000000000	0.441367256265890
-2.16000000000000	0.442167873739374
-2.15000000000000	0.442757600382499
-2.14000000000000	0.443135706881233
-2.13000000000000	0.443301563143029
-2.12000000000000	0.443254638805525
-2.11000000000000	0.442994503699263
-2.10000000000000	0.442520828264098
-2.09000000000000	0.441833383919008
-2.08000000000000	0.440932043385047
-2.07000000000000	0.439816780961171
-2.06000000000000	0.438487672752728
-2.05000000000000	0.436944896852394
-2.04000000000000	0.435188733473385
-2.03000000000000	0.433219565034758
-2.02000000000000	0.431037876198700
-2.01000000000000	0.428644253859638
-2	0.426039387085127
-1.99000000000000	0.423224067008393
-1.98000000000000	0.420199186672529
-1.97000000000000	0.416965740826270
-1.96000000000000	0.413524825671374
-1.95000000000000	0.409877638561612
-1.94000000000000	0.406025477653416
-1.93000000000000	0.401969741508229
-1.92000000000000	0.397711928646669
-1.91000000000000	0.393253637054589
-1.90000000000000	0.388596563641185
-1.89000000000000	0.383742503649289
-1.88000000000000	0.378693350018030
-1.87000000000000	0.373451092698070
-1.86000000000000	0.368017817919613
-1.85000000000000	0.362395707413462
-1.84000000000000	0.356587037585364
-1.83000000000000	0.350594178643941
-1.82000000000000	0.344419593682519
-1.81000000000000	0.338065837715199
-1.80000000000000	0.331535556667500
-1.79000000000000	0.324831486321961
-1.78000000000000	0.317956451219128
-1.77000000000000	0.310913363514302
-1.76000000000000	0.303705221790516
-1.75000000000000	0.296335109828214
-1.74000000000000	0.288806195332086
-1.73000000000000	0.281121728615589
-1.72000000000000	0.273285041243685
-1.71000000000000	0.265299544634310
-1.70000000000000	0.257168728619183
-1.69000000000000	0.248896159964518
-1.68000000000000	0.240485480852251
-1.67000000000000	0.231940407322410
-1.66000000000000	0.223264727677284
-1.65000000000000	0.214462300848041
-1.64000000000000	0.205537054724494
-1.63000000000000	0.196492984448712
-1.62000000000000	0.187334150673206
-1.61000000000000	0.178064677784406
-1.60000000000000	0.168688752092230
-1.59000000000000	0.159210619986477
-1.58000000000000	0.149634586060866
-1.57000000000000	0.139965011205509
-1.56000000000000	0.130206310668668
-1.55000000000000	0.120362952088608
-1.54000000000000	0.110439453496441
-1.53000000000000	0.100440381290783
-1.52000000000000	0.0903703481851789
-1.51000000000000	0.0802340111291241
-1.50000000000000	0.0700360692036622
-1.49000000000000	0.0597812614924546
-1.48000000000000	0.0494743649292675
-1.47000000000000	0.0391201921228579
-1.46000000000000	0.0287235891601904
-1.45000000000000	0.0182894333890067
-1.44000000000000	0.00782263118070898
-1.43000000000000	0.00267188432542630
-1.42000000000000	0.0131891554956722
-1.41000000000000	0.0237242024919222
-1.40000000000000	0.0342720255773335
-1.39000000000000	0.0448276074365267
-1.38000000000000	0.0553859155092752
-1.37000000000000	0.0659419043366213
-1.36000000000000	0.0764905179183415
-1.35000000000000	0.0870266920806966
-1.34000000000000	0.0975453568533812
-1.33000000000000	0.108041438854554
-1.32000000000000	0.118509863682880
-1.31000000000000	0.128945558315473
-1.30000000000000	0.139343453510620
-1.29000000000000	0.149698486214172
-1.28000000000000	0.160005601968502
-1.27000000000000	0.170259757322890
-1.26000000000000	0.180455922244220
-1.25000000000000	0.190589082526850
-1.24000000000000	0.200654242200550
-1.23000000000000	0.210646425935335
-1.22000000000000	0.220560681442112
-1.21000000000000	0.230392081867974
-1.20000000000000	0.240135728185013
-1.19000000000000	0.249786751571526
-1.18000000000000	0.259340315784488
-1.17000000000000	0.268791619522156
-1.16000000000000	0.278135898775666
-1.15000000000000	0.287368429168528
-1.14000000000000	0.296484528282862
-1.13000000000000	0.305479557971291
-1.12000000000000	0.314348926653351
-1.11000000000000	0.323088091595323
-1.10000000000000	0.331692561172382
-1.09000000000000	0.340157897111973
-1.08000000000000	0.348479716717291
-1.07000000000000	0.356653695069832
-1.06000000000000	0.364675567209892
-1.05000000000000	0.372541130293975
-1.04000000000000	0.380246245728023
-1.03000000000000	0.387786841275440
-1.02000000000000	0.395158913138866
-1.01000000000000	0.402358528014645
-1	0.409381825118988
-0.990000000000000	0.416225018184822
-0.980000000000000	0.422884397428298
-0.970000000000000	0.429356331484000
-0.960000000000000	0.435637269307871
-0.950000000000000	0.441723742046874
-0.940000000000000	0.447612364874477
-0.930000000000000	0.453299838790983
-0.920000000000000	0.458782952387820
-0.910000000000000	0.464058583574858
-0.900000000000000	0.469123701269881
-0.890000000000000	0.473975367049331
-0.880000000000000	0.478610736759449
-0.870000000000000	0.483027062087001
-0.860000000000000	0.487221692088738
-0.850000000000000	0.491192074678781
-0.840000000000000	0.494935758073162
-0.830000000000000	0.498450392190715
-0.820000000000000	0.501733730009595
-0.810000000000000	0.504783628878662
-0.800000000000000	0.507598051783029
-0.790000000000000	0.510175068563075
-0.780000000000000	0.512512857086244
-0.770000000000000	0.514609704370969
-0.760000000000000	0.516464007662090
-0.750000000000000	0.518074275457159
-0.740000000000000	0.519439128483024
-0.730000000000000	0.520557300622126
-0.720000000000000	0.521427639787963
-0.710000000000000	0.522049108749194
-0.700000000000000	0.522420785901869
-0.690000000000000	0.522541865989317
-0.680000000000000	0.522411660769221
-0.670000000000000	0.522029599627450
-0.660000000000000	0.521395230138246
-0.650000000000000	0.520508218570356
-0.640000000000000	0.519368350338767
-0.630000000000000	0.517975530401700
-0.620000000000000	0.516329783602536
-0.610000000000000	0.514431254956403
-0.600000000000000	0.512280209881149
-0.590000000000000	0.509877034372459
-0.580000000000000	0.507222235122910
-0.570000000000000	0.504316439584775
-0.560000000000000	0.501160395976400
-0.550000000000000	0.497754973232038
-0.540000000000000	0.494101160895005
-0.530000000000000	0.490200068954099
-0.520000000000000	0.486052927623192
-0.510000000000000	0.481661087063993
-0.500000000000000	0.477026017051953
-0.490000000000000	0.472149306585336
-0.480000000000000	0.467032663437514
-0.470000000000000	0.461677913652540
-0.460000000000000	0.456087000984107
-0.450000000000000	0.450261986278023
-0.440000000000000	0.444205046798339
-0.430000000000000	0.437918475497326
-0.420000000000000	0.431404680229478
-0.410000000000000	0.424666182909816
-0.399999999999999	0.417705618616689
-0.390000000000000	0.410525734639425
-0.380000000000000	0.403129389471062
-0.370000000000000	0.395519551746584
-0.360000000000000	0.387699299126933
-0.350000000000000	0.379671817129260
-0.340000000000000	0.371440397903767
-0.330000000000000	0.363008438957645
-0.320000000000000	0.354379441826482
-0.310000000000000	0.345557010693720
-0.300000000000000	0.336544850958645
-0.290000000000000	0.327346767753391
-0.280000000000000	0.317966664409636
-0.270000000000000	0.308408540875461
-0.260000000000000	0.298676492083084
-0.250000000000000	0.288774706268037
-0.240000000000000	0.278707463240470
-0.230000000000000	0.268479132609293
-0.220000000000000	0.258094171959815
-0.210000000000000	0.247557124985650
-0.200000000000000	0.236872619575635
-0.190000000000000	0.226045365856517
-0.180000000000000	0.215080154192246
-0.170000000000000	0.203981853140651
-0.160000000000000	0.192755407368376
-0.149999999999999	0.181405835524924
-0.140000000000000	0.169938228076701
-0.130000000000000	0.158357745101952
-0.120000000000000	0.146669614047523
-0.110000000000000	0.134879127448408
-0.0999999999999996	0.122991640611015
-0.0899999999999999	0.111012569261163
-0.0800000000000001	0.0989473871577913
-0.0700000000000003	0.0868016236734132
-0.0599999999999996	0.0745808613423609
-0.0499999999999998	0.0622907333778432
-0.0400000000000000	0.0499369211589278
-0.0300000000000003	0.0375251516885166
-0.0199999999999996	0.0250611950234136
-0.00999999999999979	0.0125508616776213
0	3.50913549045071e-16
0.00999999999999979	0.0125855064725973
0.0200000000000005	0.0251997416854774
0.0300000000000003	0.0378367597584499
0.0400000000000000	0.0504905876991146
0.0499999999999998	0.0631552281359135
0.0600000000000005	0.0758246620697306
0.0700000000000003	0.0884928516428046
0.0800000000000001	0.101153742923736
0.0899999999999999	0.113801268707310
0.100000000000001	0.126429351327927
0.110000000000000	0.139031905485302
0.120000000000000	0.151602841081241
0.130000000000000	0.164136066066138
0.140000000000000	0.176625489293953
0.150000000000000	0.189065023384339
0.160000000000000	0.201448587590630
0.170000000000000	0.213770110672380
0.180000000000000	0.226023533771135
0.190000000000000	0.238202813288106
0.200000000000000	0.250301923762427
0.210000000000000	0.262314860748693
0.220000000000000	0.274235643692396
0.230000000000000	0.286058318801978
0.240000000000000	0.297776961916120
0.250000000000000	0.309385681364981
0.260000000000000	0.320878620823994
0.270000000000000	0.332249962158933
0.280000000000000	0.343493928260879
0.290000000000000	0.354604785869777
0.300000000000000	0.365576848385232
0.310000000000001	0.376404478663217
0.320000000000000	0.387082091797379
0.330000000000000	0.397604157883618
0.340000000000000	0.407965204766586
0.350000000000001	0.418159820766857
0.360000000000000	0.428182657387392
0.370000000000000	0.438028431998046
0.380000000000000	0.447691930496807
0.390000000000000	0.457168009946458
0.400000000000000	0.466451601185420
0.410000000000000	0.475537711411475
0.420000000000000	0.484421426737133
0.430000000000000	0.493097914715360
0.440000000000000	0.501562426834454
0.450000000000000	0.509810300980822
0.460000000000000	0.517836963868448
0.470000000000000	0.525637933433847
0.480000000000000	0.533208821195291
0.490000000000000	0.540545334575156
0.500000000000000	0.547643279184208
0.510000000000000	0.554498561066670
0.520000000000001	0.561107188904945
0.530000000000000	0.567465276182866
0.540000000000000	0.573569043306379
0.550000000000000	0.579414819680544
0.560000000000001	0.584999045741820
0.570000000000000	0.590318274944542
0.580000000000000	0.595369175700588
0.590000000000000	0.600148533271190
0.600000000000001	0.604653251609918
0.610000000000000	0.608880355155828
0.620000000000000	0.612826990575860
0.630000000000000	0.616490428455498
0.640000000000000	0.619868064936820
0.650000000000000	0.622957423303014
0.660000000000000	0.625756155508509
0.670000000000000	0.628262043653856
0.680000000000000	0.630473001404546
0.690000000000000	0.632387075352947
0.700000000000000	0.634002446322597
0.710000000000000	0.635317430614087
0.720000000000000	0.636330481191806
0.730000000000000	0.637040188810851
0.740000000000000	0.637445283083409
0.750000000000000	0.637544633483966
0.760000000000000	0.637337250292716
0.770000000000001	0.636822285476563
0.780000000000000	0.635999033507147
0.790000000000000	0.634866932115344
0.800000000000000	0.633425562981723
0.810000000000001	0.631674652362459
0.820000000000000	0.629614071650258
0.830000000000000	0.627243837869835
0.840000000000000	0.624564114107550
0.850000000000001	0.621575209874832
0.860000000000000	0.618277581405022
0.870000000000000	0.614671831883332
0.880000000000000	0.610758711609626
0.890000000000000	0.606539118093754
0.900000000000000	0.602014096083224
0.910000000000000	0.597184837523000
0.920000000000000	0.592052681447252
0.930000000000000	0.586619113802943
0.940000000000000	0.580885767205106
0.950000000000000	0.574854420623774
0.960000000000000	0.568526999002472
0.970000000000000	0.561905572808302
0.980000000000000	0.554992357513591
0.990000000000000	0.547789713009170
1	0.540300142949369
1.01000000000000	0.532526294028812
1.02000000000000	0.524470955191159
1.03000000000000	0.516137056769986
1.04000000000000	0.507527669561966
1.05000000000000	0.498646003832612
1.06000000000000	0.489495408254842
1.07000000000000	0.480079368780649
1.08000000000000	0.470401507446203
1.09000000000000	0.460465581110750
1.10000000000000	0.450275480129706
1.11000000000000	0.439835226962317
1.12000000000000	0.429148974714395
1.13000000000000	0.418221005616567
1.14000000000000	0.407055729438561
1.15000000000000	0.395657681840064
1.16000000000000	0.384031522658731
1.17000000000000	0.372182034135944
1.18000000000000	0.360114119080932
1.19000000000000	0.347832798973927
1.20000000000000	0.335343212009056
1.21000000000000	0.322650611077654
1.22000000000000	0.309760361692778
1.23000000000000	0.296677939855656
1.24000000000000	0.283408929864938
1.25000000000000	0.269959022069493
1.26000000000000	0.256334010565695
1.27000000000000	0.242539790840023
1.28000000000000	0.228582357357931
1.29000000000000	0.214467801099875
1.30000000000000	0.200202307045528
1.31000000000000	0.185792151607118
1.32000000000000	0.171243700012942
1.33000000000000	0.156563403642080
1.34000000000000	0.141757797311370
1.35000000000000	0.126833496515769
1.36000000000000	0.111797194623169
1.37000000000000	0.0966556600248495
1.38000000000000	0.0814157332426881
1.39000000000000	0.0660843239943517
1.40000000000000	0.0506684082176564
1.41000000000000	0.0351750250552985
1.42000000000000	0.0196112738012597
1.43000000000000	0.00398431081012674
1.44000000000000	0.0116986536294069
1.45000000000000	0.0274303584555035
1.46000000000000	0.0432034950273111
1.47000000000000	0.0590107103509065
1.48000000000000	0.0748446103356669
1.49000000000000	0.0906977630797348
1.50000000000000	0.106562702183123
1.51000000000000	0.122431930087084
1.52000000000000	0.138297921438290
1.53000000000000	0.154153126476398
1.54000000000000	0.169989974443521
1.55000000000000	0.185800877014139
1.56000000000000	0.201578231743977
1.57000000000000	0.217314425536304
1.58000000000000	0.233001838124225
1.59000000000000	0.248632845567335
1.60000000000000	0.264199823761314
1.61000000000000	0.279695151958817
1.62000000000000	0.295111216300196
1.63000000000000	0.310440413352405
1.64000000000000	0.325675153654626
1.65000000000000	0.340807865268899
1.66000000000000	0.355830997334337
1.67000000000000	0.370737023623178
1.68000000000000	0.385518446097203
1.69000000000000	0.400167798462843
1.70000000000000	0.414677649723415
1.71000000000000	0.429040607726863
1.72000000000000	0.443249322707393
1.73000000000000	0.457296490819417
1.74000000000000	0.471174857662139
1.75000000000000	0.484877221793253
1.76000000000000	0.498396438230064
1.77000000000000	0.511725421936483
1.78000000000000	0.524857151294217
1.79000000000000	0.537784671556646
1.80000000000000	0.550501098283694
1.81000000000000	0.562999620756134
1.82000000000000	0.575273505367747
1.83000000000000	0.587316098993720
1.84000000000000	0.599120832333707
1.85000000000000	0.610681223227999
1.86000000000000	0.621990879945188
1.87000000000000	0.633043504439835
1.88000000000000	0.643832895578514
1.89000000000000	0.654352952332755
1.90000000000000	0.664597676937307
1.91000000000000	0.674561178012251
1.92000000000000	0.684237673647391
1.93000000000000	0.693621494447497
1.94000000000000	0.702707086536869
1.95000000000000	0.711489014521764
1.96000000000000	0.719961964409246
1.97000000000000	0.728120746481013
1.98000000000000	0.735960298120769
1.99000000000000	0.743475686593737
2	0.750662111776951
2.01000000000000	0.757514908838897
2.02000000000000	0.764029550867229
2.03000000000000	0.770201651443142
2.04000000000000	0.776026967161154
2.05000000000000	0.781501400092978
2.06000000000000	0.786621000194193
2.07000000000000	0.791381967652502
2.08000000000000	0.795780655176314
2.09000000000000	0.799813570222465
2.10000000000000	0.803477377161882
2.11000000000000	0.806768899382036
2.12000000000000	0.809685121325058
2.13000000000000	0.812223190460390
2.14000000000000	0.814380419190908
2.15000000000000	0.816154286691442
2.16000000000000	0.817542440678679
2.17000000000000	0.818542699111426
2.18000000000000	0.819153051820277
2.19000000000000	0.819371662065722
2.20000000000000	0.819196868023789
2.21000000000000	0.818627184198317
2.22000000000000	0.817661302759019
2.23000000000000	0.816298094804482
2.24000000000000	0.814536611549324
2.25000000000000	0.812376085434726
2.26000000000000	0.809815931161617
2.27000000000000	0.806855746645782
2.28000000000000	0.803495313894250
2.29000000000000	0.799734599802298
2.30000000000000	0.795573756870472
2.31000000000000	0.791013123841045
2.32000000000000	0.786053226253393
2.33000000000000	0.780694776917738
2.34000000000000	0.774938676306837
2.35000000000000	0.768786012865131
2.36000000000000	0.762238063234986
2.37000000000000	0.755296292399640
2.38000000000000	0.747962353742522
2.39000000000000	0.740238089022645
2.40000000000000	0.732125528265832
2.41000000000000	0.723626889571505
2.42000000000000	0.714744578834894
2.43000000000000	0.705481189384478
2.44000000000000	0.695839501534554
2.45000000000000	0.685822482052859
2.46000000000000	0.675433283543186
2.47000000000000	0.664675243742991
2.48000000000000	0.653551884736033
2.49000000000000	0.642066912080096
2.50000000000000	0.630224213849905
2.51000000000000	0.618027859595370
2.52000000000000	0.605482099215356
2.53000000000000	0.592591361747163
2.54000000000000	0.579360254071990
2.55000000000000	0.565793559536657
2.56000000000000	0.551896236491935
2.57000000000000	0.537673416747821
2.58000000000000	0.523130403946165
2.59000000000000	0.508272671851097
2.60000000000000	0.493105862557716
2.61000000000000	0.477635784619563
2.62000000000000	0.461868411095403
2.63000000000000	0.445809877515927
2.64000000000000	0.429466479770972
2.65000000000000	0.412844671917943
2.66000000000000	0.395951063912070
2.67000000000000	0.378792419259311
2.68000000000000	0.361375652592584
2.69000000000000	0.343707827172178
2.70000000000000	0.325796152311171
2.71000000000000	0.307647980726673
2.72000000000000	0.289270805817865
2.73000000000000	0.270672258871729
2.74000000000000	0.251860106197456
2.75000000000000	0.232842246190508
2.76000000000000	0.213626706327398
2.77000000000000	0.194221640092265
2.78000000000000	0.174635323836310
2.79000000000000	0.154876153571247
2.80000000000000	0.134952641697938
2.81000000000000	0.114873413671404
2.82000000000000	0.0946472046034412
2.83000000000000	0.0742828558040610
2.84000000000000	0.0537893112631309
2.85000000000000	0.0331756140734308
2.86000000000000	0.0124509027965340
2.87000000000000	0.00837559222713682
2.88000000000000	0.0292945526226795
2.89000000000000	0.0502965757780576
2.90000000000000	0.0713721786930067
2.91000000000000	0.0925118018779784
2.92000000000000	0.113705813301648
2.93000000000000	0.134944512385425
2.94000000000000	0.156218134043438
2.95000000000000	0.177516852766400
2.96000000000000	0.198830786747752
2.97000000000000	0.220150002050452
2.98000000000000	0.241464516812795
2.99000000000000	0.262764305491517
3	0.284039303140629
3.01000000000000	0.305279409724112
3.02000000000000	0.326474494460852
3.03000000000000	0.347614400200059
3.04000000000000	0.368688947825340
3.05000000000000	0.389687940685716
3.06000000000000	0.410601169051751
3.07000000000000	0.431418414594977
3.08000000000000	0.452129454888784
3.09000000000000	0.472724067928961
3.10000000000000	0.493192036671975
3.11000000000000	0.513523153589181
3.12000000000000	0.533707225235028
3.13000000000000	0.553734076827393
3.14000000000000	0.573593556838149
3.15000000000000	0.593275541592026
3.16000000000000	0.612769939871858
3.17000000000000	0.632066697528287
3.18000000000000	0.651155802091979
3.19000000000000	0.670027287386416
3.20000000000000	0.688671238139302
3.21000000000000	0.707077794590635
3.22000000000000	0.725237157095498
3.23000000000000	0.743139590719573
3.24000000000000	0.760775429825456
3.25000000000000	0.778135082647758
3.26000000000000	0.795209035855086
3.27000000000000	0.811987859096867
3.28000000000000	0.828462209533104
3.29000000000000	0.844622836345068
3.30000000000000	0.860460585224986
3.31000000000000	0.875966402842742
3.32000000000000	0.891131341287655
3.33000000000000	0.905946562483371
3.34000000000000	0.920403342573945
3.35000000000000	0.934493076279145
3.36000000000000	0.948207281217080
3.37000000000000	0.961537602192211
3.38000000000000	0.974475815446825
3.39000000000000	0.987013832874114
3.40000000000000	0.999143706190904
3.41000000000000	1.01085763106820
3.42000000000000	1.02214795121768
3.43000000000000	1.03300716243222
3.44000000000000	1.04342791657873
3.45000000000000	1.05340302554133
3.46000000000000	1.06292546511323
3.47000000000000	1.07198837883528
3.48000000000000	1.08058508177971
3.49000000000000	1.08870906427700
3.50000000000000	1.09635399558445
3.51000000000000	1.10351372749441
3.52000000000000	1.11018229788073
3.53000000000000	1.11635393418160
3.54000000000000	1.12202305681725
3.55000000000000	1.12718428254067
3.56000000000000	1.13183242771999
3.57000000000000	1.13596251155079
3.58000000000000	1.13956975919672
3.59000000000000	1.14264960485709
3.60000000000000	1.14519769475971
3.61000000000000	1.14720989007765
3.62000000000000	1.14868226976840
3.63000000000000	1.14961113333394
3.64000000000000	1.14999300350051
3.65000000000000	1.14982462881644
3.66000000000000	1.14910298616701
3.67000000000000	1.14782528320469
3.68000000000000	1.14598896069387
3.69000000000000	1.14359169476840
3.70000000000000	1.14063139910117
3.71000000000000	1.13710622698416
3.72000000000000	1.13301457331813
3.73000000000000	1.12835507651054
3.74000000000000	1.12312662028097
3.75000000000000	1.11732833537261
3.76000000000000	1.11095960116916
3.77000000000000	1.10402004721597
3.78000000000000	1.09650955464447
3.79000000000000	1.08842825749921
3.80000000000000	1.07977654396633
3.81000000000000	1.07055505750296
3.82000000000000	1.06076469786656
3.83000000000000	1.05040662204347
3.84000000000000	1.03948224507611
3.85000000000000	1.02799324078800
3.86000000000000	1.01594154240611
3.87000000000000	1.00332934307981
3.88000000000000	0.990159096296033
3.89000000000000	0.976433516190072
3.90000000000000	0.962155577751514
3.91000000000000	0.947328516924974
3.92000000000000	0.931955830605208
3.93000000000000	0.916041276526267
3.94000000000000	0.899588873044415
3.95000000000000	0.882602898814553
3.96000000000000	0.865087892359955
3.97000000000000	0.847048651535134
3.98000000000000	0.828490232881715
3.99000000000000	0.809417950877267
4	0.789837377077033
4.01000000000000	0.769754339148573
4.02000000000000	0.749174919799368
4.03000000000000	0.728105455597498
4.04000000000000	0.706552535685512
4.05000000000000	0.684523000387717
4.06000000000000	0.662023939711015
4.07000000000000	0.639062691739696
4.08000000000000	0.615646840924391
4.09000000000000	0.591784216265601
4.10000000000000	0.567482889392153
4.11000000000000	0.542751172535125
4.12000000000000	0.517597616397600
4.13000000000000	0.492031007920886
4.14000000000000	0.466060367947720
4.15000000000000	0.439694948783098
4.16000000000000	0.412944231653399
4.17000000000000	0.385817924064471
4.18000000000000	0.358325957059462
4.19000000000000	0.330478482377182
4.20000000000000	0.302285869511787
4.21000000000000	0.273758702674729
4.22000000000000	0.244907777659791
4.23000000000000	0.215744098612267
4.24000000000000	0.186278874703206
4.25000000000000	0.156523516709765
4.26000000000000	0.126489633502801
4.27000000000000	0.0961890284427621
4.28000000000000	0.0656336956850591
4.29000000000000	0.0348358163960926
4.30000000000000	0.00380775488122481
4.31000000000000	0.0274379453741284
4.32000000000000	0.0588885657488551
4.33000000000000	0.0905312166147266
4.34000000000000	0.122352841547700
4.35000000000000	0.154340221620649
4.36000000000000	0.186479979775911
4.37000000000000	0.218758585276335
4.38000000000000	0.251162358233128
4.39000000000000	0.283677474209087
4.40000000000000	0.316289968895538
4.41000000000000	0.348985742861346
4.42000000000000	0.381750566372395
4.43000000000000	0.414570084279794
4.44000000000000	0.447429820975126
4.45000000000000	0.480315185410939
4.46000000000000	0.513211476184690
4.47000000000000	0.546103886684451
4.48000000000000	0.578977510294337
4.49000000000000	0.611817345657931
4.50000000000000	0.644608301997756
4.51000000000000	0.677335204488888
4.52000000000000	0.709982799684737
4.53000000000000	0.742535760993004
4.54000000000000	0.774978694199909
4.55000000000000	0.807296143040506
4.56000000000000	0.839472594813223
4.57000000000000	0.871492486036401
4.58000000000000	0.903340208144807
4.59000000000000	0.935000113224060
4.60000000000000	0.966456519780732
4.61000000000000	0.997693718546073
4.62000000000000	1.02869597831111
4.63000000000000	1.05944755179102
4.64000000000000	1.08993268151652
4.65000000000000	1.12013560575006
4.66000000000000	1.15004056442460
4.67000000000000	1.17963180510277
4.68000000000000	1.20889358895402
4.69000000000000	1.23781019674772
4.70000000000000	1.26636593485962
4.71000000000000	1.29454514128972
4.72000000000000	1.32233219168900
4.73000000000000	1.34971150539277
4.74000000000000	1.37666755145836
4.75000000000000	1.40318485470484
4.76000000000000	1.42924800175235
4.77000000000000	1.45484164705878
4.78000000000000	1.47995051895151
4.79000000000000	1.50455942565169
4.80000000000000	1.52865326128896
4.81000000000000	1.55221701190406
4.82000000000000	1.57523576143710
4.83000000000000	1.59769469769917
4.84000000000000	1.61957911832475
4.85000000000000	1.64087443670296
4.86000000000000	1.66156618788485
4.87000000000000	1.68164003446483
4.88000000000000	1.70108177243359
4.89000000000000	1.71987733700044
4.90000000000000	1.73801280838254
4.91000000000000	1.75547441755892
4.92000000000000	1.77224855198684
4.93000000000000	1.78832176127831
4.94000000000000	1.80368076283442
4.95000000000000	1.81831244743533
4.96000000000000	1.83220388478351
4.97000000000000	1.84534232899819
4.98000000000000	1.85771522405862
4.99000000000000	1.86931020919407
5	1.88011512421835
5.01000000000000	1.89011801480658
5.02000000000000	1.89930713771227
5.03000000000000	1.90767096592239
5.04000000000000	1.91519819374833
5.05000000000000	1.92187774185087
5.06000000000000	1.92769876219675
5.07000000000000	1.93265064294515
5.08000000000000	1.93672301326178
5.09000000000000	1.93990574805871
5.10000000000000	1.94218897265802
5.11000000000000	1.94356306737716
5.12000000000000	1.94401867203422
5.13000000000000	1.94354669037122
5.14000000000000	1.94213829439352
5.15000000000000	1.93978492862347
5.16000000000000	1.93647831426658
5.17000000000000	1.93221045328845
5.18000000000000	1.92697363240055
5.19000000000000	1.92076042695336
5.20000000000000	1.91356370473503
5.21000000000000	1.90537662967402
5.22000000000000	1.89619266544397
5.23000000000000	1.88600557896946
5.24000000000000	1.87480944383081
5.25000000000000	1.86259864356672
5.26000000000000	1.84936787487305
5.27000000000000	1.83511215069648
5.28000000000000	1.81982680322148
5.29000000000000	1.80350748674946
5.30000000000000	1.78615018046856
5.31000000000000	1.76775119111301
5.32000000000000	1.74830715551062
5.33000000000000	1.72781504301740
5.34000000000000	1.70627215783803
5.35000000000000	1.68367614123115
5.36000000000000	1.66002497359832
5.37000000000000	1.63531697645571
5.38000000000000	1.60955081428751
5.39000000000000	1.58272549628005
5.40000000000000	1.55484037793592
5.41000000000000	1.52589516256702
5.42000000000000	1.49588990266588
5.43000000000000	1.46482500115446
5.44000000000000	1.43270121250973
5.45000000000000	1.39951964376531
5.46000000000000	1.36528175538861
5.47000000000000	1.32998936203288
5.48000000000000	1.29364463316363
5.49000000000000	1.25625009355894
5.50000000000000	1.21780862368328
5.51000000000000	1.17832345993437
5.52000000000000	1.13779819476283
5.53000000000000	1.09623677666426
5.54000000000000	1.05364351004355
5.55000000000000	1.01002305495128
5.56000000000000	0.965380426691907
5.57000000000000	0.919720995303878
5.58000000000000	0.873050484911343
5.59000000000000	0.825374972947763
5.60000000000000	0.776700889251273
5.61000000000000	0.727035015031922
5.62000000000000	0.676384481711026
5.63000000000000	0.624756769632751
5.64000000000000	0.572159706648218
5.65000000000000	0.518601466572438
5.66000000000000	0.464090567514291
5.67000000000000	0.408635870080221
5.68000000000000	0.352246575451753
5.69000000000000	0.294932223337566
5.70000000000000	0.236702689800651
5.71000000000000	0.177568184960907
5.72000000000000	0.117539250574124
5.73000000000000	0.0566267574878620
5.74000000000000	0.00515809702508271
5.75000000000000	0.0678037920547124
5.76000000000000	0.131298485962621
5.77000000000000	0.195630019410619
5.78000000000000	0.260785918508421
5.79000000000000	0.326753398079173
5.80000000000000	0.393519365042066
5.81000000000000	0.461070421910840
5.82000000000000	0.529392870407026
5.83000000000000	0.598472715187027
5.84000000000000	0.668295667681532
5.85000000000000	0.738847150046261
5.86000000000000	0.810112299222612
5.87000000000000	0.882075971107069
5.88000000000000	0.954722744827795
5.89000000000000	1.02803692712717
5.90000000000000	1.10200255684869
5.91000000000000	1.17660340952698
5.92000000000000	1.25182300207905
5.93000000000000	1.32764459759545
5.94000000000000	1.40405121022981
5.95000000000000	1.48102561018479
5.96000000000000	1.55855032879304
5.97000000000000	1.63660766369143
5.98000000000000	1.71517968408649
5.99000000000000	1.79424823610985
6	1.87379494826108
6.01000000000000	1.95380123693690
6.02000000000000	2.03424831204404
6.03000000000000	2.11511718269452
6.04000000000000	2.19638866298097
6.05000000000000	2.27804337783004
6.06000000000000	2.36006176893211
6.07000000000000	2.44242410074483
6.08000000000000	2.52511046656889
6.09000000000000	2.60810079469346
6.10000000000000	2.69137485460946
6.11000000000000	2.77491226328830
6.12000000000000	2.85869249152399
6.13000000000000	2.94269487033637
6.14000000000000	3.02689859743323
6.15000000000000	3.11128274372892
6.16000000000000	3.19582625991739
6.17000000000000	3.28050798309714
6.18000000000000	3.36530664344577
6.19000000000000	3.45020087094181
6.20000000000000	3.53516920213152
6.21000000000000	3.62019008693810
6.22000000000000	3.70524189551094
6.23000000000000	3.79030292511259
6.24000000000000	3.87535140704089
6.25000000000000	3.96036551358380
6.26000000000000	4.04532336500447
6.27000000000000	4.13020303655405
6.28000000000000	4.21498256550974
6.29000000000000	4.29963995823563
6.30000000000000	4.38415319726366
6.31000000000000	4.46850024839219
6.32000000000000	4.55265906779985
6.33000000000000	4.63660760917182
6.34000000000000	4.72032383083616
6.35000000000000	4.80378570290759
6.36000000000000	4.88697121443612
6.37000000000000	4.96985838055801
6.38000000000000	5.05242524964638
6.39000000000000	5.13464991045917
6.40000000000000	5.21651049928133
6.41000000000000	5.29798520705946
6.42000000000000	5.37905228652545
6.43000000000000	5.45969005930726
6.44000000000000	5.53987692302384
6.45000000000000	5.61959135836184
6.46000000000000	5.69881193613149
6.47000000000000	5.77751732429896
6.48000000000000	5.85568629499302
6.49000000000000	5.93329773148301
6.50000000000000	6.01033063512596
6.51000000000000	6.08676413228012
6.52000000000000	6.16257748118249
6.53000000000000	6.23775007878783
6.54000000000000	6.31226146756671
6.55000000000000	6.38609134226008
6.56000000000000	6.45921955658788
6.57000000000000	6.53162612990946
6.58000000000000	6.60329125383302
6.59000000000000	6.67419529877206
6.60000000000000	6.74431882044624
6.61000000000000	6.81364256632429
6.62000000000000	6.88214748200671
6.63000000000000	6.94981471754594
6.64000000000000	7.01662563370155
6.65000000000000	7.08256180812842
6.66000000000000	7.14760504149551
6.67000000000000	7.21173736353296
6.68000000000000	7.27494103900536
6.69000000000000	7.33719857360923
6.70000000000000	7.39849271979209
6.71000000000000	7.45880648249151
6.72000000000000	7.51812312479175
6.73000000000000	7.57642617349595
6.74000000000000	7.63369942461211
6.75000000000000	7.68992694875037
6.76000000000000	7.74509309643017
6.77000000000000	7.79918250329502
6.78000000000000	7.85218009523303
6.79000000000000	7.90407109340145
6.80000000000000	7.95484101915332
6.81000000000000	8.00447569886440
6.82000000000000	8.05296126865874
6.83000000000000	8.10028417903113
6.84000000000000	8.14643119936456
6.85000000000000	8.19138942234147
6.86000000000000	8.23514626824678
6.87000000000000	8.27768948916130
6.88000000000000	8.31900717304412
6.89000000000000	8.35908774770226
6.90000000000000	8.39791998464633
6.91000000000000	8.43549300283072
6.92000000000000	8.47179627227701
6.93000000000000	8.50681961757927
6.94000000000000	8.54055322128991
6.95000000000000	8.57298762718503
6.96000000000000	8.60411374340797
6.97000000000000	8.63392284548988
6.98000000000000	8.66240657924640
6.99000000000000	8.68955696354923
7	8.71536639297170
7.01000000000000	8.73982764030733
7.02000000000000	8.76293385896062
7.03000000000000	8.78467858520889
7.04000000000000	8.80505574033483
7.05000000000000	8.82405963262858
7.06000000000000	8.84168495925890
7.07000000000000	8.85792680801258
7.08000000000000	8.87278065890163
7.09000000000000	8.88624238563767
7.10000000000000	8.89830825697283
7.11000000000000	8.90897493790694
7.12000000000000	8.91823949076044
7.13000000000000	8.92609937611267
7.14000000000000	8.93255245360522
7.15000000000000	8.93759698261018
7.16000000000000	8.94123162276284
7.17000000000000	8.94345543435897
7.18000000000000	8.94426787861628
7.19000000000000	8.94366881780019
7.20000000000000	8.94165851521385
7.21000000000000	8.93823763505231
7.22000000000000	8.93340724212119
7.23000000000000	8.92716880141970
7.24000000000000	8.91952417758836
7.25000000000000	8.91047563422170
7.26000000000000	8.90002583304596
7.27000000000000	8.88817783296249
7.28000000000000	8.87493508895692
7.29000000000000	8.86030145087474
7.30000000000000	8.84428116206360
7.31000000000000	8.82687885788305
7.32000000000000	8.80809956408212
7.33000000000000	8.78794869504547
7.34000000000000	8.76643205190876
7.35000000000000	8.74355582054399
7.36000000000000	8.71932656941552
7.37000000000000	8.69375124730762
7.38000000000000	8.66683718092448
7.39000000000000	8.63859207236344
7.40000000000000	8.60902399646257
7.41000000000000	8.57814139802346
7.42000000000000	8.54595308891043
7.43000000000000	8.51246824502706
7.44000000000000	8.47769640317129
7.45000000000000	8.44164745777036
7.46000000000000	8.40433165749662
7.47000000000000	8.36575960176561
7.48000000000000	8.32594223711771
7.49000000000000	8.28489085348471
7.50000000000000	8.24261708034265
7.51000000000000	8.19913288275244
7.52000000000000	8.15445055728974
7.53000000000000	8.10858272786546
7.54000000000000	8.06154234143873
7.55000000000000	8.01334266362364
7.56000000000000	7.96399727419160
7.57000000000000	7.91352006247084
7.58000000000000	7.86192522264492
7.59000000000000	7.80922724895183
7.60000000000000	7.75544093078551
7.61000000000000	7.70058134770175
7.62000000000000	7.64466386433006
7.63000000000000	7.58770412519373
7.64000000000000	7.52971804943949
7.65000000000000	7.47072182547940
7.66000000000000	7.41073190554625
7.67000000000000	7.34976500016508
7.68000000000000	7.28783807254233
7.69000000000000	7.22496833287510
7.70000000000000	7.16117323258248
7.71000000000000	7.09647045846094
7.72000000000000	7.03087792676609
7.73000000000000	6.96441377722294
7.74000000000000	6.89709636696680
7.75000000000000	6.82894426441722
7.76000000000000	6.75997624308691
7.77000000000000	6.69021127532817
7.78000000000000	6.61966852601911
7.79000000000000	6.54836734619175
7.80000000000000	6.47632726660453
7.81000000000000	6.40356799126154
7.82000000000000	6.33010939088076
7.83000000000000	6.25597149631378
7.84000000000000	6.18117449191933
7.85000000000000	6.10573870889305
7.86000000000000	6.02968461855590
7.87000000000000	5.95303282560378
7.88000000000000	5.87580406132063
7.89000000000000	5.79801917675749
7.90000000000000	5.71969913588017
7.91000000000000	5.64086500868780
7.92000000000000	5.56153796430495
7.93000000000000	5.48173926404941
7.94000000000000	5.40149025447889
7.95000000000000	5.32081236041816
7.96000000000000	5.23972707797009
7.97000000000000	5.15825596751241
7.98000000000000	5.07642064668304
7.99000000000000	4.99424278335653
8	4.91174408861385
8.01000000000000	4.82894630970845
8.02000000000000	4.74587122303073
8.03000000000000	4.66254062707364
8.04000000000000	4.57897633540198
8.05000000000000	4.49520016962760
8.06000000000000	4.41123395239344
8.07000000000000	4.32709950036846
8.08000000000000	4.24281861725644
8.09000000000000	4.15841308682048
8.10000000000000	4.07390466592638
8.11000000000000	3.98931507760687
8.12000000000000	3.90466600414928
8.13000000000000	3.81997908020928
8.14000000000000	3.73527588595260
8.15000000000000	3.65057794022806
8.16000000000000	3.56590669377295
8.17000000000000	3.48128352245481
8.18000000000000	3.39672972055031
8.19000000000000	3.31226649406488
8.20000000000000	3.22791495409483
8.21000000000000	3.14369611023402
8.22000000000000	3.05963086402826
8.23000000000000	2.97574000247857
8.24000000000000	2.89204419159669
8.25000000000000	2.80856397001405
8.26000000000000	2.72531974264725
8.27000000000000	2.64233177442161
8.28000000000000	2.55962018405526
8.29000000000000	2.47720493790604
8.30000000000000	2.39510584388269
8.31000000000000	2.31334254542328
8.32000000000000	2.23193451554216
8.33000000000000	2.15090105094807
8.34000000000000	2.07026126623478
8.35000000000000	1.99003408814678
8.36000000000000	1.91023824992174
8.37000000000000	1.83089228571147
8.38000000000000	1.75201452508357
8.39000000000000	1.67362308760527
8.40000000000000	1.59573587751171
8.41000000000000	1.51837057845976
8.42000000000000	1.44154464836997
8.43000000000000	1.36527531435748
8.44000000000000	1.28957956775425
8.45000000000000	1.21447415922376
8.46000000000000	1.13997559397010
8.47000000000000	1.06610012704285
8.48000000000000	0.992863758739027
8.49000000000000	0.920282230104284
8.50000000000000	0.848371018533880
8.51000000000000	0.777145333475582
8.52000000000000	0.706620112235414
8.53000000000000	0.636810015887687
8.54000000000000	0.567729425290734
8.55000000000000	0.499392437209218
8.56000000000000	0.431812860544708
8.57000000000000	0.365004212675187
8.58000000000000	0.298979715904952
8.59000000000000	0.233752294025738
8.60000000000000	0.169334568990184
8.61000000000000	0.105738857698709
8.62000000000000	0.0429771689005197
8.63000000000000	0.0189387997901678
8.64000000000000	0.0799976647620343
8.65000000000000	0.140188359157589
8.66000000000000	0.199500135506874
8.67000000000000	0.257922568242511
8.68000000000000	0.315445556096296
8.69000000000000	0.372059324375982
8.70000000000000	0.427754427121997
8.71000000000000	0.482521749143641
8.72000000000000	0.536352507934122
8.73000000000000	0.589238255464104
8.74000000000000	0.641170879853176
8.75000000000000	0.692142606919339
8.76000000000000	0.742146001605664
8.77000000000000	0.791173969284314
8.78000000000000	0.839219756937443
8.79000000000000	0.886276954215040
8.80000000000000	0.932339494369435
8.81000000000000	0.977401655066451
8.82000000000000	1.02145805907328
8.83000000000000	1.06450367482294
8.84000000000000	1.10653381685558
8.85000000000000	1.14754414613657
8.86000000000000	1.18753067025172
8.87000000000000	1.22648974347972
8.88000000000000	1.26441806674201
8.89000000000000	1.30131268743065
8.90000000000000	1.33717099911420
8.91000000000000	1.37199074112227
8.92000000000000	1.40576999800899
8.93000000000000	1.43850719889603
8.94000000000000	1.47020111669566
8.95000000000000	1.50085086721431
8.96000000000000	1.53045590813741
8.97000000000000	1.55901603789609
8.98000000000000	1.58653139441646
8.99000000000000	1.61300245375213
9	1.63843002860096
9.01000000000000	1.66281526670663
9.02000000000000	1.68615964914610
9.03000000000000	1.70846498850372
9.04000000000000	1.72973342693306
9.05000000000000	1.74996743410741
9.06000000000000	1.76916980505993
9.07000000000000	1.78734365791462
9.08000000000000	1.80449243150917
9.09000000000000	1.82061988291081
9.10000000000000	1.83573008482642
9.11000000000000	1.84982742290808
9.12000000000000	1.86291659295531
9.13000000000000	1.87500259801536
9.14000000000000	1.88609074538278
9.15000000000000	1.89618664349979
9.16000000000000	1.90529619875864
9.17000000000000	1.91342561220770
9.18000000000000	1.92058137616236
9.19000000000000	1.92677027072267
9.20000000000000	1.93199936019888
9.21000000000000	1.93627598944669
9.22000000000000	1.93960778011370
9.23000000000000	1.94200262679875
9.24000000000000	1.94346869312569
9.25000000000000	1.94401440773347
9.26000000000000	1.94364846018399
9.27000000000000	1.94237979678974
9.28000000000000	1.94021761636273
9.29000000000000	1.93717136588674
9.30000000000000	1.93325073611452
9.31000000000000	1.92846565709188
9.32000000000000	1.92282629361049
9.33000000000000	1.91634304059136
9.34000000000000	1.90902651840077
9.35000000000000	1.90088756810071
9.36000000000000	1.89193724663571
9.37000000000000	1.88218682195805
9.38000000000000	1.87164776809336
9.39000000000000	1.86033176014852
9.40000000000000	1.84825066926410
9.41000000000000	1.83541655751306
9.42000000000000	1.82184167274814
9.43000000000000	1.80753844339963
9.44000000000000	1.79251947322592
9.45000000000000	1.77679753601872
9.46000000000000	1.76038557026521
9.47000000000000	1.74329667376908
9.48000000000000	1.72554409823271
9.49000000000000	1.70714124380267
9.50000000000000	1.68810165358047
9.51000000000000	1.66843900810099
9.52000000000000	1.64816711978052
9.53000000000000	1.62729992733684
9.54000000000000	1.60585149018316
9.55000000000000	1.58383598279846
9.56000000000000	1.56126768907619
9.57000000000000	1.53816099665353
9.58000000000000	1.51453039122359
9.59000000000000	1.49039045083245
9.60000000000000	1.46575584016341
9.61000000000000	1.44064130481068
9.62000000000000	1.41506166554452
9.63000000000000	1.38903181257015
9.64000000000000	1.36256669978257
9.65000000000000	1.33568133901952
9.66000000000000	1.30839079431459
9.67000000000000	1.28071017615286
9.68000000000000	1.25265463573109
9.69000000000000	1.22423935922461
9.70000000000000	1.19547956206317
9.71000000000000	1.16639048321772
9.72000000000000	1.13698737950043
9.73000000000000	1.10728551987984
9.74000000000000	1.07730017981350
9.75000000000000	1.04704663559993
9.76000000000000	1.01654015875223
9.77000000000000	0.985796010395167
9.78000000000000	0.954829435687928
9.79000000000000	0.923655658274629
9.80000000000000	0.892289874764354
9.81000000000000	0.860747249243026
9.82000000000000	0.829042907818828
9.83000000000000	0.797191933203358
9.84000000000000	0.765209359330274
9.85000000000000	0.733110166013504
9.86000000000000	0.700909273646816
9.87000000000000	0.668621537946692
9.88000000000000	0.636261744740405
9.89000000000000	0.603844604800953
9.90000000000000	0.571384748730967
9.91000000000000	0.538896721897032
9.92000000000000	0.506394979416588
9.93000000000000	0.473893881198704
9.94000000000000	0.441407687040823
9.95000000000000	0.408950551782992
9.96000000000000	0.376536520521213
9.97000000000000	0.344179523881659
9.98000000000000	0.311893373357255
9.99000000000000	0.279691756708315
10	0.247588233428620
10.0100000000000	0.215596230278645
10.0200000000000	0.183729036887308
10.0300000000000	0.151999801423666
10.0400000000000	0.120421526340161
10.0500000000000	0.0890070641885230
10.0600000000000	0.0577691135100656
10.0700000000000	0.0267202148012632
10.0800000000000	0.00412725344363232
10.0900000000000	0.0347610786120851
10.1000000000000	0.0651692177733519
10.1100000000000	0.0953398013981064
10.1200000000000	0.125261136996429
10.1300000000000	0.154921712672945
10.1400000000000	0.184310200598227
10.1500000000000	0.213415460395104
10.1600000000000	0.242226542439233
10.1700000000000	0.270732691072559
10.1800000000000	0.298923347729063
10.1900000000000	0.326788153971719
10.2000000000000	0.354316954439765
10.2100000000000	0.381499799705552
10.2200000000000	0.408326949040150
10.2300000000000	0.434788873086955
10.2400000000000	0.460876256442499
10.2500000000000	0.486580000143935
10.2600000000000	0.511891224062467
10.2700000000000	0.536801269202082
10.2800000000000	0.561301699903169
10.2900000000000	0.585384305950297
10.3000000000000	0.609041104583914
10.3100000000000	0.632264342415252
10.3200000000000	0.655046497244310
10.3300000000000	0.677380279780259
10.3400000000000	0.699258635264258
10.3500000000000	0.720674744994090
10.3600000000000	0.741622027750596
10.3700000000000	0.762094141125577
10.3800000000000	0.782084982751018
10.3900000000000	0.801588691429602
10.4000000000000	0.820599648166202
10.4100000000000	0.839112477100559
10.4200000000000	0.857122046340947
10.4300000000000	0.874623468698948
10.4400000000000	0.891612102325350
10.4500000000000	0.908083551247321
10.4600000000000	0.924033665806950
10.4700000000000	0.939458543001390
10.4800000000000	0.954354526724772
10.4900000000000	0.968718207912199
10.5000000000000	0.982546424586076
10.5100000000000	0.995836261805117
10.5200000000000	1.00858505151644
10.5300000000000	1.02079037231110
10.5400000000000	1.03245004908350
10.5500000000000	1.04356215259533
10.5600000000000	1.05412499894421
10.5700000000000	1.06413714893796
10.5800000000000	1.07359740737491
10.5900000000000	1.08250482223080
10.6000000000000	1.09085868375309
10.6100000000000	1.09865852346334
10.6200000000000	1.10590411306826
10.6300000000000	1.11259546328038
10.6400000000000	1.11873282254901
10.6500000000000	1.12431667570237
10.6600000000000	1.12934774250169
10.6700000000000	1.13382697610834
10.6800000000000	1.13775556146469
10.6900000000000	1.14113491358982
10.7000000000000	1.14396667579104
10.7100000000000	1.14625271779217
10.7200000000000	1.14799513377975
10.7300000000000	1.14919624036811
10.7400000000000	1.14985857448454
10.7500000000000	1.14998489117563
10.7600000000000	1.14957816133597
10.7700000000000	1.14864156936034
10.7800000000000	1.14717851072073
10.7900000000000	1.14519258946929
10.8000000000000	1.14268761566858
10.8100000000000	1.13966760275042
10.8200000000000	1.13613676480451
10.8300000000000	1.13209951379846
10.8400000000000	1.12756045673020
10.8500000000000	1.12252439271454
10.8600000000000	1.11699631000502
10.8700000000000	1.11098138295262
10.8800000000000	1.10448496890280
10.8900000000000	1.09751260503211
10.9000000000000	1.09007000512628
10.9100000000000	1.08216305630086
10.9200000000000	1.07379781566624
10.9300000000000	1.06498050693849
10.9400000000000	1.05571751699753
10.9500000000000	1.04601539239432
10.9600000000000	1.03588083580861
10.9700000000000	1.02532070245882
10.9800000000000	1.01434199646574
10.9900000000000	1.00295186717167
11	0.991157605416582
11.0100000000000	0.978966639773095
11.0200000000000	0.966386532741799
11.0300000000000	0.953424976908698
11.0400000000000	0.940089791066427
11.0500000000000	0.926388916300952
11.0600000000000	0.912330412045493
11.0700000000000	0.897922452103294
11.0800000000000	0.883173320641085
11.0900000000000	0.868091408154904
11.1000000000000	0.852685207409973
11.1100000000000	0.836963309356473
11.1200000000000	0.820934399022853
11.1300000000000	0.804607251388531
11.1400000000000	0.787990727237592
11.1500000000000	0.771093768995413
11.1600000000000	0.753925396549798
11.1700000000000	0.736494703058516
11.1800000000000	0.718810850744892
11.1900000000000	0.700883066683261
11.2000000000000	0.682720638576009
11.2100000000000	0.664332910523995
11.2200000000000	0.645729278792005
11.2300000000000	0.626919187571090
11.2400000000000	0.607912124739451
11.2500000000000	0.588717617623639
11.2600000000000	0.569345228761740
11.2700000000000	0.549804551670383
11.2800000000000	0.530105206617113
11.2900000000000	0.510256836400017
11.3000000000000	0.490269102136128
11.3100000000000	0.470151679060441
11.3200000000000	0.449914252337095
11.3300000000000	0.429566512884475
11.3400000000000	0.409118153215823
11.3500000000000	0.388578863297088
11.3600000000000	0.367958326423517
11.3700000000000	0.347266215116721
11.3800000000000	0.326512187043802
11.3900000000000	0.305705880959990
11.4000000000000	0.284856912676632
11.4100000000000	0.263974871055809
11.4200000000000	0.243069314033310
11.4300000000000	0.222149764671414
11.4400000000000	0.201225707243012
11.4500000000000	0.180306583348546
11.4600000000000	0.159401788067218
11.4700000000000	0.138520666143999
11.4800000000000	0.117672508213765
11.4900000000000	0.0968665470640408
11.5000000000000	0.0761119539377692
11.5100000000000	0.0554178348773636
11.5200000000000	0.0347932271115436
11.5300000000000	0.0142470954861774
11.5400000000000	0.00621167105956411
11.5500000000000	0.0265742629703700
11.5600000000000	0.0468319535040920
11.5700000000000	0.0669761021119714
11.5800000000000	0.0869981577684357
11.5900000000000	0.106889662249465
11.6000000000000	0.126642253358261
11.6100000000000	0.146247668097054
11.6200000000000	0.165697745784054
11.6300000000000	0.184984431114323
11.6400000000000	0.204099777163668
11.6500000000000	0.223035948334336
11.6600000000000	0.241785223241701
11.6700000000000	0.260339997540837
11.6800000000000	0.278692786692076
11.6900000000000	0.296836228664650
11.7000000000000	0.314763086577464
11.7100000000000	0.332466251276229
11.7200000000000	0.349938743846045
11.7300000000000	0.367173718058699
11.7400000000000	0.384164462753807
11.7500000000000	0.400904404153200
11.7600000000000	0.417387108107677
11.7700000000000	0.433606282275611
11.7800000000000	0.449555778232607
11.7900000000000	0.465229593511680
11.8000000000000	0.480621873573367
11.8100000000000	0.495726913705115
11.8200000000000	0.510539160849564
11.8300000000000	0.525053215361115
11.8400000000000	0.539263832690341
11.8500000000000	0.553165924995843
11.8600000000000	0.566754562683131
11.8700000000000	0.580024975870109
11.8800000000000	0.592972555778920
11.8900000000000	0.605592856053775
11.9000000000000	0.617881594004459
11.9100000000000	0.629834651775410
11.9200000000000	0.641448077439978
11.9300000000000	0.652718086019816
11.9400000000000	0.663641060429195
11.9500000000000	0.674213552344145
11.9600000000000	0.684432282996313
11.9700000000000	0.694294143891518
11.9800000000000	0.703796197452968
11.9900000000000	0.712935677589101
12	0.721709990186188
12.0100000000000	0.730116713525664
12.0200000000000	0.738153598626352
12.0300000000000	0.745818569511726
12.0400000000000	0.753109723402281
12.0500000000000	0.760025330833343
12.0600000000000	0.766563835698431
12.0700000000000	0.772723855218466
12.0800000000000	0.778504179837138
12.0900000000000	0.783903773042696
12.1000000000000	0.788921771116541
12.1100000000000	0.793557482808977
12.1200000000000	0.797810388942551
12.1300000000000	0.801680141943354
12.1400000000000	0.805166565300831
12.1500000000000	0.808269652956498
12.1600000000000	0.810989568622149
12.1700000000000	0.813326645028066
12.1800000000000	0.815281383101808
12.1900000000000	0.816854451078190
12.2000000000000	0.818046683541053
12.2100000000000	0.818859080397510
12.2200000000000	0.819292805785316
12.2300000000000	0.819349186914081
12.2400000000000	0.819029712841059
12.2500000000000	0.818336033182247
12.2600000000000	0.817269956759600
12.2700000000000	0.815833450185145
12.2800000000000	0.814028636382821
12.2900000000000	0.811857793048906
12.3000000000000	0.809323351051900
12.3100000000000	0.806427892772748
12.3200000000000	0.803174150386336
12.3300000000000	0.799565004085188
12.3400000000000	0.795603480246330
12.3500000000000	0.791292749542292
12.3600000000000	0.786636124997267
12.3700000000000	0.781637059989426
12.3800000000000	0.776299146200439
12.3900000000000	0.770626111513257
12.4000000000000	0.764621817859248
12.4100000000000	0.758290259015749
12.4200000000000	0.751635558355172
12.4300000000000	0.744661966546770
12.4400000000000	0.737373859212250
12.4500000000000	0.729775734536318
12.4600000000000	0.721872210833424
12.4700000000000	0.713668024071804
12.4800000000000	0.705168025356086
12.4900000000000	0.696377178369664
12.5000000000000	0.687300556778044
12.5100000000000	0.677943341594433
12.5200000000000	0.668310818508804
12.5300000000000	0.658408375181728
12.5400000000000	0.648241498504212
12.5500000000000	0.637815771824861
12.5600000000000	0.627136872145646
12.5700000000000	0.616210567287582
12.5800000000000	0.605042713027616
12.5900000000000	0.593639250208086
12.6000000000000	0.582006201820039
12.6100000000000	0.570149670061722
12.6200000000000	0.558075833373686
12.6300000000000	0.545790943451723
12.6400000000000	0.533301322239063
12.6500000000000	0.520613358899185
12.6600000000000	0.507733506770559
12.6700000000000	0.494668280304702
12.6800000000000	0.481424251988954
12.6900000000000	0.468008049255255
12.7000000000000	0.454426351376366
12.7100000000000	0.440685886350865
12.7200000000000	0.426793427778299
12.7300000000000	0.412755791725833
12.7400000000000	0.398579833587859
12.7500000000000	0.384272444939741
12.7600000000000	0.369840550387303
12.7700000000000	0.355291104413211
12.7800000000000	0.340631088221734
12.7900000000000	0.325867506583175
12.8000000000000	0.311007384679370
12.8100000000000	0.296057764951552
12.8200000000000	0.281025703951948
12.8300000000000	0.265918269200452
12.8400000000000	0.250742536047642
12.8500000000000	0.235505584545592
12.8600000000000	0.220214496327614
12.8700000000000	0.204876351498362
12.8800000000000	0.189498225535610
12.8900000000000	0.174087186204814
12.9000000000000	0.158650290488016
12.9100000000000	0.143194581528078
12.9200000000000	0.127727085589694
12.9300000000000	0.112254809038296
12.9400000000000	0.0967847353382520
12.9500000000000	0.0813238220713502
12.9600000000000	0.0658789979769874
12.9700000000000	0.0504571600151573
12.9800000000000	0.0350651704533835
12.9900000000000	0.0197098539788989
13	0.00439799483707504
13.0100000000000	0.0108636660026671
13.0200000000000	0.0260684336523625
13.0300000000000	0.0412096620813147
13.0400000000000	0.0562807568611533
13.0500000000000	0.0712751778790364
13.0600000000000	0.0861864420178953
13.0700000000000	0.101008125802813
13.0800000000000	0.115733868012348
13.0900000000000	0.130357372253913
13.1000000000000	0.144872409502229
13.1100000000000	0.159272820599767
13.1200000000000	0.173552518718381
13.1300000000000	0.187705491781122
13.1400000000000	0.201725804843308
13.1500000000000	0.215607602432020
13.1600000000000	0.229345110843151
13.1700000000000	0.242932640395067
13.1800000000000	0.256364587638213
13.1900000000000	0.269635437519732
13.2000000000000	0.282739765502346
13.2100000000000	0.295672239636796
13.2200000000000	0.308427622587014
13.2300000000000	0.321000773607387
13.2400000000000	0.333386650471388
13.2500000000000	0.345580311350882
13.2600000000000	0.357576916645518
13.2700000000000	0.369371730761530
13.2800000000000	0.380960123839386
13.2900000000000	0.392337573429666
13.3000000000000	0.403499666116672
13.3100000000000	0.414442099089213
13.3200000000000	0.425160681658028
13.3300000000000	0.435651336719456
13.3400000000000	0.445910102164795
13.3500000000000	0.455933132234995
13.3600000000000	0.465716698820268
13.3700000000000	0.475257192704187
13.3800000000000	0.484551124751973
13.3900000000000	0.493595127042631
13.4000000000000	0.502385953944593
13.4100000000000	0.510920483134626
13.4200000000000	0.519195716559740
13.4300000000000	0.527208781341850
13.4400000000000	0.534956930625006
13.4500000000000	0.542437544365020
13.4600000000000	0.549648130061287
13.4700000000000	0.556586323430734
13.4800000000000	0.563249889023747
13.4900000000000	0.569636720782024
13.5000000000000	0.575744842538275
13.5100000000000	0.581572408457778
13.5200000000000	0.587117703421735
13.5300000000000	0.592379143352495
13.5400000000000	0.597355275480682
13.5500000000000	0.602044778554263
13.5600000000000	0.606446462989701
13.5700000000000	0.610559270965283
13.5800000000000	0.614382276456772
13.5900000000000	0.617914685215550
13.6000000000000	0.621155834689464
13.6100000000000	0.624105193886553
13.6200000000000	0.626762363181942
13.6300000000000	0.629127074068123
13.6400000000000	0.631199188848949
13.6500000000000	0.632978700277628
13.6600000000000	0.634465731139047
13.6700000000000	0.635660533776810
13.6800000000000	0.636563489565341
13.6900000000000	0.637175108327461
13.7000000000000	0.637496027697875
13.7100000000000	0.637527012432997
13.7200000000000	0.637268953667595
13.7300000000000	0.636722868118730
13.7400000000000	0.635889897237515
13.7500000000000	0.634771306309210
13.7600000000000	0.633368483502209
13.7700000000000	0.631682938866496
13.7800000000000	0.629716303282156
13.7900000000000	0.627470327358545
13.8000000000000	0.624946880284762
13.8100000000000	0.622147948632069
13.8200000000000	0.619075635108914
13.8300000000000	0.615732157269263
13.8400000000000	0.612119846174926
13.8500000000000	0.608241145012611
13.8600000000000	0.604098607666449
13.8700000000000	0.599694897246721
13.8800000000000	0.595032784575590
13.8900000000000	0.590115146630597
13.9000000000000	0.584944964946767
13.9100000000000	0.579525323978080
13.9200000000000	0.573859409419215
13.9300000000000	0.567950506488353
13.9400000000000	0.561801998171934
13.9500000000000	0.555417363432259
13.9600000000000	0.548800175378779
13.9700000000000	0.541954099404011
13.9800000000000	0.534882891285004
13.9900000000000	0.527590395251240
14	0.520080542019952
14.0100000000000	0.512357346799789
14.0200000000000	0.504424907263785
14.0300000000000	0.496287401492620
14.0400000000000	0.487949085889137
14.0500000000000	0.479414293065118
14.0600000000000	0.470687429701307
14.0700000000000	0.461772974381709
14.0800000000000	0.452675475403132
14.0900000000000	0.443399548561079
14.1000000000000	0.433949874912931
14.1100000000000	0.424331198519522
14.1200000000000	0.414548324166096
14.1300000000000	0.404606115063781
14.1400000000000	0.394509490532521
14.1500000000000	0.384263423666611
14.1600000000000	0.373872938983876
14.1700000000000	0.363343110059538
14.1800000000000	0.352679057145877
14.1900000000000	0.341885944778745
14.2000000000000	0.330968979371978
14.2100000000000	0.319933406800856
14.2200000000000	0.308784509975632
14.2300000000000	0.297527606406191
14.2400000000000	0.286168045759034
14.2500000000000	0.274711207407525
14.2600000000000	0.263162497976564
14.2700000000000	0.251527348882781
14.2800000000000	0.239811213871264
14.2900000000000	0.228019566549954
14.3000000000000	0.216157897922765
14.3100000000000	0.204231713922476
14.3200000000000	0.192246532944540
14.3300000000000	0.180207883382757
14.3400000000000	0.168121301167984
14.3500000000000	0.155992327310904
14.3600000000000	0.143826505449870
14.3700000000000	0.131629379404911
14.3800000000000	0.119406490738928
14.3900000000000	0.107163376327152
14.4000000000000	0.0949055659357845
14.4100000000000	0.0826385798110200
14.4200000000000	0.0703679262792640
14.4300000000000	0.0580990993597217
14.4400000000000	0.0458375763902495
14.4500000000000	0.0335888156675128
14.4600000000000	0.0213582541024018
14.4700000000000	0.00915130489171516
14.4800000000000	0.00302664479298772
14.4900000000000	0.0151702360983845
14.5000000000000	0.0272741407632342
14.5100000000000	0.0393330633722468
14.5200000000000	0.0513417435890286
14.5300000000000	0.0632949583671065
14.5400000000000	0.0751875241382797
14.5500000000000	0.0870142989773024
14.5600000000000	0.0987701847420822
14.5700000000000	0.110450129188531
14.5800000000000	0.122049128059228
14.5900000000000	0.133562227145029
14.6000000000000	0.144984524318855
14.6100000000000	0.156311171540871
14.6200000000000	0.167537376834158
14.6300000000000	0.178658406230284
14.6400000000000	0.189669585683854
14.6500000000000	0.200566302955364
14.6600000000000	0.211344009461722
14.6700000000000	0.221998222093508
14.6800000000000	0.232524524998527
14.6900000000000	0.242918571330825
14.7000000000000	0.253176084964531
14.7100000000000	0.263292862171951
14.7200000000000	0.273264773265198
14.7300000000000	0.283087764200815
14.7400000000000	0.292757858146786
14.7500000000000	0.302271157011363
14.7600000000000	0.311623842933123
14.7700000000000	0.320812179731773
14.7800000000000	0.329832514319179
14.7900000000000	0.338681278070055
14.8000000000000	0.347354988151952
14.8100000000000	0.355850248813932
14.8200000000000	0.364163752633665
14.8300000000000	0.372292281722360
14.8400000000000	0.380232708887234
14.8500000000000	0.387981998751112
14.8600000000000	0.395537208828755
14.8700000000000	0.402895490559657
14.8800000000000	0.410054090296854
14.8900000000000	0.417010350251603
14.9000000000000	0.423761709393518
14.9100000000000	0.430305704305948
14.9200000000000	0.436639969996382
14.9300000000000	0.442762240661577
14.9400000000000	0.448670350407295
14.9500000000000	0.454362233922410
14.9600000000000	0.459835927107236
14.9700000000000	0.465089567655922
14.9800000000000	0.470121395592825
14.9900000000000	0.474929753762719
15	0.479513088274778

==> Fig_leak/47.txt <==
-5	0.306892744388182
-4.99000000000000	0.306743657811132
-4.98000000000000	0.306447848034756
-4.97000000000000	0.306005243835318
-4.96000000000000	0.305415843694861
-4.95000000000000	0.304679715906333
-4.94000000000000	0.303796998645818
-4.93000000000000	0.302767900011758
-4.92000000000000	0.301592698031107
-4.91000000000000	0.300271740632374
-4.90000000000000	0.298805445585498
-4.89000000000000	0.297194300408544
-4.88000000000000	0.295438862241213
-4.87000000000000	0.293539757685170
-4.86000000000000	0.291497682611215
-4.85000000000000	0.289313401933344
-4.84000000000000	0.286987749349745
-4.83000000000000	0.284521627050809
-4.82000000000000	0.281916005394241
-4.81000000000000	0.279171922547369
-4.80000000000000	0.276290484096780
-4.79000000000000	0.273272862625405
-4.78000000000000	0.270120297257212
-4.77000000000000	0.266834093169664
-4.76000000000000	0.263415621074137
-4.75000000000000	0.259866316664472
-4.74000000000000	0.256187680033899
-4.73000000000000	0.252381275060530
-4.72000000000000	0.248448728761693
-4.71000000000000	0.244391730617347
-4.70000000000000	0.240212031862840
-4.69000000000000	0.235911444751332
-4.68000000000000	0.231491841786141
-4.67000000000000	0.226955154923367
-4.66000000000000	0.222303374745101
-4.65000000000000	0.217538549603567
-4.64000000000000	0.212662784736569
-4.63000000000000	0.207678241354607
-4.62000000000000	0.202587135700046
-4.61000000000000	0.197391738078757
-4.60000000000000	0.192094371864617
-4.59000000000000	0.186697412477334
-4.58000000000000	0.181203286333991
-4.57000000000000	0.175614469774819
-4.56000000000000	0.169933487963622
-4.55000000000000	0.164162913763355
-4.54000000000000	0.158305366587341
-4.53000000000000	0.152363511226654
-4.52000000000000	0.146340056654136
-4.51000000000000	0.140237754805643
-4.50000000000000	0.134059399339005
-4.49000000000000	0.127807824371276
-4.48000000000000	0.121485903194844
-4.47000000000000	0.115096546972960
-4.46000000000000	0.108642703415291
-4.45000000000000	0.102127355434052
-4.44000000000000	0.0955535197813762
-4.43000000000000	0.0889242456685015
-4.42000000000000	0.0822426133674023
-4.41000000000000	0.0755117327955224
-4.40000000000000	0.0687347420842252
-4.39000000000000	0.0619148061316179
-4.38000000000000	0.0550551151404434
-4.37000000000000	0.0481588831416417
-4.36000000000000	0.0412293465043371
-4.35000000000000	0.0342697624328563
-4.34000000000000	0.0272834074515455
-4.33000000000000	0.0202735758780065
-4.32000000000000	0.0132435782855195
-4.31000000000000	0.00619673995532660
-4.30000000000000	0.000863600680488404
-4.29000000000000	0.00793409360481894
-4.28000000000000	0.0150113787893123
-4.27000000000000	0.0220920877753696
-4.26000000000000	0.0291728452616597
-4.25000000000000	0.0362502706973559
-4.24000000000000	0.0433209798804026
-4.23000000000000	0.0503815865600416
-4.22000000000000	0.0574287040428324
-4.21000000000000	0.0644589468014193
-4.20000000000000	0.0714689320853333
-4.19000000000000	0.0784552815329792
-4.18000000000000	0.0854146227841338
-4.17000000000000	0.0923435910921497
-4.16000000000000	0.0992388309350943
-4.15000000000000	0.106096997625096
-4.14000000000000	0.112914758915092
-4.13000000000000	0.119688796602247
-4.12000000000000	0.126415808127255
-4.11000000000000	0.133092508168770
-4.10000000000000	0.139715630232212
-4.09000000000000	0.146281928232158
-4.08000000000000	0.152788178067602
-4.07000000000000	0.159231179189291
-4.06000000000000	0.165607756158391
-4.05000000000000	0.171914760195743
-4.04000000000000	0.178149070720954
-4.03000000000000	0.184307596880568
-4.02000000000000	0.190387279064598
-4.01000000000000	0.196385090410655
-4	0.202298038294963
-3.99000000000000	0.208123165809535
-3.98000000000000	0.213857553224765
-3.97000000000000	0.219498319436747
-3.96000000000000	0.225042623398593
-3.95000000000000	0.230487665535054
-3.94000000000000	0.235830689139752
-3.93000000000000	0.241068981754322
-3.92000000000000	0.246199876528787
-3.91000000000000	0.251220753562499
-3.90000000000000	0.256129041224974
-3.89000000000000	0.260922217455952
-3.88000000000000	0.265597811044047
-3.87000000000000	0.270153402883363
-3.86000000000000	0.274586627207394
-3.85000000000000	0.278895172799640
-3.84000000000000	0.283076784180306
-3.83000000000000	0.287129262768474
-3.82000000000000	0.291050468019182
-3.81000000000000	0.294838318534802
-3.80000000000000	0.298490793150178
-3.79000000000000	0.302005931990951
-3.78000000000000	0.305381837504519
-3.77000000000000	0.308616675463125
-3.76000000000000	0.311708675938523
-3.75000000000000	0.314656134247740
-3.74000000000000	0.317457411869422
-3.73000000000000	0.320110937330286
-3.72000000000000	0.322615207061214
-3.71000000000000	0.324968786222530
-3.70000000000000	0.327170309498024
-3.69000000000000	0.329218481857284
-3.68000000000000	0.331112079285935
-3.67000000000000	0.332849949483388
-3.66000000000000	0.334431012527702
-3.65000000000000	0.335854261507202
-3.64000000000000	0.337118763118493
-3.63000000000000	0.338223658230543
-3.62000000000000	0.339168162414490
-3.61000000000000	0.339951566438892
-3.60000000000000	0.340573236730107
-3.59000000000000	0.341032615797541
-3.58000000000000	0.341329222623502
-3.57000000000000	0.341462653017406
-3.56000000000000	0.341432579934131
-3.55000000000000	0.341238753756284
-3.54000000000000	0.340881002540208
-3.53000000000000	0.340359232225540
-3.52000000000000	0.339673426808163
-3.51000000000000	0.338823648476417
-3.50000000000000	0.337810037710432
-3.49000000000000	0.336632813344482
-3.48000000000000	0.335292272592271
-3.47000000000000	0.333788791035069
-3.46000000000000	0.332122822572654
-3.45000000000000	0.330294899337005
-3.44000000000000	0.328305631568741
-3.43000000000000	0.326155707456300
-3.42000000000000	0.323845892937856
-3.41000000000000	0.321377031466026
-3.40000000000000	0.318750043735411
-3.39000000000000	0.315965927373026
-3.38000000000000	0.313025756591719
-3.37000000000000	0.309930681806672
-3.36000000000000	0.306681929215111
-3.35000000000000	0.303280800339351
-3.34000000000000	0.299728671533345
-3.33000000000000	0.296026993452902
-3.32000000000000	0.292177290489759
-3.31000000000000	0.288181160169723
-3.30000000000000	0.284040272515108
-3.29000000000000	0.279756369371705
-3.28000000000000	0.275331263700533
-3.27000000000000	0.270766838834675
-3.26000000000000	0.266065047701462
-3.25000000000000	0.261227912010345
-3.24000000000000	0.256257521406740
-3.23000000000000	0.251156032592241
-3.22000000000000	0.245925668411513
-3.21000000000000	0.240568716906278
-3.20000000000000	0.235087530336758
-3.19000000000000	0.229484524171006
-3.18000000000000	0.223762176042527
-3.17000000000000	0.217923024676652
-3.16000000000000	0.211969668786106
-3.15000000000000	0.205904765936231
-3.14000000000000	0.199731031380384
-3.13000000000000	0.193451236865973
-3.12000000000000	0.187068209411661
-3.11000000000000	0.180584830056284
-3.10000000000000	0.174004032579992
-3.09000000000000	0.167328802198209
-3.08000000000000	0.160562174228951
-3.07000000000000	0.153707232734123
-3.06000000000000	0.146767109135342
-3.05000000000000	0.139744980804960
-3.04000000000000	0.132644069632868
-3.03000000000000	0.125467640569720
-3.02000000000000	0.118219000147258
-3.01000000000000	0.110901494976362
-3	0.103518510223515
-2.99000000000000	0.0960734680663798
-2.98000000000000	0.0885698261291461
-2.97000000000000	0.0810110758983942
-2.96000000000000	0.0734007411201807
-2.95000000000000	0.0657423761790255
-2.94000000000000	0.0580395644596361
-2.93000000000000	0.0502959166919983
-2.92000000000000	0.0425150692806873
-2.91000000000000	0.0347006826190902
-2.90000000000000	0.0268564393893666
-2.89000000000000	0.0189860428488836
-2.88000000000000	0.0110932151039359
-2.87000000000000	0.00318169537155018
-2.86000000000000	0.00474476176984230
-2.85000000000000	0.0126823881400452
-2.84000000000000	0.0206274037262260
-2.83000000000000	0.0285760184607393
-2.82000000000000	0.0365244340067966
-2.81000000000000	0.0444688455511364
-2.80000000000000	0.0524054436029142
-2.79000000000000	0.0603304157979061
-2.78000000000000	0.0682399487072307
-2.77000000000000	0.0761302296497171
-2.76000000000000	0.0839974485070630
-2.75000000000000	0.0918377995409547
-2.74000000000000	0.0996474832112755
-2.73000000000000	0.107422707994530
-2.72000000000000	0.115159692201652
-2.71000000000000	0.122854665794339
-2.70000000000000	0.130503872198996
-2.69000000000000	0.138103570117499
-2.68000000000000	0.145650035333873
-2.67000000000000	0.153139562516026
-2.66000000000000	0.160568467011695
-2.65000000000000	0.167933086637719
-2.64000000000000	0.175229783461814
-2.63000000000000	0.182454945575960
-2.62000000000000	0.189604988860559
-2.61000000000000	0.196676358738546
-2.60000000000000	0.203665531918529
-2.59000000000000	0.210569018126200
-2.58000000000000	0.217383361823120
-2.57000000000000	0.224105143912065
-2.56000000000000	0.230730983428095
-2.55000000000000	0.237257539214529
-2.54000000000000	0.243681511583002
-2.53000000000000	0.249999643956792
-2.52000000000000	0.256208724496602
-2.51000000000000	0.262305587708013
-2.50000000000000	0.268287116029801
-2.49000000000000	0.274150241402347
-2.48000000000000	0.279891946815339
-2.47000000000000	0.285509267834031
-2.46000000000000	0.290999294103269
-2.45000000000000	0.296359170828551
-2.44000000000000	0.301586100233372
-2.43000000000000	0.306677342992129
-2.42000000000000	0.311630219637855
-2.41000000000000	0.316442111944083
-2.40000000000000	0.321110464280134
-2.39000000000000	0.325632784939140
-2.38000000000000	0.330006647438137
-2.37000000000000	0.334229691789530
-2.36000000000000	0.338299625743338
-2.35000000000000	0.342214225999511
-2.34000000000000	0.345971339389742
-2.33000000000000	0.349568884028139
-2.32000000000000	0.353004850430163
-2.31000000000000	0.356277302599241
-2.30000000000000	0.359384379080495
-2.29000000000000	0.362324293981007
-2.28000000000000	0.365095337956113
-2.27000000000000	0.367695879161155
-2.26000000000000	0.370124364168220
-2.25000000000000	0.372379318847339
-2.24000000000000	0.374459349211690
-2.23000000000000	0.376363142226316
-2.22000000000000	0.378089466579936
-2.21000000000000	0.379637173419395
-2.20000000000000	0.381005197046352
-2.19000000000000	0.382192555575809
-2.18000000000000	0.383198351556087
-2.17000000000000	0.384021772549907
-2.16000000000000	0.384662091676212
-2.15000000000000	0.385118668112419
-2.14000000000000	0.385390947556774
-2.13000000000000	0.385478462650540
-2.12000000000000	0.385380833359732
-2.11000000000000	0.385097767316144
-2.10000000000000	0.384629060117441
-2.09000000000000	0.383974595586103
-2.08000000000000	0.383134345987003
-2.07000000000000	0.382108372203471
-2.06000000000000	0.380896823871656
-2.05000000000000	0.379499939473073
-2.04000000000000	0.377918046385193
-2.03000000000000	0.376151560889988
-2.02000000000000	0.374200988140353
-2.01000000000000	0.372066922084328
-2	0.369750045347099
-1.99000000000000	0.367251129070743
-1.98000000000000	0.364571032711718
-1.97000000000000	0.361710703796119
-1.96000000000000	0.358671177632740
-1.95000000000000	0.355453576983993
-1.94000000000000	0.352059111694772
-1.93000000000000	0.348489078279342
-1.92000000000000	0.344744859466406
-1.91000000000000	0.340827923702446
-1.90000000000000	0.336739824613520
-1.89000000000000	0.332482200425702
-1.88000000000000	0.328056773344330
-1.87000000000000	0.323465348892318
-1.86000000000000	0.318709815207728
-1.85000000000000	0.313792142300902
-1.84000000000000	0.308714381271397
-1.83000000000000	0.303478663485033
-1.82000000000000	0.298087199711365
-1.81000000000000	0.292542279221913
-1.80000000000000	0.286846268849514
-1.79000000000000	0.281001612009154
-1.78000000000000	0.275010827680655
-1.77000000000000	0.268876509353697
-1.76000000000000	0.262601323935499
-1.75000000000000	0.256188010621699
-1.74000000000000	0.249639379730841
-1.73000000000000	0.242958311502973
-1.72000000000000	0.236147754862863
-1.71000000000000	0.229210726148322
-1.70000000000000	0.222150307804208
-1.69000000000000	0.214969647042638
-1.68000000000000	0.207671954469976
-1.67000000000000	0.200260502681202
-1.66000000000000	0.192738624822252
-1.65000000000000	0.185109713120943
-1.64000000000000	0.177377217387128
-1.63000000000000	0.169544643482734
-1.62000000000000	0.161615551762333
-1.61000000000000	0.153593555484936
-1.60000000000000	0.145482319197720
-1.59000000000000	0.137285557092365
-1.58000000000000	0.129007031334763
-1.57000000000000	0.120650550368798
-1.56000000000000	0.112219967194997
-1.55000000000000	0.103719177624757
-1.54000000000000	0.0951521185109933
-1.53000000000000	0.0865227659559246
-1.52000000000000	0.0778351334968919
-1.51000000000000	0.0690932702709105
-1.50000000000000	0.0603012591588880
-1.49000000000000	0.0514632149102879
-1.48000000000000	0.0425832822490837
-1.47000000000000	0.0336656339618909
-1.46000000000000	0.0247144689691363
-1.45000000000000	0.0157340103801251
-1.44000000000000	0.00672850353290862
-1.43000000000000	0.00229778598015266
-1.42000000000000	0.0113405743002310
-1.41000000000000	0.0203955613023581
-1.40000000000000	0.0294584326073337
-1.39000000000000	0.0385248616042643
-1.38000000000000	0.0475905114828205
-1.37000000000000	0.0566510372742511
-1.36000000000000	0.0657020879002541
-1.35000000000000	0.0747393082286609
-1.34000000000000	0.0837583411351015
-1.33000000000000	0.0927548295695749
-1.32000000000000	0.101724418627031
-1.31000000000000	0.110662757620965
-1.30000000000000	0.119565502159072
-1.29000000000000	0.128428316219957
-1.28000000000000	0.137246874229946
-1.27000000000000	0.146016863139025
-1.26000000000000	0.154733984494902
-1.25000000000000	0.163393956514219
-1.24000000000000	0.171992516149960
-1.23000000000000	0.180525421154022
-1.22000000000000	0.188988452134003
-1.21000000000000	0.197377414603229
-1.20000000000000	0.205688141023004
-1.19000000000000	0.213916492836157
-1.18000000000000	0.222058362490863
-1.17000000000000	0.230109675453784
-1.16000000000000	0.238066392211584
-1.15000000000000	0.245924510259802
-1.14000000000000	0.253680066078163
-1.13000000000000	0.261329137091346
-1.12000000000000	0.268867843614277
-1.11000000000000	0.276292350780977
-1.10000000000000	0.283598870456036
-1.09000000000000	0.290783663127785
-1.08000000000000	0.297843039782215
-1.07000000000000	0.304773363756756
-1.06000000000000	0.311571052572966
-1.05000000000000	0.318232579747260
-1.04000000000000	0.324754476578750
-1.03000000000000	0.331133333913331
-1.02000000000000	0.337365803883142
-1.01000000000000	0.343448601620494
-1	0.349378506945458
-0.990000000000000	0.355152366026227
-0.980000000000000	0.360767093011446
-0.970000000000000	0.366219671633650
-0.960000000000000	0.371507156783045
-0.950000000000000	0.376626676050777
-0.940000000000000	0.381575431240959
-0.930000000000000	0.386350699850634
-0.920000000000000	0.390949836516938
-0.910000000000000	0.395370274430715
-0.900000000000000	0.399609526715847
-0.890000000000000	0.403665187773578
-0.880000000000000	0.407534934591144
-0.870000000000000	0.411216528013997
-0.860000000000000	0.414707813980981
-0.850000000000000	0.418006724721782
-0.840000000000000	0.421111279916021
-0.830000000000000	0.424019587813371
-0.820000000000000	0.426729846314086
-0.810000000000000	0.429240344009364
-0.800000000000000	0.431549461180953
-0.790000000000000	0.433655670759483
-0.780000000000000	0.435557539240955
-0.770000000000000	0.437253727560890
-0.760000000000000	0.438742991925637
-0.750000000000000	0.440024184600368
-0.740000000000000	0.441096254653294
-0.730000000000000	0.441958248655671
-0.720000000000000	0.442609311337163
-0.710000000000000	0.443048686196193
-0.700000000000000	0.443275716064870
-0.690000000000000	0.443289843628157
-0.680000000000000	0.443090611896935
-0.670000000000000	0.442677664634647
-0.660000000000000	0.442050746737234
-0.650000000000000	0.441209704566080
-0.640000000000000	0.440154486233718
-0.630000000000000	0.438885141842070
-0.620000000000000	0.437401823673010
-0.610000000000000	0.435704786331060
-0.600000000000000	0.433794386838065
-0.590000000000000	0.431671084679687
-0.580000000000000	0.429335441803621
-0.570000000000000	0.426788122569407
-0.560000000000000	0.424029893649797
-0.550000000000000	0.421061623883592
-0.540000000000000	0.417884284079940
-0.530000000000000	0.414498946774075
-0.520000000000000	0.410906785934524
-0.510000000000000	0.407109076621812
-0.500000000000000	0.403107194598724
-0.490000000000000	0.398902615892220
-0.480000000000000	0.394496916307089
-0.470000000000000	0.389891770891500
-0.460000000000000	0.385088953354565
-0.450000000000000	0.380090335436134
-0.440000000000000	0.374897886228965
-0.430000000000000	0.369513671453554
-0.420000000000000	0.363939852685798
-0.410000000000000	0.358178686537820
-0.399999999999999	0.352232523792196
-0.390000000000000	0.346103808489928
-0.380000000000000	0.339795076972465
-0.370000000000000	0.333308956878159
-0.360000000000000	0.326648166093505
-0.350000000000000	0.319815511659578
-0.340000000000000	0.312813888634091
-0.330000000000000	0.305646278909496
-0.320000000000000	0.298315749987616
-0.310000000000000	0.290825453711270
-0.300000000000000	0.283178624953435
-0.290000000000000	0.275378580264399
-0.280000000000000	0.267428716477547
-0.270000000000000	0.259332509274261
-0.260000000000000	0.251093511708585
-0.250000000000000	0.242715352692228
-0.240000000000000	0.234201735440537
-0.230000000000000	0.225556435880112
-0.220000000000000	0.216783301018689
-0.210000000000000	0.207886247278016
-0.200000000000000	0.198869258790404
-0.190000000000000	0.189736385659675
-0.180000000000000	0.180491742187265
-0.170000000000000	0.171139505064215
-0.160000000000000	0.161683911529858
-0.149999999999999	0.152129257497961
-0.140000000000000	0.142479895651166
-0.130000000000000	0.132740233504526
-0.120000000000000	0.122914731438995
-0.110000000000000	0.113007900705735
-0.0999999999999996	0.103024301402101
-0.0899999999999999	0.0929685404202081
-0.0800000000000001	0.0828452693689536
-0.0700000000000003	0.0726591824704560
-0.0599999999999996	0.0624150144318162
-0.0499999999999998	0.0521175382931408
-0.0400000000000000	0.0417715632527914
-0.0300000000000003	0.0313819324708608
-0.0199999999999996	0.0209535208517988
-0.00999999999999979	0.0104912328072379
0	5.45638678472346e-15
0.00999999999999979	0.0105152209297287
0.0200000000000005	0.0210494506549115
0.0300000000000003	0.0315976894680091
0.0400000000000000	0.0421549196019532
0.0499999999999998	0.0527161075647755
0.0600000000000005	0.0632762064867828
0.0700000000000003	0.0738301584792559
0.0800000000000001	0.0843728970035445
0.0899999999999999	0.0948993492494856
0.100000000000001	0.105404438522081
0.110000000000000	0.115883086635269
0.120000000000000	0.126330216311772
0.130000000000000	0.136740753587817
0.140000000000000	0.147109630221686
0.150000000000000	0.157431786104944
0.160000000000000	0.167702171675213
0.170000000000000	0.177915750329398
0.180000000000000	0.188067500836211
0.190000000000000	0.198152419746863
0.200000000000000	0.208165523802796
0.210000000000000	0.218101852339346
0.220000000000000	0.227956469684147
0.230000000000000	0.237724467549197
0.240000000000000	0.247400967415431
0.250000000000000	0.256981122908657
0.260000000000000	0.266460122165746
0.270000000000000	0.275833190189935
0.280000000000000	0.285095591194128
0.290000000000000	0.294242630931041
0.300000000000000	0.303269659009133
0.310000000000001	0.312172071193139
0.320000000000000	0.320945311688135
0.330000000000000	0.329584875406043
0.340000000000000	0.338086310213431
0.350000000000001	0.346445219159561
0.360000000000000	0.354657262683557
0.370000000000000	0.362718160799674
0.380000000000000	0.370623695259535
0.390000000000000	0.378369711690308
0.400000000000000	0.385952121707761
0.410000000000000	0.393366905003168
0.420000000000000	0.400610111403002
0.430000000000000	0.407677862900418
0.440000000000000	0.414566355657497
0.450000000000000	0.421271861977270
0.460000000000000	0.427790732244510
0.470000000000000	0.434119396834325
0.480000000000000	0.440254367987598
0.490000000000000	0.446192241652308
0.500000000000000	0.451929699289810
0.510000000000000	0.457463509645135
0.520000000000001	0.462790530480420
0.530000000000000	0.467907710270560
0.540000000000000	0.472812089860222
0.550000000000000	0.477500804081339
0.560000000000001	0.481971083330265
0.570000000000000	0.486220255103739
0.580000000000000	0.490245745492862
0.590000000000000	0.494045080634299
0.600000000000001	0.497615888117911
0.610000000000000	0.500955898350091
0.620000000000000	0.504062945872037
0.630000000000000	0.506934970632267
0.640000000000000	0.509570019212670
0.650000000000000	0.511966246007409
0.660000000000000	0.514121914354032
0.670000000000000	0.516035397616143
0.680000000000000	0.517705180217024
0.690000000000000	0.519129858623610
0.700000000000000	0.520308142280248
0.710000000000000	0.521238854491683
0.720000000000000	0.521920933254756
0.730000000000000	0.522353432038293
0.740000000000000	0.522535520510708
0.750000000000000	0.522466485214873
0.760000000000000	0.522145730189797
0.770000000000001	0.521572777538718
0.780000000000000	0.520747267943216
0.790000000000000	0.519668961122975
0.800000000000000	0.518337736240869
0.810000000000001	0.516753592253042
0.820000000000000	0.514916648203702
0.830000000000000	0.512827143464354
0.840000000000000	0.510485437917246
0.850000000000001	0.507892012082794
0.860000000000000	0.505047467190809
0.870000000000000	0.501952525195367
0.880000000000000	0.498608028733166
0.890000000000000	0.495014941025271
0.900000000000000	0.491174345722158
0.910000000000000	0.487087446691998
0.920000000000000	0.482755567752136
0.930000000000000	0.478180152343776
0.940000000000000	0.473362763149871
0.950000000000000	0.468305081656275
0.960000000000000	0.463008907656218
0.970000000000000	0.457476158698217
0.980000000000000	0.451708869477531
0.990000000000000	0.445709191171305
1	0.439479390717614
1.01000000000000	0.433021850038556
1.02000000000000	0.426339065207674
1.03000000000000	0.419433645561937
1.04000000000000	0.412308312758551
1.05000000000000	0.404965899776938
1.06000000000000	0.397409349866193
1.07000000000000	0.389641715438383
1.08000000000000	0.381666156908075
1.09000000000000	0.373485941478517
1.10000000000000	0.365104441874885
1.11000000000000	0.356525135025064
1.12000000000000	0.347751600688477
1.13000000000000	0.338787520033424
1.14000000000000	0.329636674163534
1.15000000000000	0.320302942593819
1.16000000000000	0.310790301676975
1.17000000000000	0.301102822980521
1.18000000000000	0.291244671615394
1.19000000000000	0.281220104516688
1.20000000000000	0.271033468677204
1.21000000000000	0.260689199334506
1.22000000000000	0.250191818112242
1.23000000000000	0.239545931116452
1.24000000000000	0.228756226987652
1.25000000000000	0.217827474909493
1.26000000000000	0.206764522574801
1.27000000000000	0.195572294109837
1.28000000000000	0.184255787957668
1.29000000000000	0.172820074721486
1.30000000000000	0.161270294968799
1.31000000000000	0.149611656997440
1.32000000000000	0.137849434564284
1.33000000000000	0.125988964577673
1.34000000000000	0.114035644754528
1.35000000000000	0.101994931243121
1.36000000000000	0.0898723362125639
1.37000000000000	0.0776734254099886
1.38000000000000	0.0654038156865475
1.39000000000000	0.0530691724932444
1.40000000000000	0.0406752073476990
1.41000000000000	0.0282276752729419
1.42000000000000	0.0157323722093804
1.43000000000000	0.00319513240103032
1.44000000000000	0.00937817424282382
1.45000000000000	0.0219816448093566
1.46000000000000	0.0346093460661992
1.47000000000000	0.0472553171664643
1.48000000000000	0.0599135723736330
1.49000000000000	0.0725781038050739
1.50000000000000	0.0852428841930024
1.51000000000000	0.0979018696615967
1.52000000000000	0.110549002519081
1.53000000000000	0.123178214063480
1.54000000000000	0.135783427400817
1.55000000000000	0.148358560274448
1.56000000000000	0.160897527904298
1.57000000000000	0.173394245834650
1.58000000000000	0.185842632789269
1.59000000000000	0.198236613532489
1.60000000000000	0.210570121735015
1.61000000000000	0.222837102843072
1.62000000000000	0.235031516949652
1.63000000000000	0.247147341666461
1.64000000000000	0.259178574995332
1.65000000000000	0.271119238197666
1.66000000000000	0.282963378660706
1.67000000000000	0.294705072759181
1.68000000000000	0.306338428711087
1.69000000000000	0.317857589426219
1.70000000000000	0.329256735346147
1.71000000000000	0.340530087274284
1.72000000000000	0.351671909194744
1.73000000000000	0.362676511078636
1.74000000000000	0.373538251676470
1.75000000000000	0.384251541295389
1.76000000000000	0.394810844559847
1.77000000000000	0.405210683154480
1.78000000000000	0.415445638547810
1.79000000000000	0.425510354695520
1.80000000000000	0.435399540721978
1.81000000000000	0.445107973578717
1.82000000000000	0.454630500678610
1.83000000000000	0.463962042504441
1.84000000000000	0.473097595190617
1.85000000000000	0.482032233076775
1.86000000000000	0.490761111231991
1.87000000000000	0.499279467948426
1.88000000000000	0.507582627203114
1.89000000000000	0.515666001086721
1.90000000000000	0.523525092198044
1.91000000000000	0.531155496003093
1.92000000000000	0.538552903157534
1.93000000000000	0.545713101791382
1.94000000000000	0.552631979754755
1.95000000000000	0.559305526823567
1.96000000000000	0.565729836864057
1.97000000000000	0.571901109955029
1.98000000000000	0.577815654466741
1.99000000000000	0.583469889095341
2	0.588860344851852
2.01000000000000	0.593983667004606
2.02000000000000	0.598836616974185
2.03000000000000	0.603416074179808
2.04000000000000	0.607719037836240
2.05000000000000	0.611742628700238
2.06000000000000	0.615484090765614
2.07000000000000	0.618940792905989
2.08000000000000	0.622110230464366
2.09000000000000	0.624990026788632
2.10000000000000	0.627577934712151
2.11000000000000	0.629871837978625
2.12000000000000	0.631869752610426
2.13000000000000	0.633569828219598
2.14000000000000	0.634970349260812
2.15000000000000	0.636069736225519
2.16000000000000	0.636866546776600
2.17000000000000	0.637359476822850
2.18000000000000	0.637547361532621
2.19000000000000	0.637429176286018
2.20000000000000	0.637004037565033
2.21000000000000	0.636271203781051
2.22000000000000	0.635230076039174
2.23000000000000	0.633880198838852
2.24000000000000	0.632221260710327
2.25000000000000	0.630253094786417
2.26000000000000	0.627975679309219
2.27000000000000	0.625389138071307
2.28000000000000	0.622493740791067
2.29000000000000	0.619289903421795
2.30000000000000	0.615778188394257
2.31000000000000	0.611959304792410
2.32000000000000	0.607834108462026
2.33000000000000	0.603403602051983
2.34000000000000	0.598668934988027
2.35000000000000	0.593631403378824
2.36000000000000	0.588292449854173
2.37000000000000	0.582653663335255
2.38000000000000	0.576716778736849
2.39000000000000	0.570483676601448
2.40000000000000	0.563956382665286
2.41000000000000	0.557137067356243
2.42000000000000	0.550028045223717
2.43000000000000	0.542631774300497
2.44000000000000	0.534950855396765
2.45000000000000	0.526988031326355
2.46000000000000	0.518746186065421
2.47000000000000	0.510228343843744
2.48000000000000	0.501437668168861
2.49000000000000	0.492377460783321
2.50000000000000	0.483051160555313
2.51000000000000	0.473462342303023
2.52000000000000	0.463614715553047
2.53000000000000	0.453512123233261
2.54000000000000	0.443158540300533
2.55000000000000	0.432558072303745
2.56000000000000	0.421714953882597
2.57000000000000	0.410633547202671
2.58000000000000	0.399318340327320
2.59000000000000	0.387773945526918
2.60000000000000	0.376005097526087
2.61000000000000	0.364016651689511
2.62000000000000	0.351813582146972
2.63000000000000	0.339400979858335
2.64000000000000	0.326784050619141
2.65000000000000	0.313968113007576
2.66000000000000	0.300958596273571
2.67000000000000	0.287761038170830
2.68000000000000	0.274381082732614
2.69000000000000	0.260824477992108
2.70000000000000	0.247097073648293
2.71000000000000	0.233204818678171
2.72000000000000	0.219153758896300
2.73000000000000	0.204950034462616
2.74000000000000	0.190599877339492
2.75000000000000	0.176109608699034
2.76000000000000	0.161485636281689
2.77000000000000	0.146734451707178
2.78000000000000	0.131862627738870
2.79000000000000	0.116876815502663
2.80000000000000	0.101783741661536
2.81000000000000	0.0865902055469081
2.82000000000000	0.0713030762479772
2.83000000000000	0.0559292896602181
2.84000000000000	0.0404758454943026
2.85000000000000	0.0249498042466142
2.86000000000000	0.00935828413269090
2.87000000000000	0.00629154201520697
2.88000000000000	0.0219924498850428
2.89000000000000	0.0377371668551744
2.90000000000000	0.0535183751964087
2.91000000000000	0.0693287153046009
2.92000000000000	0.0851607889624095
2.93000000000000	0.101007162628825
2.94000000000000	0.116860370755078
2.95000000000000	0.132712919125513
2.96000000000000	0.148557288221972
2.97000000000000	0.164385936610259
2.98000000000000	0.180191304347233
2.99000000000000	0.195965816407003
3	0.211701886124845
3.01000000000000	0.227391918657207
3.02000000000000	0.243028314456402
3.03000000000000	0.258603472758405
3.04000000000000	0.274109795082269
3.05000000000000	0.289539688739567
3.06000000000000	0.304885570352370
3.07000000000000	0.320139869378160
3.08000000000000	0.335295031640141
3.09000000000000	0.350343522861357
3.10000000000000	0.365277832201064
3.11000000000000	0.380090475791750
3.12000000000000	0.394774000275251
3.13000000000000	0.409320986336326
3.14000000000000	0.423724052232144
3.15000000000000	0.437975857316066
3.16000000000000	0.452069105554117
3.17000000000000	0.465996549032566
3.18000000000000	0.479750991455010
3.19000000000000	0.493325291627365
3.20000000000000	0.506712366929154
3.21000000000000	0.519905196769520
3.22000000000000	0.532896826026346
3.23000000000000	0.545680368466912
3.24000000000000	0.558249010148494
3.25000000000000	0.570596012797310
3.26000000000000	0.582714717164280
3.27000000000000	0.594598546355966
3.28000000000000	0.606241009139186
3.29000000000000	0.617635703217715
3.30000000000000	0.628776318479527
3.31000000000000	0.639656640213055
3.32000000000000	0.650270552290918
3.33000000000000	0.660612040319609
3.34000000000000	0.670675194753634
3.35000000000000	0.680454213972593
3.36000000000000	0.689943407319734
3.37000000000000	0.699137198100505
3.38000000000000	0.708030126539626
3.39000000000000	0.716616852695269
3.40000000000000	0.724892159328893
3.41000000000000	0.732850954729318
3.42000000000000	0.740488275489669
3.43000000000000	0.747799289235774
3.44000000000000	0.754779297304671
3.45000000000000	0.761423737371894
3.46000000000000	0.767728186026172
3.47000000000000	0.773688361290271
3.48000000000000	0.779300125086691
3.49000000000000	0.784559485646916
3.50000000000000	0.789462599863023
3.51000000000000	0.794005775580387
3.52000000000000	0.798185473830302
3.53000000000000	0.801998311001350
3.54000000000000	0.805441060948328
3.55000000000000	0.808510657037649
3.56000000000000	0.811204194128083
3.57000000000000	0.813518930485768
3.58000000000000	0.815452289632442
3.59000000000000	0.817001862125857
3.60000000000000	0.818165407271393
3.61000000000000	0.818940854763882
3.62000000000000	0.819326306258708
3.63000000000000	0.819320036871262
3.64000000000000	0.818920496603868
3.65000000000000	0.818126311699316
3.66000000000000	0.816936285920181
3.67000000000000	0.815349401753118
3.68000000000000	0.813364821537383
3.69000000000000	0.810981888516823
3.70000000000000	0.808200127814640
3.71000000000000	0.805019247330259
3.72000000000000	0.801439138557646
3.73000000000000	0.797459877324476
3.74000000000000	0.793081724451575
3.75000000000000	0.788305126332084
3.76000000000000	0.783130715429841
3.77000000000000	0.777559310696510
3.78000000000000	0.771591917907002
3.79000000000000	0.765229729912789
3.80000000000000	0.758474126812740
3.81000000000000	0.751326676041132
3.82000000000000	0.743789132372531
3.83000000000000	0.735863437843296
3.84000000000000	0.727551721589447
3.85000000000000	0.718856299600708
3.86000000000000	0.709779674390580
3.87000000000000	0.700324534582291
3.88000000000000	0.690493754410563
3.89000000000000	0.680290393139111
3.90000000000000	0.669717694393888
3.91000000000000	0.658779085412084
3.92000000000000	0.647478176206928
3.93000000000000	0.635818758648393
3.94000000000000	0.623804805459937
3.95000000000000	0.611440469131442
3.96000000000000	0.598730080748557
3.97000000000000	0.585678148738677
3.98000000000000	0.572289357533844
3.99000000000000	0.558568566150881
4	0.544520806689104
4.01000000000000	0.530151282746007
4.02000000000000	0.515465367751334
4.03000000000000	0.500468603219995
4.04000000000000	0.485166696924331
4.05000000000000	0.469565520986280
4.06000000000000	0.453671109889931
4.07000000000000	0.437489658415183
4.08000000000000	0.421027519493060
4.09000000000000	0.404291201983394
4.10000000000000	0.387287368375568
4.11000000000000	0.370022832413111
4.12000000000000	0.352504556642844
4.13000000000000	0.334739649889462
4.14000000000000	0.316735364656362
4.15000000000000	0.298499094453622
4.16000000000000	0.280038371054037
4.17000000000000	0.261360861678150
4.18000000000000	0.242474366109280
4.19000000000000	0.223386813739568
4.20000000000000	0.204106260548044
4.21000000000000	0.184640886011870
4.22000000000000	0.164998989951784
4.23000000000000	0.145188989312959
4.24000000000000	0.125219414882426
4.25000000000000	0.105098907944237
4.26000000000000	0.0848362168736472
4.27000000000000	0.0644401936715610
4.28000000000000	0.0439197904405242
4.29000000000000	0.0232840558035859
4.30000000000000	0.00254213126741350
4.31000000000000	0.0182967524690310
4.32000000000000	0.0392232792587727
4.33000000000000	0.0602280513026952
4.34000000000000	0.0813015929954943
4.35000000000000	0.102434354820299
4.36000000000000	0.123616717290360
4.37000000000000	0.144838994936384
4.38000000000000	0.166091440337849
4.39000000000000	0.187364248196829
4.40000000000000	0.208647559452650
4.41000000000000	0.229931465435775
4.42000000000000	0.251206012059316
4.43000000000000	0.272461204046439
4.44000000000000	0.293687009192065
4.45000000000000	0.314873362657076
4.46000000000000	0.336010171293344
4.47000000000000	0.357087317997910
4.48000000000000	0.378094666094424
4.49000000000000	0.399022063740174
4.50000000000000	0.419859348356895
4.51000000000000	0.440596351083538
4.52000000000000	0.461222901249197
4.53000000000000	0.481728830864336
4.54000000000000	0.502103979128543
4.55000000000000	0.522338196952848
4.56000000000000	0.542421351494853
4.57000000000000	0.562343330704704
4.58000000000000	0.582094047880060
4.59000000000000	0.601663446228179
4.60000000000000	0.621041503433179
4.61000000000000	0.640218236226584
4.62000000000000	0.659183704959225
4.63000000000000	0.677928018172594
4.64000000000000	0.696441337167696
4.65000000000000	0.714713880569479
4.66000000000000	0.732735928884911
4.67000000000000	0.750497829052732
4.68000000000000	0.767989998982998
4.69000000000000	0.785202932084408
4.70000000000000	0.802127201777523
4.71000000000000	0.818753465991911
4.72000000000000	0.835072471645288
4.73000000000000	0.851075059102689
4.74000000000000	0.866752166613780
4.75000000000000	0.882094834726349
4.76000000000000	0.897094210674043
4.77000000000000	0.911741552736453
4.78000000000000	0.926028234569624
4.79000000000000	0.939945749505064
4.80000000000000	0.953485714815382
4.81000000000000	0.966639875944644
4.82000000000000	0.979400110701574
4.83000000000000	0.991758433413718
4.84000000000000	1.00370699904072
4.85000000000000	1.01523810724488
4.86000000000000	1.02634420641709
4.87000000000000	1.03701789765646
4.88000000000000	1.04725193870165
4.89000000000000	1.05703924781227
4.90000000000000	1.06637290759849
4.91000000000000	1.07524616879712
4.92000000000000	1.08365245399244
4.93000000000000	1.09158536128000
4.94000000000000	1.09903866787174
4.95000000000000	1.10600633364075
4.96000000000000	1.11248250460394
4.97000000000000	1.11846151634103
4.98000000000000	1.12393789734827
4.99000000000000	1.12890637232518
5	1.13336186539286
5.01000000000000	1.13729950324224
5.02000000000000	1.14071461821074
5.03000000000000	1.14360275128596
5.04000000000000	1.14595965503470
5.05000000000000	1.14778129645611
5.06000000000000	1.14906385975734
5.07000000000000	1.14980374905051
5.08000000000000	1.14999759096936
5.09000000000000	1.14964223720455
5.10000000000000	1.14873476695610
5.11000000000000	1.14727248930173
5.12000000000000	1.14525294547994
5.13000000000000	1.14267391108655
5.14000000000000	1.13953339818350
5.15000000000000	1.13582965731889
5.16000000000000	1.13156117945692
5.17000000000000	1.12672669781697
5.18000000000000	1.12132518962046
5.19000000000000	1.11535587774470
5.20000000000000	1.10881823228263
5.21000000000000	1.10171197200761
5.22000000000000	1.09403706574232
5.23000000000000	1.08579373363084
5.24000000000000	1.07698244831320
5.25000000000000	1.06760393600156
5.26000000000000	1.05765917745723
5.27000000000000	1.04714940886790
5.28000000000000	1.03607612262431
5.29000000000000	1.02444106799590
5.30000000000000	1.01224625170452
5.31000000000000	0.999493938396109
5.32000000000000	0.986186651009356
5.33000000000000	0.972327171041222
5.34000000000000	0.957918538708713
5.35000000000000	0.942964053006558
5.36000000000000	0.927467271660450
5.37000000000000	0.911432010975543
5.38000000000000	0.894862345579912
5.39000000000000	0.877762608062792
5.40000000000000	0.860137388507380
5.41000000000000	0.841991533918074
5.42000000000000	0.823330147542053
5.43000000000000	0.804158588085145
5.44000000000000	0.784482468821956
5.45000000000000	0.764307656600317
5.46000000000000	0.743640270740089
5.47000000000000	0.722486681826467
5.48000000000000	0.700853510397958
5.49000000000000	0.678747625529155
5.50000000000000	0.656176143308682
5.51000000000000	0.633146425212464
5.52000000000000	0.609666076372760
5.53000000000000	0.585742943743258
5.54000000000000	0.561385114160698
5.55000000000000	0.536600912303443
5.56000000000000	0.511398898547542
5.57000000000000	0.485787866720807
5.58000000000000	0.459776841755454
5.59000000000000	0.433375077240022
5.60000000000000	0.406592052871181
5.61000000000000	0.379437471806131
5.62000000000000	0.351921257916394
5.63000000000000	0.324053552943764
5.64000000000000	0.295844713559260
5.65000000000000	0.267305308325969
5.66000000000000	0.238446114566643
5.67000000000000	0.209278115137138
5.68000000000000	0.179812495106518
5.69000000000000	0.150060638344998
5.70000000000000	0.120034124020801
5.71000000000000	0.0897447230069062
5.72000000000000	0.0592043941990317
5.73000000000000	0.0284252807459345
5.74000000000000	0.00258029380676243
5.75000000000000	0.0337998294578472
5.76000000000000	0.0652206537756825
5.77000000000000	0.0968299260058441
5.78000000000000	0.128614641259960
5.79000000000000	0.160561634784194
5.80000000000000	0.192657586306044
5.81000000000000	0.224889024457935
5.82000000000000	0.257242331276019
5.83000000000000	0.289703746772790
5.84000000000000	0.322259373581756
5.85000000000000	0.354895181672674
5.86000000000000	0.387597013135614
5.87000000000000	0.420350587032282
5.88000000000000	0.453141504312775
5.89000000000000	0.485955252796091
5.90000000000000	0.518777212212632
5.91000000000000	0.551592659306885
5.92000000000000	0.584386772998465
5.93000000000000	0.617144639599616
5.94000000000000	0.649851258087437
5.95000000000000	0.682491545428737
5.96000000000000	0.715050341955727
5.97000000000000	0.747512416790562
5.98000000000000	0.779862473316722
5.99000000000000	0.812085154695296
6	0.844165049424065
6.01000000000000	0.876086696937436
6.02000000000000	0.907834593245074
6.03000000000000	0.939393196607196
6.04000000000000	0.970746933244453
6.05000000000000	1.00188020308020
6.06000000000000	1.03277738551309
6.07000000000000	1.06342284521780
6.08000000000000	1.09380093797172
6.09000000000000	1.12389601650546
6.10000000000000	1.15369243637494
6.11000000000000	1.18317456185278
6.12000000000000	1.21232677183700
6.13000000000000	1.24113346577449
6.14000000000000	1.26957906959723
6.15000000000000	1.29764804166893
6.16000000000000	1.32532487873977
6.17000000000000	1.35259412190712
6.18000000000000	1.37944036257974
6.19000000000000	1.40584824844343
6.20000000000000	1.43180248942559
6.21000000000000	1.45728786365662
6.22000000000000	1.48228922342566
6.23000000000000	1.50679150112852
6.24000000000000	1.53077971520551
6.25000000000000	1.55423897606663
6.26000000000000	1.57715449200217
6.27000000000000	1.59951157507612
6.28000000000000	1.62129564700030
6.29000000000000	1.64249224498672
6.30000000000000	1.66308702757611
6.31000000000000	1.68306578044008
6.32000000000000	1.70241442215485
6.33000000000000	1.72111900994413
6.34000000000000	1.73916574538897
6.35000000000000	1.75654098010222
6.36000000000000	1.77323122136550
6.37000000000000	1.78922313772629
6.38000000000000	1.80450356455299
6.39000000000000	1.81905950954576
6.40000000000000	1.83287815820085
6.41000000000000	1.84594687922632
6.42000000000000	1.85825322990690
6.43000000000000	1.86978496141591
6.44000000000000	1.88053002407200
6.45000000000000	1.89047657253872
6.46000000000000	1.89961297096464
6.47000000000000	1.90792779806210
6.48000000000000	1.91540985212245
6.49000000000000	1.92204815596564
6.50000000000000	1.92783196182238
6.51000000000000	1.93275075614657
6.52000000000000	1.93679426435624
6.53000000000000	1.93995245550100
6.54000000000000	1.94221554685393
6.55000000000000	1.94357400842626
6.56000000000000	1.94401856740268
6.57000000000000	1.94354021249567
6.58000000000000	1.94213019821684
6.59000000000000	1.93978004906367
6.60000000000000	1.93648156361967
6.61000000000000	1.93222681856641
6.62000000000000	1.92700817260564
6.63000000000000	1.92081827028981
6.64000000000000	1.91365004575940
6.65000000000000	1.90549672638539
6.66000000000000	1.89635183631536
6.67000000000000	1.88620919992168
6.68000000000000	1.87506294515021
6.69000000000000	1.86290750676809
6.70000000000000	1.84973762950927
6.71000000000000	1.83554837111624
6.72000000000000	1.82033510527662
6.73000000000000	1.80409352445352
6.74000000000000	1.78681964260799
6.75000000000000	1.76850979781268
6.76000000000000	1.74916065475532
6.77000000000000	1.72876920713092
6.78000000000000	1.70733277992152
6.79000000000000	1.68484903156245
6.80000000000000	1.66131595599410
6.81000000000000	1.63673188459813
6.82000000000000	1.61109548801712
6.83000000000000	1.58440577785696
6.84000000000000	1.55666210827087
6.85000000000000	1.52786417742439
6.86000000000000	1.49801202884045
6.87000000000000	1.46710605262392
6.88000000000000	1.43514698656477
6.89000000000000	1.40213591711935
6.90000000000000	1.36807428026916
6.91000000000000	1.33296386225643
6.92000000000000	1.29680680019625
6.93000000000000	1.25960558256446
6.94000000000000	1.22136304956122
6.95000000000000	1.18208239334969
6.96000000000000	1.14176715816950
6.97000000000000	1.10042124032479
6.98000000000000	1.05804888804670
6.99000000000000	1.01465470122980
7	0.970243631042788
7.01000000000000	0.924820979412879
7.02000000000000	0.878392398384286
7.03000000000000	0.830963889350530
7.04000000000000	0.782541802160712
7.05000000000000	0.733132834099865
7.06000000000000	0.682744028743559
7.07000000000000	0.631382774686899
7.08000000000000	0.579056804148237
7.09000000000000	0.525774191447827
7.10000000000000	0.471543351361839
7.11000000000000	0.416373037352032
7.12000000000000	0.360272339671608
7.13000000000000	0.303250683347775
7.14000000000000	0.245317826041327
7.15000000000000	0.186483855784100
7.16000000000000	0.126759188594796
7.17000000000000	0.0661545659738512
7.18000000000000	0.00468105227802252
7.19000000000000	0.0576499680243615
7.20000000000000	0.120826793216888
7.21000000000000	0.184837407316285
7.22000000000000	0.249669483170549
7.23000000000000	0.315310385672984
7.24000000000000	0.381747175091199
7.25000000000000	0.448966610509923
7.26000000000000	0.516955153386778
7.27000000000000	0.585698971219602
7.28000000000000	0.655183941324398
7.29000000000000	0.725395654722502
7.30000000000000	0.796319420135886
7.31000000000000	0.867940268089142
7.32000000000000	0.940242955116946
7.33000000000000	1.01321196807550
7.34000000000000	1.08683152855674
7.35000000000000	1.16108559740349
7.36000000000000	1.23595787932443
7.37000000000000	1.31143182760719
7.38000000000000	1.38749064892791
7.39000000000000	1.46411730825577
7.40000000000000	1.54129453385093
7.41000000000000	1.61900482235385
7.42000000000000	1.69723044396460
7.43000000000000	1.77595344771036
7.44000000000000	1.85515566679913
7.45000000000000	1.93481872405793
7.46000000000000	2.01492403745373
7.47000000000000	2.09545282569509
7.48000000000000	2.17638611391250
7.49000000000000	2.25770473941584
7.50000000000000	2.33938935752639
7.51000000000000	2.42142044748201
7.52000000000000	2.50377831841285
7.53000000000000	2.58644311538606
7.54000000000000	2.66939482551692
7.55000000000000	2.75261328414463
7.56000000000000	2.83607818107041
7.57000000000000	2.91976906685572
7.58000000000000	3.00366535917852
7.59000000000000	3.08774634924524
7.60000000000000	3.17199120825637
7.61000000000000	3.25637899392306
7.62000000000000	3.34088865703290
7.63000000000000	3.42549904806203
7.64000000000000	3.51018892383195
7.65000000000000	3.59493695420784
7.66000000000000	3.67972172883685
7.67000000000000	3.76452176392325
7.68000000000000	3.84931550903866
7.69000000000000	3.93408135396454
7.70000000000000	4.01879763556461
7.71000000000000	4.10344264468483
7.72000000000000	4.18799463307849
7.73000000000000	4.27243182035390
7.74000000000000	4.35673240094216
7.75000000000000	4.44087455108262
7.76000000000000	4.52483643582353
7.77000000000000	4.60859621603536
7.78000000000000	4.69213205543421
7.79000000000000	4.77542212761299
7.80000000000000	4.85844462307774
7.81000000000000	4.94117775628644
7.82000000000000	5.02359977268812
7.83000000000000	5.10568895575943
7.84000000000000	5.18742363403641
7.85000000000000	5.26878218813862
7.86000000000000	5.34974305778362
7.87000000000000	5.43028474878859
7.88000000000000	5.51038584005723
7.89000000000000	5.59002499054915
7.90000000000000	5.66918094622907
7.91000000000000	5.74783254699373
7.92000000000000	5.82595873357365
7.93000000000000	5.90353855440760
7.94000000000000	5.98055117248688
7.95000000000000	6.05697587216749
7.96000000000000	6.13279206594715
7.97000000000000	6.20797930120526
7.98000000000000	6.28251726690300
7.99000000000000	6.35638580024132
8	6.42956489327450
8.01000000000000	6.50203469947654
8.02000000000000	6.57377554025859
8.03000000000000	6.64476791143449
8.04000000000000	6.71499248963244
8.05000000000000	6.78443013865050
8.06000000000000	6.85306191575323
8.07000000000000	6.92086907790791
8.08000000000000	6.98783308795717
8.09000000000000	7.05393562072678
8.10000000000000	7.11915856906567
8.11000000000000	7.18348404981624
8.12000000000000	7.24689440971294
8.13000000000000	7.30937223120675
8.14000000000000	7.37090033821375
8.15000000000000	7.43146180178525
8.16000000000000	7.49103994569814
8.17000000000000	7.54961835196252
8.18000000000000	7.60718086624566
8.19000000000000	7.66371160320937
8.20000000000000	7.71919495175949
8.21000000000000	7.77361558020547
8.22000000000000	7.82695844132792
8.23000000000000	7.87920877735275
8.24000000000000	7.93035212482957
8.25000000000000	7.98037431941322
8.26000000000000	8.02926150054606
8.27000000000000	8.07700011603991
8.28000000000000	8.12357692655556
8.29000000000000	8.16897900997842
8.30000000000000	8.21319376568895
8.31000000000000	8.25620891872576
8.32000000000000	8.29801252384059
8.33000000000000	8.33859296944307
8.34000000000000	8.37793898143440
8.35000000000000	8.41603962692819
8.36000000000000	8.45288431785719
8.37000000000000	8.48846281446490
8.38000000000000	8.52276522868036
8.39000000000000	8.55578202737538
8.40000000000000	8.58750403550264
8.41000000000000	8.61792243911384
8.42000000000000	8.64702878825669
8.43000000000000	8.67481499974971
8.44000000000000	8.70127335983392
8.45000000000000	8.72639652670041
8.46000000000000	8.75017753289294
8.47000000000000	8.77260978758469
8.48000000000000	8.79368707872850
8.49000000000000	8.81340357507951
8.50000000000000	8.83175382808994
8.51000000000000	8.84873277367496
8.52000000000000	8.86433573384924
8.53000000000000	8.87855841823366
8.54000000000000	8.89139692543141
8.55000000000000	8.90284774427331
8.56000000000000	8.91290775493175
8.57000000000000	8.92157422990292
8.58000000000000	8.92884483485695
8.59000000000000	8.93471762935586
8.60000000000000	8.93919106743885
8.61000000000000	8.94226399807497
8.62000000000000	8.94393566548282
8.63000000000000	8.94420570931748
8.64000000000000	8.94307416472433
8.65000000000000	8.94054146225999
8.66000000000000	8.93660842768037
8.67000000000000	8.93127628159599
8.68000000000000	8.92454663899457
8.69000000000000	8.91642150863137
8.70000000000000	8.90690329228726
8.71000000000000	8.89599478389509
8.72000000000000	8.88369916853445
8.73000000000000	8.87002002129544
8.74000000000000	8.85496130601181
8.75000000000000	8.83852737386391
8.76000000000000	8.82072296185220
8.77000000000000	8.80155319114157
8.78000000000000	8.78102356527755
8.79000000000000	8.75913996827467
8.80000000000000	8.73590866257800
8.81000000000000	8.71133628689853
8.82000000000000	8.68542985392319
8.83000000000000	8.65819674790049
8.84000000000000	8.62964472210257
8.85000000000000	8.59978189616470
8.86000000000000	8.56861675330325
8.87000000000000	8.53615813741306
8.88000000000000	8.50241525004549
8.89000000000000	8.46739764726811
8.90000000000000	8.43111523640730
8.91000000000000	8.39357827267495
8.92000000000000	8.35479735568061
8.93000000000000	8.31478342583019
8.94000000000000	8.27354776061277
8.95000000000000	8.23110197077681
8.96000000000000	8.18745799639716
8.97000000000000	8.14262810283444
8.98000000000000	8.09662487658803
8.99000000000000	8.04946122104465
9	8.00115035212367
9.01000000000000	7.95170579382097
9.02000000000000	7.90114137365304
9.03000000000000	7.84947121800290
9.04000000000000	7.79670974736957
9.05000000000000	7.74287167152292
9.06000000000000	7.68797198456563
9.07000000000000	7.63202595990401
9.08000000000000	7.57504914512979
9.09000000000000	7.51705735681436
9.10000000000000	7.45806667521773
9.11000000000000	7.39809343891403
9.12000000000000	7.33715423933541
9.13000000000000	7.27526591523654
9.14000000000000	7.21244554708159
9.15000000000000	7.14871045135578
9.16000000000000	7.08407817480357
9.17000000000000	7.01856648859577
9.18000000000000	6.95219338242729
9.19000000000000	6.88497705854819
9.20000000000000	6.81693592572975
9.21000000000000	6.74808859316810
9.22000000000000	6.67845386432748
9.23000000000000	6.60805073072518
9.24000000000000	6.53689836566100
9.25000000000000	6.46501611789268
9.26000000000000	6.39242350526034
9.27000000000000	6.31914020826182
9.28000000000000	6.24518606358135
9.29000000000000	6.17058105757401
9.30000000000000	6.09534531970793
9.31000000000000	6.01949911596727
9.32000000000000	5.94306284221773
9.33000000000000	5.86605701753721
9.34000000000000	5.78850227751429
9.35000000000000	5.71041936751632
9.36000000000000	5.63182913593026
9.37000000000000	5.55275252737800
9.38000000000000	5.47321057590931
9.39000000000000	5.39322439817414
9.40000000000000	5.31281518657725
9.41000000000000	5.23200420241732
9.42000000000000	5.15081276901324
9.43000000000000	5.06926226481968
9.44000000000000	4.98737411653471
9.45000000000000	4.90516979220177
9.46000000000000	4.82267079430858
9.47000000000000	4.73989865288521
9.48000000000000	4.65687491860377
9.49000000000000	4.57362115588275
9.50000000000000	4.49015893599743
9.51000000000000	4.40650983019962
9.52000000000000	4.32269540284883
9.53000000000000	4.23873720455742
9.54000000000000	4.15465676535197
9.55000000000000	4.07047558785326
9.56000000000000	3.98621514047767
9.57000000000000	3.90189685066167
9.58000000000000	3.81754209811261
9.59000000000000	3.73317220808729
9.60000000000000	3.64880844470147
9.61000000000000	3.56447200427200
9.62000000000000	3.48018400869430
9.63000000000000	3.39596549885737
9.64000000000000	3.31183742809839
9.65000000000000	3.22782065569972
9.66000000000000	3.14393594042976
9.67000000000000	3.06020393413083
9.68000000000000	2.97664517535532
9.69000000000000	2.89328008305306
9.70000000000000	2.81012895031165
9.71000000000000	2.72721193815200
9.72000000000000	2.64454906938135
9.73000000000000	2.56216022250543
9.74000000000000	2.48006512570254
9.75000000000000	2.39828335086068
9.76000000000000	2.31683430768069
9.77000000000000	2.23573723784662
9.78000000000000	2.15501120926575
9.79000000000000	2.07467511038011
9.80000000000000	1.99474764455108
9.81000000000000	1.91524732451959
9.82000000000000	1.83619246694298
9.83000000000000	1.75760118701108
9.84000000000000	1.67949139314269
9.85000000000000	1.60188078176457
9.86000000000000	1.52478683217457
9.87000000000000	1.44822680149039
9.88000000000000	1.37221771968606
9.89000000000000	1.29677638471712
9.90000000000000	1.22191935773674
9.91000000000000	1.14766295840370
9.92000000000000	1.07402326028449
9.93000000000000	1.00101608634992
9.94000000000000	0.928657004568809
9.95000000000000	0.856961323599438
9.96000000000000	0.785944088580230
9.97000000000000	0.715620077021172
9.98000000000000	0.646003794797036
9.99000000000000	0.577109472243846
10	0.508951060359461
10.0100000000000	0.441542227109784
10.0200000000000	0.374896353841579
10.0300000000000	0.309026531802721
10.0400000000000	0.243945558771452
10.0500000000000	0.179665935794926
10.0600000000000	0.116199864038785
10.0700000000000	0.0535592417477898
10.0800000000000	0.00824433868073381
10.0900000000000	0.0691995935106164
10.1000000000000	0.129295550366382
10.1100000000000	0.188521550818177
10.1200000000000	0.246867252851374
10.1300000000000	0.304322633220011
10.1400000000000	0.360877989683853
10.1500000000000	0.416523943127987
10.1600000000000	0.471251439565100
10.1700000000000	0.525051752019240
10.1800000000000	0.577916482291316
10.1900000000000	0.629837562605579
10.2000000000000	0.680807257136788
10.2100000000000	0.730818163417876
10.2200000000000	0.779863213627850
10.2300000000000	0.827935675759738
10.2400000000000	0.875029154668290
10.2500000000000	0.921137592997589
10.2600000000000	0.966255271988313
10.2700000000000	1.01037681216464
10.2800000000000	1.05349717390103
10.2900000000000	1.09561165786855
10.3000000000000	1.13671590536143
10.3100000000000	1.17680589850344
10.3200000000000	1.21587796033472
10.3300000000000	1.25392875477898
10.3400000000000	1.29095528649179
10.3500000000000	1.32695490058978
10.3600000000000	1.36192528226155
10.3700000000000	1.39586445626057
10.3800000000000	1.42877078628041
10.3900000000000	1.46064297421311
10.4000000000000	1.49148005929091
10.4100000000000	1.52128141711219
10.4200000000000	1.55004675855216
10.4300000000000	1.57777612855893
10.4400000000000	1.60446990483582
10.4500000000000	1.63012879641053
10.4600000000000	1.65475384209204
10.4700000000000	1.67834640881612
10.4800000000000	1.70090818988022
10.4900000000000	1.72244120306885
10.5000000000000	1.74294778867014
10.5100000000000	1.76243060738485
10.5200000000000	1.78089263812876
10.5300000000000	1.79833717572940
10.5400000000000	1.81476782851846
10.5500000000000	1.83018851582085
10.5600000000000	1.84460346534166
10.5700000000000	1.85801721045227
10.5800000000000	1.87043458737679
10.5900000000000	1.88186073228018
10.6000000000000	1.89230107825942
10.6100000000000	1.90176135223887
10.6200000000000	1.91024757177158
10.6300000000000	1.91776604174756
10.6400000000000	1.92432335101081
10.6500000000000	1.92992636888632
10.6600000000000	1.93458224161885
10.6700000000000	1.93829838872468
10.6800000000000	1.94108249925824
10.6900000000000	1.94294252799502
10.7000000000000	1.94388669153242
10.7100000000000	1.94392346431026
10.7200000000000	1.94306157455260
10.7300000000000	1.94131000013257
10.7400000000000	1.93867796436188
10.7500000000000	1.93517493170698
10.7600000000000	1.93081060343335
10.7700000000000	1.92559491318001
10.7800000000000	1.91953802246586
10.7900000000000	1.91265031612984
10.8000000000000	1.90494239770669
10.8100000000000	1.89642508474025
10.8200000000000	1.88710940403617
10.8300000000000	1.87700658685601
10.8400000000000	1.86612806405456
10.8500000000000	1.85448546116251
10.8600000000000	1.84209059341626
10.8700000000000	1.82895546073696
10.8800000000000	1.81509224266085
10.8900000000000	1.80051329322271
10.9000000000000	1.78523113579469
10.9100000000000	1.76925845788238
10.9200000000000	1.75260810588023
10.9300000000000	1.73529307978847
10.9400000000000	1.71732652789344
10.9500000000000	1.69872174141356
10.9600000000000	1.67949214911289
10.9700000000000	1.65965131188452
10.9800000000000	1.63921291730579
10.9900000000000	1.61819077416748
11	1.59659880697907
11.0100000000000	1.57445105045217
11.0200000000000	1.55176164396434
11.0300000000000	1.52854482600522
11.0400000000000	1.50481492860735
11.0500000000000	1.48058637176348
11.0600000000000	1.45587365783288
11.0700000000000	1.43069136593837
11.0800000000000	1.40505414635649
11.0900000000000	1.37897671490278
11.1000000000000	1.35247384731430
11.1100000000000	1.32556037363148
11.1200000000000	1.29825117258151
11.1300000000000	1.27056116596523
11.1400000000000	1.24250531304956
11.1500000000000	1.21409860496786
11.1600000000000	1.18535605912987
11.1700000000000	1.15629271364365
11.1800000000000	1.12692362175130
11.1900000000000	1.09726384628072
11.2000000000000	1.06732845411526
11.2100000000000	1.03713251068344
11.2200000000000	1.00669107447055
11.2300000000000	0.976019191554352
11.2400000000000	0.945131890166644
11.2500000000000	0.914044175282796
11.2600000000000	0.882771023241070
11.2700000000000	0.851327376393853
11.2800000000000	0.819728137792414
11.2900000000000	0.787988165907423
11.3000000000000	0.756122269386765
11.3100000000000	0.724145201852809
11.3200000000000	0.692071656740707
11.3300000000000	0.659916262179711
11.3400000000000	0.627693575919188
11.3500000000000	0.595418080301232
11.3600000000000	0.563104177281413
11.3700000000000	0.530766183499598
11.3800000000000	0.498418325402459
11.3900000000000	0.466074734419189
11.4000000000000	0.433749442192429
11.4100000000000	0.401456375865643
11.4200000000000	0.369209353428772
11.4300000000000	0.337022079123684
11.4400000000000	0.304908138910930
11.4500000000000	0.272880995999354
11.4600000000000	0.240953986439967
11.4700000000000	0.209140314785720
11.4800000000000	0.177453049818357
11.4900000000000	0.145905120343911
11.5000000000000	0.114509311058242
11.5100000000000	0.0832782584837245
11.5200000000000	0.0522244469786860
11.5300000000000	0.0213602048206592
11.5400000000000	0.00930229963529565
11.5500000000000	0.0397510617218506
11.5600000000000	0.0699742441472215
11.5700000000000	0.0999601806044061
11.5800000000000	0.129697379300524
11.5900000000000	0.159174526405490
11.6000000000000	0.188380489418786
11.6100000000000	0.217304320453310
11.6200000000000	0.245935259435518
11.6300000000000	0.274262737220675
11.6400000000000	0.302276378622587
11.6500000000000	0.329966005356684
11.6600000000000	0.357321638895851
11.6700000000000	0.384333503238075
11.6800000000000	0.410992027585232
11.6900000000000	0.437287848932272
11.7000000000000	0.463211814566074
11.7100000000000	0.488754984473435
11.7200000000000	0.513908633657508
11.7300000000000	0.538664254362155
11.7400000000000	0.563013558203609
11.7500000000000	0.586948478209135
11.7600000000000	0.610461170761964
11.7700000000000	0.633544017452401
11.7800000000000	0.656189626834418
11.7900000000000	0.678390836087602
11.8000000000000	0.700140712584113
11.8100000000000	0.721432555360261
11.8200000000000	0.742259896492681
11.8300000000000	0.762616502378763
11.8400000000000	0.782496374921192
11.8500000000000	0.801893752616579
11.8600000000000	0.820803111548035
11.8700000000000	0.839219166281630
11.8800000000000	0.857136870666813
11.8900000000000	0.874551418540770
11.9000000000000	0.891458244336761
11.9100000000000	0.907853023596703
11.9200000000000	0.923731673387928
11.9300000000000	0.939090352624475
11.9400000000000	0.953925462293052
11.9500000000000	0.968233645583965
11.9600000000000	0.982011787927269
11.9700000000000	0.995257016934513
11.9800000000000	1.00796670224645
11.9900000000000	1.02013845528701
12	1.03177012892418
12.0100000000000	1.04285981703805
12.0200000000000	1.05340585399661
12.0300000000000	1.06340681403998
12.0400000000000	1.07286151057333
12.0500000000000	1.08176899536952
12.0600000000000	1.09012855768165
12.0700000000000	1.09793972326662
12.0800000000000	1.10520225332009
12.0900000000000	1.11191614332377
12.1000000000000	1.11808162180575
12.1100000000000	1.12369914901462
12.1200000000000	1.12876941550841
12.1300000000000	1.13329334065893
12.1400000000000	1.13727207107270
12.1500000000000	1.14070697892917
12.1600000000000	1.14359966023737
12.1700000000000	1.14595193301181
12.1800000000000	1.14776583536881
12.1900000000000	1.14904362354415
12.2000000000000	1.14978776983328
12.2100000000000	1.15000096045498
12.2200000000000	1.14968609333980
12.2300000000000	1.14884627584436
12.2400000000000	1.14748482239257
12.2500000000000	1.14560525204519
12.2600000000000	1.14321128599876
12.2700000000000	1.14030684501532
12.2800000000000	1.13689604678400
12.2900000000000	1.13298320321597
12.3000000000000	1.12857281767397
12.3100000000000	1.12366958213777
12.3200000000000	1.11827837430691
12.3300000000000	1.11240425464214
12.3400000000000	1.10605246334696
12.3500000000000	1.09922841729064
12.3600000000000	1.09193770687418
12.3700000000000	1.08418609284069
12.3800000000000	1.07597950303167
12.3900000000000	1.06732402909059
12.4000000000000	1.05822592311544
12.4100000000000	1.04869159426158
12.4200000000000	1.03872760529661
12.4300000000000	1.02834066910871
12.4400000000000	1.01753764516998
12.4500000000000	1.00632553595652
12.4600000000000	0.994711483326627
12.4700000000000	0.982702764858873
12.4800000000000	0.970306790151604
12.4900000000000	0.957531097085519
12.5000000000000	0.944383348050902
12.5100000000000	0.930871326141217
12.5200000000000	0.917002931314646
12.5300000000000	0.902786176525312
12.5400000000000	0.888229183825745
12.5500000000000	0.873340180442334
12.5600000000000	0.858127494825417
12.5700000000000	0.842599552675687
12.5800000000000	0.826764872948570
12.5900000000000	0.810632063838315
12.6000000000000	0.794209818743439
12.6100000000000	0.777506912215187
12.6200000000000	0.760532195890831
12.6300000000000	0.743294594413303
12.6400000000000	0.725803101339020
12.6500000000000	0.708066775035508
12.6600000000000	0.690094734570522
12.6700000000000	0.671896155594342
12.6800000000000	0.653480266216998
12.6900000000000	0.634856342881966
12.7000000000000	0.616033706238161
12.7100000000000	0.597021717011770
12.7200000000000	0.577829771879696
12.7300000000000	0.558467299346143
12.7400000000000	0.538943755624194
12.7500000000000	0.519268620523737
12.7600000000000	0.499451393347687
12.7700000000000	0.479501588797899
12.7800000000000	0.459428732892498
12.7900000000000	0.439242358896188
12.8000000000000	0.418952003265189
12.8100000000000	0.398567201608323
12.8200000000000	0.378097484665861
12.8300000000000	0.357552374307704
12.8400000000000	0.336941379552352
12.8500000000000	0.316273992608405
12.8600000000000	0.295559684939828
12.8700000000000	0.274807903356721
12.8800000000000	0.254028066133018
12.8900000000000	0.233229559152452
12.9000000000000	0.212421732084524
12.9100000000000	0.191613894591621
12.9200000000000	0.170815312568896
12.9300000000000	0.150035204418206
12.9400000000000	0.129282737357658
12.9500000000000	0.108567023767854
12.9600000000000	0.0878971175764673
12.9700000000000	0.0672820106823273
12.9800000000000	0.0467306294202729
12.9900000000000	0.0262518310682449
13	0.00585440039769064
13.0100000000000	0.0144529537313815
13.0200000000000	0.0346616017294797
13.0300000000000	0.0547629965896415
13.0400000000000	0.0747486771512772
13.0500000000000	0.0946102713146001
13.0600000000000	0.114339499204522
13.0700000000000	0.133928176283034
13.0800000000000	0.153368216408829
13.0900000000000	0.172651634843194
13.1000000000000	0.191770551201225
13.1100000000000	0.210717192347152
13.1200000000000	0.229483895233037
13.1300000000000	0.248063109679750
13.1400000000000	0.266447401099304
13.1500000000000	0.284629453157737
13.1600000000000	0.302602070377633
13.1700000000000	0.320358180679353
13.1800000000000	0.337890837860346
13.1900000000000	0.355193224011607
13.2000000000000	0.372258651870554
13.2100000000000	0.389080567109671
13.2200000000000	0.405652550560106
13.2300000000000	0.421968320369670
13.2400000000000	0.438021734094504
13.2500000000000	0.453806790723836
13.2600000000000	0.469317632637280
13.2700000000000	0.484548547494058
13.2800000000000	0.499493970053696
13.2900000000000	0.514148483927614
13.3000000000000	0.528506823261249
13.3100000000000	0.542563874346196
13.3200000000000	0.556314677162004
13.3300000000000	0.569754426847245
13.3400000000000	0.582878475099508
13.3500000000000	0.595682331504017
13.3600000000000	0.608161664790606
13.3700000000000	0.620312304018740
13.3800000000000	0.632130239690429
13.3900000000000	0.643611624790834
13.4000000000000	0.654752775756342
13.4100000000000	0.665550173370069
13.4200000000000	0.676000463584630
13.4300000000000	0.686100458272120
13.4400000000000	0.695847135901285
13.4500000000000	0.705237642141869
13.4600000000000	0.714269290396113
13.4700000000000	0.722939562257539
13.4800000000000	0.731246107897017
13.4900000000000	0.739186746376284
13.5000000000000	0.746759465889020
13.5100000000000	0.753962423929680
13.5200000000000	0.760793947390226
13.5300000000000	0.767252532585057
13.5400000000000	0.773336845204347
13.5500000000000	0.779045720196070
13.5600000000000	0.784378161577063
13.5700000000000	0.789333342173430
13.5800000000000	0.793910603290683
13.5900000000000	0.798109454313987
13.6000000000000	0.801929572238973
13.6100000000000	0.805370801133530
13.6200000000000	0.808433151531084
13.6300000000000	0.811116799755852
13.6400000000000	0.813422087180604
13.6500000000000	0.815349519417507
13.6600000000000	0.816899765442605
13.6700000000000	0.818073656654571
13.6800000000000	0.818872185868347
13.6900000000000	0.819296506244340
13.7000000000000	0.819347930153848
13.7100000000000	0.819027927981436
13.7200000000000	0.818338126864977
13.7300000000000	0.817280309374122
13.7400000000000	0.815856412127973
13.7500000000000	0.814068524352761
13.7600000000000	0.811918886380345
13.7700000000000	0.809409888088370
13.7800000000000	0.806544067282976
13.7900000000000	0.803324108024905
13.8000000000000	0.799752838899932
13.8100000000000	0.795833231234564
13.8200000000000	0.791568397257898
13.8300000000000	0.786961588210671
13.8400000000000	0.782016192402428
13.8500000000000	0.776735733217842
13.8600000000000	0.771123867073195
13.8700000000000	0.765184381324054
13.8800000000000	0.758921192125199
13.8900000000000	0.752338342243862
13.9000000000000	0.745439998827394
13.9100000000000	0.738230451126411
13.9200000000000	0.730714108174572
13.9300000000000	0.722895496426118
13.9400000000000	0.714779257352269
13.9500000000000	0.706370144997722
13.9600000000000	0.697673023498317
13.9700000000000	0.688692864561134
13.9800000000000	0.679434744908175
13.9900000000000	0.669903843684837
14	0.660105439834400
14.0100000000000	0.650044909439758
14.0200000000000	0.639727723033612
14.0300000000000	0.629159442878376
14.0400000000000	0.618345720217060
14.0500000000000	0.607292292496365
14.0600000000000	0.596004980563279
14.0700000000000	0.584489685836444
14.0800000000000	0.572752387453539
14.0900000000000	0.560799139396046
14.1000000000000	0.548636067592589
14.1100000000000	0.536269367002233
14.1200000000000	0.523705298678949
14.1300000000000	0.510950186818672
14.1400000000000	0.498010415790116
14.1500000000000	0.484892427150763
14.1600000000000	0.471602716649290
14.1700000000000	0.458147831215748
14.1800000000000	0.444534365940813
14.1900000000000	0.430768961045430
14.2000000000000	0.416858298842114
14.2100000000000	0.402809100689308
14.2200000000000	0.388628123940027
14.2300000000000	0.374322158886090
14.2400000000000	0.359898025699366
14.2500000000000	0.345362571371172
14.2600000000000	0.330722666651219
14.2700000000000	0.315985202987409
14.2800000000000	0.301157089467710
14.2900000000000	0.286245249765445
14.3000000000000	0.271256619089258
14.3100000000000	0.256198141139010
14.3200000000000	0.241076765068937
14.3300000000000	0.225899442459214
14.3400000000000	0.210673124297291
14.3500000000000	0.195404757970198
14.3600000000000	0.180101284269036
14.3700000000000	0.164769634406892
14.3800000000000	0.149416727051397
14.3900000000000	0.134049465373175
14.4000000000000	0.118674734111239
14.4100000000000	0.103299396656740
14.4200000000000	0.0879302921559967
14.4300000000000	0.0725742326341527
14.4400000000000	0.0572380001405171
14.4500000000000	0.0419283439167480
14.4600000000000	0.0266519775889902
14.4700000000000	0.0114155763851116
14.4800000000000	0.00377422562193269
14.4900000000000	0.0189108382435193
14.5000000000000	0.0339877178763721
14.5100000000000	0.0489983701743043
14.5200000000000	0.0639363526895923
14.5300000000000	0.0787952774828494
14.5400000000000	0.0935688137006059
14.5500000000000	0.108250690119424
14.5600000000000	0.122834697655691
14.5700000000000	0.137314691840113
14.5800000000000	0.151684595255993
14.5900000000000	0.165938399940314
14.6000000000000	0.180070169746819
14.6100000000000	0.194074042670223
14.6200000000000	0.207944233130545
14.6300000000000	0.221675034216965
14.6400000000000	0.235260819890172
14.6500000000000	0.248696047142509
14.6600000000000	0.261975258115214
14.6700000000000	0.275093082171756
14.6800000000000	0.288044237926848
14.6900000000000	0.300823535230180
14.7000000000000	0.313425877104273
14.7100000000000	0.325846261635820
14.7200000000000	0.338079783819775
14.7300000000000	0.350121637355638
14.7400000000000	0.361967116395304
14.7500000000000	0.373611617241908
14.7600000000000	0.385050639999058
14.7700000000000	0.396279790169977
14.7800000000000	0.407294780206052
14.7900000000000	0.418091431004193
14.8000000000000	0.428665673352696
14.8100000000000	0.439013549324987
14.8200000000000	0.449131213621001
14.8300000000000	0.459014934855650
14.8400000000000	0.468661096794101
14.8500000000000	0.478066199533483
14.8600000000000	0.487226860630671
14.8700000000000	0.496139816175926
14.8800000000000	0.504801921811968
14.8900000000000	0.513210153698395
14.9000000000000	0.521361609421101
14.9100000000000	0.529253508846512
14.9200000000000	0.536883194920501
14.9300000000000	0.544248134411733
14.9400000000000	0.551345918599418
14.9500000000000	0.558174263905258
14.9600000000000	0.564731012469577
14.9700000000000	0.571014132671496
14.9800000000000	0.577021719593197
14.9900000000000	0.582751995428206
15	0.588203309833692

==> Fig_leak/50.txt <==
-5	0.237192840760336
-4.99000000000000	0.237033189222411
-4.98000000000000	0.236760177042477
-4.97000000000000	0.236373813074899
-4.96000000000000	0.235874160182530
-4.95000000000000	0.235261335267681
-4.94000000000000	0.234535509277440
-4.93000000000000	0.233696907183292
-4.92000000000000	0.232745807935039
-4.91000000000000	0.231682544388989
-4.90000000000000	0.230507503210438
-4.89000000000000	0.229221124750441
-4.88000000000000	0.227823902896926
-4.87000000000000	0.226316384900166
-4.86000000000000	0.224699171172670
-4.85000000000000	0.222972915063573
-4.84000000000000	0.221138322607577
-4.83000000000000	0.219196152248550
-4.82000000000000	0.217147214537879
-4.81000000000000	0.214992371807690
-4.80000000000000	0.212732537819057
-4.79000000000000	0.210368677385352
-4.78000000000000	0.207901805970868
-4.77000000000000	0.205332989264875
-4.76000000000000	0.202663342731313
-4.75000000000000	0.199894031134269
-4.74000000000000	0.197026268039451
-4.73000000000000	0.194061315291882
-4.72000000000000	0.191000482469998
-4.71000000000000	0.187845126316427
-4.70000000000000	0.184596650145648
-4.69000000000000	0.181256503228820
-4.68000000000000	0.177826180156019
-4.67000000000000	0.174307220176175
-4.66000000000000	0.170701206515002
-4.65000000000000	0.167009765671197
-4.64000000000000	0.163234566691224
-4.63000000000000	0.159377320423037
-4.62000000000000	0.155439778749001
-4.61000000000000	0.151423733798435
-4.60000000000000	0.147331017140046
-4.59000000000000	0.143163498954688
-4.58000000000000	0.138923087188740
-4.57000000000000	0.134611726688576
-4.56000000000000	0.130231398316406
-4.55000000000000	0.125784118047985
-4.54000000000000	0.121271936052539
-4.53000000000000	0.116696935755341
-4.52000000000000	0.112061232883370
-4.51000000000000	0.107366974494461
-4.50000000000000	0.102616337990438
-4.49000000000000	0.0978115301146062
-4.48000000000000	0.0929547859341398
-4.47000000000000	0.0880483678077753
-4.46000000000000	0.0830945643393080
-4.45000000000000	0.0780956893173705
-4.44000000000000	0.0730540806419671
-4.43000000000000	0.0679720992382881
-4.42000000000000	0.0628521279582681
-4.41000000000000	0.0576965704704315
-4.40000000000000	0.0525078501385114
-4.39000000000000	0.0472884088893794
-4.38000000000000	0.0420407060708002
-4.37000000000000	0.0367672172995516
-4.36000000000000	0.0314704333004502
-4.35000000000000	0.0261528587367972
-4.34000000000000	0.0208170110328271
-4.33000000000000	0.0154654191886865
-4.32000000000000	0.0101006225884993
-4.31000000000000	0.00472516980209400
-4.30000000000000	0.000658382619084913
-4.29000000000000	0.00604747135124313
-4.28000000000000	0.0114395275122043
-4.27000000000000	0.0168319778794210
-4.26000000000000	0.0222222461115236
-4.25000000000000	0.0276077539727661
-4.24000000000000	0.0329859225598489
-4.23000000000000	0.0383541735305076
-4.22000000000000	0.0437099303332774
-4.21000000000000	0.0490506194378599
-4.20000000000000	0.0543736715655427
-4.19000000000000	0.0596765229190003
-4.18000000000000	0.0649566164109871
-4.17000000000000	0.0702114028912674
-4.16000000000000	0.0754383423712319
-4.15000000000000	0.0806349052455954
-4.14000000000000	0.0857985735106222
-4.13000000000000	0.0909268419782366
-4.12000000000000	0.0960172194855047
-4.11000000000000	0.101067230098866
-4.10000000000000	0.106074414312527
-4.09000000000000	0.111036330240478
-4.08000000000000	0.115950554801522
-4.07000000000000	0.120814684896766
-4.06000000000000	0.125626338578985
-4.05000000000000	0.130383156213313
-4.04000000000000	0.135082801628690
-4.03000000000000	0.139722963259497
-4.02000000000000	0.144301355276840
-4.01000000000000	0.148815718708908
-4	0.153263822549902
-3.99000000000000	0.157643464856931
-3.98000000000000	0.161952473834401
-3.97000000000000	0.166188708905323
-3.96000000000000	0.170350061769026
-3.95000000000000	0.174434457444770
-3.94000000000000	0.178439855300730
-3.93000000000000	0.182364250067825
-3.92000000000000	0.186205672837944
-3.91000000000000	0.189962192046023
-3.90000000000000	0.193631914435509
-3.89000000000000	0.197212986006732
-3.88000000000000	0.200703592947704
-3.87000000000000	0.204101962546888
-3.86000000000000	0.207406364087480
-3.85000000000000	0.210615109722750
-3.84000000000000	0.213726555332000
-3.83000000000000	0.216739101356731
-3.82000000000000	0.219651193616560
-3.81000000000000	0.222461324104507
-3.80000000000000	0.225168031761231
-3.79000000000000	0.227769903227812
-3.78000000000000	0.230265573576727
-3.77000000000000	0.232653727020616
-3.76000000000000	0.234933097598475
-3.75000000000000	0.237102469838936
-3.74000000000000	0.239160679400290
-3.73000000000000	0.241106613686898
-3.72000000000000	0.242939212441693
-3.71000000000000	0.244657468314453
-3.70000000000000	0.246260427405528
-3.69000000000000	0.247747189784772
-3.68000000000000	0.249116909985353
-3.67000000000000	0.250368797472215
-3.66000000000000	0.251502117084918
-3.65000000000000	0.252516189454616
-3.64000000000000	0.253410391394951
-3.63000000000000	0.254184156266632
-3.62000000000000	0.254836974315506
-3.61000000000000	0.255368392983914
-3.60000000000000	0.255778017195171
-3.59000000000000	0.256065509610975
-3.58000000000000	0.256230590861610
-3.57000000000000	0.256273039748796
-3.56000000000000	0.256192693421043
-3.55000000000000	0.255989447521412
-3.54000000000000	0.255663256307564
-3.53000000000000	0.255214132744003
-3.52000000000000	0.254642148566457
-3.51000000000000	0.253947434318299
-3.50000000000000	0.253130179358990
-3.49000000000000	0.252190631844476
-3.48000000000000	0.251129098679537
-3.47000000000000	0.249945945442060
-3.46000000000000	0.248641596279248
-3.45000000000000	0.247216533775772
-3.44000000000000	0.245671298793898
-3.43000000000000	0.244006490285637
-3.42000000000000	0.242222765076954
-3.41000000000000	0.240320837624123
-3.40000000000000	0.238301479742311
-3.39000000000000	0.236165520306460
-3.38000000000000	0.233913844924608
-3.37000000000000	0.231547395583750
-3.36000000000000	0.229067170268379
-3.35000000000000	0.226474222551858
-3.34000000000000	0.223769661160777
-3.33000000000000	0.220954649512476
-3.32000000000000	0.218030405225923
-3.31000000000000	0.214998199606128
-3.30000000000000	0.211859357102342
-3.29000000000000	0.208615254740216
-3.28000000000000	0.205267321528221
-3.27000000000000	0.201817037838515
-3.26000000000000	0.198265934762564
-3.25000000000000	0.194615593441790
-3.24000000000000	0.190867644373501
-3.23000000000000	0.187023766692437
-3.22000000000000	0.183085687428245
-3.21000000000000	0.179055180739163
-3.20000000000000	0.174934067122313
-3.19000000000000	0.170724212600893
-3.18000000000000	0.166427527888657
-3.17000000000000	0.162045967532059
-3.16000000000000	0.157581529030399
-3.15000000000000	0.153036251934428
-3.14000000000000	0.148412216923751
-3.13000000000000	0.143711544863483
-3.12000000000000	0.138936395840572
-3.11000000000000	0.134088968180197
-3.10000000000000	0.129171497442736
-3.09000000000000	0.124186255401703
-3.08000000000000	0.119135549003162
-3.07000000000000	0.114021719307054
-3.06000000000000	0.108847140410941
-3.05000000000000	0.103614218356669
-3.04000000000000	0.0983253900204003
-3.03000000000000	0.0929831219865940
-3.02000000000000	0.0875899094063751
-3.01000000000000	0.0821482748408924
-3	0.0766607670901279
-2.99000000000000	0.0711299600077479
-2.98000000000000	0.0655584513025204
-2.97000000000000	0.0599488613268589
-2.96000000000000	0.0543038318530501
-2.95000000000000	0.0486260248377234
-2.94000000000000	0.0429181211751818
-2.93000000000000	0.0371828194401074
-2.92000000000000	0.0314228346202662
-2.91000000000000	0.0256408968398201
-2.90000000000000	0.0198397500737891
-2.89000000000000	0.0140221508543281
-2.88000000000000	0.00819086696936596
-2.87000000000000	0.00234867615425582
-2.86000000000000	0.00350163522294989
-2.85000000000000	0.00935727348201247
-2.84000000000000	0.0152154389561436
-2.83000000000000	0.0210733273221750
-2.82000000000000	0.0269281309346224
-2.81000000000000	0.0327770401629860
-2.80000000000000	0.0386172447317111
-2.79000000000000	0.0444459350621151
-2.78000000000000	0.0502603036156775
-2.77000000000000	0.0560575462380525
-2.76000000000000	0.0618348635031444
-2.75000000000000	0.0675894620566381
-2.74000000000000	0.0733185559582964
-2.73000000000000	0.0790193680224499
-2.72000000000000	0.0846891311559490
-2.71000000000000	0.0903250896930437
-2.70000000000000	0.0959245007264509
-2.69000000000000	0.101484635434024
-2.68000000000000	0.107002780400398
-2.67000000000000	0.112476238932924
-2.66000000000000	0.117902332371306
-2.65000000000000	0.123278401390281
-2.64000000000000	0.128601807294710
-2.63000000000000	0.133869933306498
-2.62000000000000	0.139080185842636
-2.61000000000000	0.144229995783838
-2.60000000000000	0.149316819733080
-2.59000000000000	0.154338141263474
-2.58000000000000	0.159291472154850
-2.57000000000000	0.164174353618462
-2.56000000000000	0.168984357509159
-2.55000000000000	0.173719087524533
-2.54000000000000	0.178376180390343
-2.53000000000000	0.182953307031710
-2.52000000000000	0.187448173729474
-2.51000000000000	0.191858523261153
-2.50000000000000	0.196182136025925
-2.49000000000000	0.200416831153096
-2.48000000000000	0.204560467593505
-2.47000000000000	0.208610945193293
-2.46000000000000	0.212566205749548
-2.45000000000000	0.216424234047257
-2.44000000000000	0.220183058877073
-2.43000000000000	0.223840754033378
-2.42000000000000	0.227395439292145
-2.41000000000000	0.230845281368099
-2.40000000000000	0.234188494850700
-2.39000000000000	0.237423343118478
-2.38000000000000	0.240548139231251
-2.37000000000000	0.243561246799766
-2.36000000000000	0.246461080832337
-2.35000000000000	0.249246108558033
-2.34000000000000	0.251914850225992
-2.33000000000000	0.254465879880464
-2.32000000000000	0.256897826111157
-2.31000000000000	0.259209372778532
-2.30000000000000	0.261399259713632
-2.29000000000000	0.263466283392102
-2.28000000000000	0.265409297582042
-2.27000000000000	0.267227213965335
-2.26000000000000	0.268919002732150
-2.25000000000000	0.270483693148263
-2.24000000000000	0.271920374094929
-2.23000000000000	0.273228194580979
-2.22000000000000	0.274406364226891
-2.21000000000000	0.275454153720540
-2.20000000000000	0.276370895244398
-2.19000000000000	0.277155982873925
-2.18000000000000	0.277808872946935
-2.17000000000000	0.278329084403718
-2.16000000000000	0.278716199097719
-2.15000000000000	0.278969862076588
-2.14000000000000	0.279089781833425
-2.13000000000000	0.279075730528075
-2.12000000000000	0.278927544178303
-2.11000000000000	0.278645122820751
-2.10000000000000	0.278228430641528
-2.09000000000000	0.277677496076361
-2.08000000000000	0.276992411880194
-2.07000000000000	0.276173335166185
-2.06000000000000	0.275220487414022
-2.05000000000000	0.274134154447532
-2.04000000000000	0.272914686381537
-2.03000000000000	0.271562497537952
-2.02000000000000	0.270078066331132
-2.01000000000000	0.268461935122462
-2	0.266714710044234
-1.99000000000000	0.264837060792860
-1.98000000000000	0.262829720391456
-1.97000000000000	0.260693484921897
-1.96000000000000	0.258429213226417
-1.95000000000000	0.256037826578853
-1.94000000000000	0.253520308325663
-1.93000000000000	0.250877703496830
-1.92000000000000	0.248111118386829
-1.91000000000000	0.245221720105774
-1.90000000000000	0.242210736100966
-1.89000000000000	0.239079453648998
-1.88000000000000	0.235829219318628
-1.87000000000000	0.232461438404658
-1.86000000000000	0.228977574333011
-1.85000000000000	0.225379148037299
-1.84000000000000	0.221667737307100
-1.83000000000000	0.217844976108236
-1.82000000000000	0.213912553875359
-1.81000000000000	0.209872214777089
-1.80000000000000	0.205725756954093
-1.79000000000000	0.201475031730359
-1.78000000000000	0.197121942798065
-1.77000000000000	0.192668445376361
-1.76000000000000	0.188116545344448
-1.75000000000000	0.183468298349312
-1.74000000000000	0.178725808888537
-1.73000000000000	0.173891229368576
-1.72000000000000	0.168966759138907
-1.71000000000000	0.163954643502493
-1.70000000000000	0.158857172703004
-1.69000000000000	0.153676680889232
-1.68000000000000	0.148415545057179
-1.67000000000000	0.143076183970290
-1.66000000000000	0.137661057058296
-1.65000000000000	0.132172663295207
-1.64000000000000	0.126613540056903
-1.63000000000000	0.120986261958914
-1.62000000000000	0.115293439674835
-1.61000000000000	0.109537718735979
-1.60000000000000	0.103721778312787
-1.59000000000000	0.0978483299785437
-1.58000000000000	0.0919201164560035
-1.57000000000000	0.0859399103474351
-1.56000000000000	0.0799105128487411
-1.55000000000000	0.0738347524481931
-1.54000000000000	0.0677154836104052
-1.53000000000000	0.0615555854461370
-1.52000000000000	0.0553579603685789
-1.51000000000000	0.0491255327366765
-1.50000000000000	0.0428612474861943
-1.49000000000000	0.0365680687491093
-1.48000000000000	0.0302489784619844
-1.47000000000000	0.0239069749639899
-1.46000000000000	0.0175450715852068
-1.45000000000000	0.0111662952258741
-1.44000000000000	0.00477368492725745
-1.43000000000000	0.00162970956520789
-1.42000000000000	0.00804082924579957
-1.41000000000000	0.0144566072987763
-1.40000000000000	0.0208739705543096
-1.39000000000000	0.0272898409494121
-1.38000000000000	0.0337011369931791
-1.37000000000000	0.0401047752356315
-1.36000000000000	0.0464976717394863
-1.35000000000000	0.0528767435541308
-1.34000000000000	0.0592389101911372
-1.33000000000000	0.0655810951005729
-1.32000000000000	0.0719002271474460
-1.31000000000000	0.0781932420875494
-1.30000000000000	0.0844570840420281
-1.29000000000000	0.0906887069699281
-1.28000000000000	0.0968850761380666
-1.27000000000000	0.103043169587480
-1.26000000000000	0.109159979595778
-1.25000000000000	0.115232514134673
-1.24000000000000	0.121257798322007
-1.23000000000000	0.127232875867561
-1.22000000000000	0.133154810511957
-1.21000000000000	0.139020687457959
-1.20000000000000	0.144827614793468
-1.19000000000000	0.150572724905540
-1.18000000000000	0.156253175884730
-1.17000000000000	0.161866152919074
-1.16000000000000	0.167408869677048
-1.15000000000000	0.172878569678813
-1.14000000000000	0.178272527655087
-1.13000000000000	0.183588050892969
-1.12000000000000	0.188822480568075
-1.11000000000000	0.193973193062312
-1.10000000000000	0.199037601266646
-1.09000000000000	0.204013155868245
-1.08000000000000	0.208897346621323
-1.07000000000000	0.213687703601098
-1.06000000000000	0.218381798440211
-1.05000000000000	0.222977245547015
-1.04000000000000	0.227471703305114
-1.03000000000000	0.231862875253567
-1.02000000000000	0.236148511247153
-1.01000000000000	0.240326408596135
-1	0.244394413184941
-0.990000000000000	0.248350420569190
-0.980000000000000	0.252192377050543
-0.970000000000000	0.255918280728796
-0.960000000000000	0.259526182530715
-0.950000000000000	0.263014187215070
-0.940000000000000	0.266380454353371
-0.930000000000000	0.269623199285794
-0.920000000000000	0.272740694051814
-0.910000000000000	0.275731268295066
-0.900000000000000	0.278593310141963
-0.890000000000000	0.281325267053624
-0.880000000000000	0.283925646650664
-0.870000000000000	0.286393017510410
-0.860000000000000	0.288726009936144
-0.850000000000000	0.290923316697946
-0.840000000000000	0.292983693744757
-0.830000000000000	0.294905960887282
-0.820000000000000	0.296689002451364
-0.810000000000000	0.298331767901482
-0.800000000000000	0.299833272434026
-0.790000000000000	0.301192597540037
-0.780000000000000	0.302408891537088
-0.770000000000000	0.303481370070019
-0.760000000000000	0.304409316580246
-0.750000000000000	0.305192082743364
-0.740000000000000	0.305829088874806
-0.730000000000000	0.306319824303318
-0.720000000000000	0.306663847712011
-0.710000000000000	0.306860787446813
-0.700000000000000	0.306910341792095
-0.690000000000000	0.306812279213321
-0.680000000000000	0.306566438566547
-0.670000000000000	0.306172729274621
-0.660000000000000	0.305631131469964
-0.650000000000000	0.304941696103814
-0.640000000000000	0.304104545021823
-0.630000000000000	0.303119871005941
-0.620000000000000	0.301987937782511
-0.610000000000000	0.300709079996519
-0.600000000000000	0.299283703151982
-0.590000000000000	0.297712283518428
-0.580000000000000	0.295995368003495
-0.570000000000000	0.294133573991633
-0.560000000000000	0.292127589148966
-0.550000000000000	0.289978171194339
-0.540000000000000	0.287686147636618
-0.530000000000000	0.285252415478327
-0.520000000000000	0.282677940885704
-0.510000000000000	0.279963758825299
-0.500000000000000	0.277110972667229
-0.490000000000000	0.274120753755241
-0.480000000000000	0.270994340943728
-0.470000000000000	0.267733040101894
-0.460000000000000	0.264338223585231
-0.450000000000000	0.260811329674536
-0.440000000000000	0.257153861982680
-0.430000000000000	0.253367388829362
-0.420000000000000	0.249453542584105
-0.410000000000000	0.245414018977767
-0.399999999999999	0.241250576382849
-0.390000000000000	0.236965035062881
-0.380000000000000	0.232559276391220
-0.370000000000000	0.228035242039597
-0.360000000000000	0.223394933136712
-0.350000000000000	0.218640409397301
-0.340000000000000	0.213773788221974
-0.330000000000000	0.208797243768285
-0.320000000000000	0.203713005993373
-0.310000000000000	0.198523359668626
-0.300000000000000	0.193230643366795
-0.290000000000000	0.187837248421973
-0.280000000000000	0.182345617862940
-0.270000000000000	0.176758245320303
-0.260000000000000	0.171077673907933
-0.250000000000000	0.165306495079203
-0.240000000000000	0.159447347458511
-0.230000000000000	0.153502915648632
-0.220000000000000	0.147475929014425
-0.210000000000000	0.141369160443432
-0.200000000000000	0.135185425083931
-0.190000000000000	0.128927579061031
-0.180000000000000	0.122598518171345
-0.170000000000000	0.116201176556877
-0.160000000000000	0.109738525358695
-0.149999999999999	0.103213571351019
-0.140000000000000	0.0966293555563321
-0.130000000000000	0.0899889518421559
-0.120000000000000	0.0832954655001331
-0.110000000000000	0.0765520318080544
-0.0999999999999996	0.0697618145755121
-0.0899999999999999	0.0629280046738314
-0.0800000000000001	0.0560538185509526
-0.0700000000000003	0.0491424967319690
-0.0599999999999996	0.0421973023060073
-0.0499999999999998	0.0352215194001282
-0.0400000000000000	0.0282184516409827
-0.0300000000000003	0.0211914206049349
-0.0199999999999996	0.0141437642573567
-0.00999999999999979	0.00707883538183208
0	4.23438868729510e-15
0.00999999999999979	0.00708936421720212
0.0200000000000005	0.0141858695462267
0.0300000000000003	0.0212861198146615
0.0400000000000000	0.0283867120113992
0.0499999999999998	0.0354842379024217
0.0600000000000005	0.0425752856514273
0.0700000000000003	0.0496564414445589
0.0800000000000001	0.0567242911184703
0.0899999999999999	0.0637754217909375
0.100000000000001	0.0708064234932547
0.110000000000000	0.0778138908036608
0.120000000000000	0.0847944244809794
0.130000000000000	0.0917446330977331
0.140000000000000	0.0986611346719327
0.150000000000000	0.105540558296778
0.160000000000000	0.112379545767469
0.170000000000000	0.119174753204386
0.180000000000000	0.125922852671818
0.190000000000000	0.132620533791501
0.200000000000000	0.139264505350168
0.210000000000000	0.145851496900341
0.220000000000000	0.152378260353606
0.230000000000000	0.158841571565583
0.240000000000000	0.165238231911845
0.250000000000000	0.171565069854003
0.260000000000000	0.177818942495216
0.270000000000000	0.183996737124365
0.280000000000000	0.190095372748125
0.290000000000000	0.196111801610215
0.300000000000000	0.202043010697068
0.310000000000001	0.207886023229182
0.320000000000000	0.213637900137435
0.330000000000000	0.219295741523628
0.340000000000000	0.224856688104551
0.350000000000001	0.230317922638844
0.360000000000000	0.235676671335958
0.370000000000000	0.240930205246536
0.380000000000000	0.246075841633483
0.390000000000000	0.251110945323105
0.400000000000000	0.256032930035573
0.410000000000000	0.260839259694121
0.420000000000000	0.265527449712267
0.430000000000000	0.270095068258452
0.440000000000000	0.274539737497436
0.450000000000000	0.278859134807839
0.460000000000000	0.283050993975215
0.470000000000000	0.287113106360041
0.480000000000000	0.291043322040053
0.490000000000000	0.294839550926318
0.500000000000000	0.298499763852497
0.510000000000000	0.302021993636733
0.520000000000001	0.305404336115613
0.530000000000000	0.308644951149676
0.540000000000000	0.311742063599949
0.550000000000000	0.314693964275003
0.560000000000001	0.317499010848024
0.570000000000000	0.320155628743438
0.580000000000000	0.322662311992607
0.590000000000000	0.325017624058147
0.600000000000001	0.327220198626435
0.610000000000000	0.329268740367874
0.620000000000000	0.331162025664509
0.630000000000000	0.332898903304604
0.640000000000000	0.334478295143788
0.650000000000000	0.335899196732419
0.660000000000000	0.337160677908810
0.670000000000000	0.338261883357986
0.680000000000000	0.339202033135655
0.690000000000000	0.339980423157088
0.700000000000000	0.340596425650629
0.710000000000000	0.341049489575560
0.720000000000000	0.341339141004076
0.730000000000000	0.341464983467127
0.740000000000000	0.341426698263911
0.750000000000000	0.341224044734818
0.760000000000000	0.340856860497641
0.770000000000001	0.340325061646878
0.780000000000000	0.339628642915983
0.790000000000000	0.338767677802436
0.800000000000000	0.337742318655497
0.810000000000001	0.336552796726573
0.820000000000000	0.335199422182097
0.830000000000000	0.333682584078861
0.840000000000000	0.332002750301764
0.850000000000001	0.330160467463936
0.860000000000000	0.328156360769242
0.870000000000000	0.325991133837164
0.880000000000000	0.323665568490087
0.890000000000000	0.321180524503035
0.900000000000000	0.318536939315930
0.910000000000000	0.315735827708423
0.920000000000000	0.312778281437437
0.930000000000000	0.309665468837484
0.940000000000000	0.306398634383955
0.950000000000000	0.302979098219464
0.960000000000000	0.299408255643468
0.970000000000000	0.295687576565316
0.980000000000000	0.291818604920960
0.990000000000000	0.287802958053510
1	0.283642326057911
1.01000000000000	0.279338471089974
1.02000000000000	0.274893226640042
1.03000000000000	0.270308496771583
1.04000000000000	0.265586255325005
1.05000000000000	0.260728545087043
1.06000000000000	0.255737476926025
1.07000000000000	0.250615228893413
1.08000000000000	0.245364045291950
1.09000000000000	0.239986235710850
1.10000000000000	0.234484174028400
1.11000000000000	0.228860297382414
1.12000000000000	0.223117105108983
1.13000000000000	0.217257157649955
1.14000000000000	0.211283075429642
1.15000000000000	0.205197537701217
1.16000000000000	0.199003281363308
1.17000000000000	0.192703099747312
1.18000000000000	0.186299841375946
1.19000000000000	0.179796408693591
1.20000000000000	0.173195756768984
1.21000000000000	0.166500891970816
1.22000000000000	0.159714870616845
1.23000000000000	0.152840797597118
1.24000000000000	0.145881824971889
1.25000000000000	0.138841150544912
1.26000000000000	0.131722016412672
1.27000000000000	0.124527707490290
1.28000000000000	0.117261550014685
1.29000000000000	0.109926910025738
1.30000000000000	0.102527191826068
1.31000000000000	0.0950658364201995
1.32000000000000	0.0875463199337699
1.33000000000000	0.0799721520135010
1.34000000000000	0.0723468742086984
1.35000000000000	0.0646740583349816
1.36000000000000	0.0569573048210090
1.37000000000000	0.0492002410389412
1.38000000000000	0.0414065196194344
1.39000000000000	0.0335798167519127
1.40000000000000	0.0257238304709113
1.41000000000000	0.0178422789292821
1.42000000000000	0.00993889865906322
1.43000000000000	0.00201744282080112
1.44000000000000	0.00591832055783980
1.45000000000000	0.0138646103533790
1.46000000000000	0.0218176341269057
1.47000000000000	0.0297735899127157
1.48000000000000	0.0377286680143721
1.49000000000000	0.0456790528073391
1.50000000000000	0.0536209245473461
1.51000000000000	0.0615504611836674
1.52000000000000	0.0694638401763972
1.53000000000000	0.0773572403169401
1.54000000000000	0.0852268435508141
1.55000000000000	0.0930688368019027
1.56000000000000	0.100879413797351
1.57000000000000	0.108654776892145
1.58000000000000	0.116391138892611
1.59000000000000	0.124084724877906
1.60000000000000	0.131731774018647
1.61000000000000	0.139328541391814
1.62000000000000	0.146871299791083
1.63000000000000	0.154356341531689
1.64000000000000	0.161779980248972
1.65000000000000	0.169138552689744
1.66000000000000	0.176428420495623
1.67000000000000	0.183645971977476
1.68000000000000	0.190787623880082
1.69000000000000	0.197849823136225
1.70000000000000	0.204829048609318
1.71000000000000	0.211721812823746
1.72000000000000	0.218524663682054
1.73000000000000	0.225234186168200
1.74000000000000	0.231847004035976
1.75000000000000	0.238359781481843
1.76000000000000	0.244769224801311
1.77000000000000	0.251072084028070
1.78000000000000	0.257265154555079
1.79000000000000	0.263345278736808
1.80000000000000	0.269309347471833
1.81000000000000	0.275154301765027
1.82000000000000	0.280877134268550
1.83000000000000	0.286474890800898
1.84000000000000	0.291944671843221
1.85000000000000	0.297283634012225
1.86000000000000	0.302488991508844
1.87000000000000	0.307558017542033
1.88000000000000	0.312488045726913
1.89000000000000	0.317276471456598
1.90000000000000	0.321920753246980
1.91000000000000	0.326418414053845
1.92000000000000	0.330767042561581
1.93000000000000	0.334964294442881
1.94000000000000	0.339007893588768
1.95000000000000	0.342895633308317
1.96000000000000	0.346625377497467
1.97000000000000	0.350195061776297
1.98000000000000	0.353602694594204
1.99000000000000	0.356846358302385
2	0.359924210193079
2.01000000000000	0.362834483505005
2.02000000000000	0.365575488394481
2.03000000000000	0.368145612871703
2.04000000000000	0.370543323701679
2.05000000000000	0.372767167269337
2.06000000000000	0.374815770408351
2.07000000000000	0.376687841193197
2.08000000000000	0.378382169694058
2.09000000000000	0.379897628694109
2.10000000000000	0.381233174368804
2.11000000000000	0.382387846926794
2.12000000000000	0.383360771212071
2.13000000000000	0.384151157267032
2.14000000000000	0.384758300856098
2.15000000000000	0.385181583949599
2.16000000000000	0.385420475167613
2.17000000000000	0.385474530183495
2.18000000000000	0.385343392086828
2.19000000000000	0.385026791705566
2.20000000000000	0.384524547887142
2.21000000000000	0.383836567738344
2.22000000000000	0.382962846823776
2.23000000000000	0.381903469322731
2.24000000000000	0.380658608144357
2.25000000000000	0.379228525000962
2.26000000000000	0.377613570439373
2.27000000000000	0.375814183830259
2.28000000000000	0.373830893315350
2.29000000000000	0.371664315712504
2.30000000000000	0.369315156378611
2.31000000000000	0.366784209030301
2.32000000000000	0.364072355522499
2.33000000000000	0.361180565584839
2.34000000000000	0.358109896515999
2.35000000000000	0.354861492836031
2.36000000000000	0.351436585896782
2.37000000000000	0.347836493450500
2.38000000000000	0.344062619176791
2.39000000000000	0.340116452168050
2.40000000000000	0.335999566373554
2.41000000000000	0.331713620002404
2.42000000000000	0.327260354885528
2.43000000000000	0.322641595796987
2.44000000000000	0.317859249734808
2.45000000000000	0.312915305161652
2.46000000000000	0.307811831205579
2.47000000000000	0.302550976821225
2.48000000000000	0.297134969911725
2.49000000000000	0.291566116411733
2.50000000000000	0.285846799331885
2.51000000000000	0.279979477765117
2.52000000000000	0.273966685855222
2.53000000000000	0.267811031728074
2.54000000000000	0.261515196385959
2.55000000000000	0.255081932565477
2.56000000000000	0.248514063559475
2.57000000000000	0.241814482003536
2.58000000000000	0.234986148627480
2.59000000000000	0.228032090972492
2.60000000000000	0.220955402074315
2.61000000000000	0.213759239113174
2.62000000000000	0.206446822030930
2.63000000000000	0.199021432116120
2.64000000000000	0.191486410557439
2.65000000000000	0.183845156966356
2.66000000000000	0.176101127869423
2.67000000000000	0.168257835171036
2.68000000000000	0.160318844587232
2.69000000000000	0.152287774051248
2.70000000000000	0.144168292091575
2.71000000000000	0.135964116183156
2.72000000000000	0.127679011072500
2.73000000000000	0.119316787077478
2.74000000000000	0.110881298362496
2.75000000000000	0.102376441189865
2.76000000000000	0.0938061521481377
2.77000000000000	0.0851744063581875
2.78000000000000	0.0764852156578797
2.79000000000000	0.0677426267660821
2.80000000000000	0.0589507194269315
2.81000000000000	0.0501136045351176
2.82000000000000	0.0412354222430870
2.83000000000000	0.0323203400509836
2.84000000000000	0.0233725508802522
2.85000000000000	0.0143962711317091
2.86000000000000	0.00539573872903793
2.87000000000000	0.00362478885143191
2.88000000000000	0.0126610365637693
2.89000000000000	0.0217087137873600
2.90000000000000	0.0307635163328148
2.91000000000000	0.0398211284579236
2.92000000000000	0.0488772248927424
2.93000000000000	0.0579274728728457
2.94000000000000	0.0669675341798409
2.95000000000000	0.0759930671881616
2.96000000000000	0.0849997289172170
2.97000000000000	0.0939831770879063
2.98000000000000	0.102939072182594
2.99000000000000	0.111863079507499
3	0.120750871256637
3.01000000000000	0.129598128576247
3.02000000000000	0.138400543628793
3.03000000000000	0.147153821655560
3.04000000000000	0.155853683036859
3.05000000000000	0.164495865348855
3.06000000000000	0.173076125416094
3.07000000000000	0.181590241358705
3.08000000000000	0.190034014633325
3.09000000000000	0.198403272066787
3.10000000000000	0.206693867881572
3.11000000000000	0.214901685712092
3.12000000000000	0.223022640610823
3.13000000000000	0.231052681043317
3.14000000000000	0.238987790871151
3.15000000000000	0.246823991321869
3.16000000000000	0.254557342944916
3.17000000000000	0.262183947552702
3.18000000000000	0.269699950145775
3.19000000000000	0.277101540821222
3.20000000000000	0.284384956663360
3.21000000000000	0.291546483615770
3.22000000000000	0.298582458333809
3.23000000000000	0.305489270016647
3.24000000000000	0.312263362217961
3.25000000000000	0.318901234634388
3.26000000000000	0.325399444870852
3.27000000000000	0.331754610181904
3.28000000000000	0.337963409188192
3.29000000000000	0.344022583567249
3.30000000000000	0.349928939717721
3.31000000000000	0.355679350396209
3.32000000000000	0.361270756325940
3.33000000000000	0.366700167776410
3.34000000000000	0.371964666113259
3.35000000000000	0.377061405317535
3.36000000000000	0.381987613473643
3.37000000000000	0.386740594225168
3.38000000000000	0.391317728197859
3.39000000000000	0.395716474389049
3.40000000000000	0.399934371522770
3.41000000000000	0.403969039369899
3.42000000000000	0.407818180032620
3.43000000000000	0.411479579192561
3.44000000000000	0.414951107321930
3.45000000000000	0.418230720857028
3.46000000000000	0.421316463333517
3.47000000000000	0.424206466482826
3.48000000000000	0.426898951289145
3.49000000000000	0.429392229006384
3.50000000000000	0.431684702134602
3.51000000000000	0.433774865355325
3.52000000000000	0.435661306425279
3.53000000000000	0.437342707028009
3.54000000000000	0.438817843582928
3.55000000000000	0.440085588011324
3.56000000000000	0.441144908458898
3.57000000000000	0.441994869974401
3.58000000000000	0.442634635143974
3.59000000000000	0.443063464680825
3.60000000000000	0.443280717969855
3.61000000000000	0.443285853566920
3.62000000000000	0.443078429652395
3.63000000000000	0.442658104438751
3.64000000000000	0.442024636531856
3.65000000000000	0.441177885245756
3.66000000000000	0.440117810870698
3.67000000000000	0.438844474894175
3.68000000000000	0.437358040174809
3.69000000000000	0.435658771068895
3.70000000000000	0.433747033509467
3.71000000000000	0.431623295037748
3.72000000000000	0.429288124786887
3.73000000000000	0.426742193417894
3.74000000000000	0.423986273007729
3.75000000000000	0.421021236889473
3.76000000000000	0.417848059444611
3.77000000000000	0.414467815847387
3.78000000000000	0.410881681761297
3.79000000000000	0.407090932987745
3.80000000000000	0.403096945066950
3.81000000000000	0.398901192831199
3.82000000000000	0.394505249910550
3.83000000000000	0.389910788191149
3.84000000000000	0.385119577226296
3.85000000000000	0.380133483600483
3.86000000000000	0.374954470246559
3.87000000000000	0.369584595716304
3.88000000000000	0.364026013404641
3.89000000000000	0.358280970727733
3.90000000000000	0.352351808255329
3.91000000000000	0.346240958797592
3.92000000000000	0.339950946446830
3.93000000000000	0.333484385574428
3.94000000000000	0.326843979783391
3.95000000000000	0.320032520816911
3.96000000000000	0.313052887423359
3.97000000000000	0.305908044178168
3.98000000000000	0.298601040263059
3.99000000000000	0.291135008203112
4	0.283513162562178
4.01000000000000	0.275738798597177
4.02000000000000	0.267815290871803
4.03000000000000	0.259746091830235
4.04000000000000	0.251534730331412
4.05000000000000	0.243184810144537
4.06000000000000	0.234700008406333
4.07000000000000	0.226084074040815
4.08000000000000	0.217340826142166
4.09000000000000	0.208474152321416
4.10000000000000	0.199488007017636
4.11000000000000	0.190386409774371
4.12000000000000	0.181173443482018
4.13000000000000	0.171853252586935
4.14000000000000	0.162430041268031
4.15000000000000	0.152908071581636
4.16000000000000	0.143291661575444
4.17000000000000	0.133585183372364
4.18000000000000	0.123793061225083
4.19000000000000	0.113919769542229
4.20000000000000	0.103969830886968
4.21000000000000	0.0939478139489337
4.22000000000000	0.0838583314903636
4.23000000000000	0.0737060382673665
4.24000000000000	0.0634956289272446
4.25000000000000	0.0532318358827588
4.26000000000000	0.0429194271643454
4.27000000000000	0.0325632042512147
4.28000000000000	0.0221679998822657
4.29000000000000	0.0117386758478525
4.30000000000000	0.00128012076337464
4.31000000000000	0.00920275217433988
4.32000000000000	0.0197050074467979
4.33000000000000	0.0302216894887713
4.34000000000000	0.0407478249773251
4.35000000000000	0.0512784251339589
4.36000000000000	0.0618084880387423
4.37000000000000	0.0723330009554896
4.38000000000000	0.0828469426668115
4.39000000000000	0.0933452858180286
4.40000000000000	0.103822999268891
4.41000000000000	0.114275050451986
4.42000000000000	0.124696407736745
4.43000000000000	0.135082042798023
4.44000000000000	0.145426932988078
4.45000000000000	0.155726063710922
4.46000000000000	0.165974430797854
4.47000000000000	0.176167042883225
4.48000000000000	0.186298923779153
4.49000000000000	0.196365114848192
4.50000000000000	0.206360677372829
4.51000000000000	0.216280694920690
4.52000000000000	0.226120275704326
4.53000000000000	0.235874554934521
4.54000000000000	0.245538697165969
4.55000000000000	0.255107898634228
4.56000000000000	0.264577389582878
4.57000000000000	0.273942436579711
4.58000000000000	0.283198344820930
4.59000000000000	0.292340460422221
4.60000000000000	0.301364172695600
4.61000000000000	0.310264916410990
4.62000000000000	0.319038174041373
4.63000000000000	0.327679477990548
4.64000000000000	0.336184412802299
4.65000000000000	0.344548617350014
4.66000000000000	0.352767787005641
4.67000000000000	0.360837675786947
4.68000000000000	0.368754098482028
4.69000000000000	0.376512932750071
4.70000000000000	0.384110121197288
4.71000000000000	0.391541673427062
4.72000000000000	0.398803668063261
4.73000000000000	0.405892254745746
4.74000000000000	0.412803656097090
4.75000000000000	0.419534169659512
4.76000000000000	0.426080169801096
4.77000000000000	0.432438109590338
4.78000000000000	0.438604522638061
4.79000000000000	0.444576024905817
4.80000000000000	0.450349316479832
4.81000000000000	0.455921183309621
4.82000000000000	0.461288498910379
4.83000000000000	0.466448226028296
4.84000000000000	0.471397418267938
4.85000000000000	0.476133221680853
4.86000000000000	0.480652876314603
4.87000000000000	0.484953717721411
4.88000000000000	0.489033178425627
4.89000000000000	0.492888789349273
4.90000000000000	0.496518181194889
4.91000000000000	0.499919085784979
4.92000000000000	0.503089337357312
4.93000000000000	0.506026873815411
4.94000000000000	0.508729737933553
4.95000000000000	0.511196078515603
4.96000000000000	0.513424151507076
4.97000000000000	0.515412321059799
4.98000000000000	0.517159060548580
4.99000000000000	0.518662953539307
5	0.519922694707937
5.01000000000000	0.520937090709839
5.02000000000000	0.521705060998975
5.03000000000000	0.522225638596445
5.04000000000000	0.522497970807930
5.05000000000000	0.522521319889579
5.06000000000000	0.522295063661938
5.07000000000000	0.521818696071517
5.08000000000000	0.521091827699625
5.09000000000000	0.520114186218119
5.10000000000000	0.518885616791750
5.11000000000000	0.517406082426798
5.12000000000000	0.515675664265727
5.13000000000000	0.513694561827594
5.14000000000000	0.511463093193997
5.15000000000000	0.508981695140355
5.16000000000000	0.506250923212325
5.17000000000000	0.503271451747229
5.18000000000000	0.500044073840344
5.19000000000000	0.496569701255941
5.20000000000000	0.492849364283028
5.21000000000000	0.488884211535701
5.22000000000000	0.484675509698107
5.23000000000000	0.480224643213998
5.24000000000000	0.475533113920899
5.25000000000000	0.470602540628953
5.26000000000000	0.465434658644496
5.27000000000000	0.460031319238461
5.28000000000000	0.454394489059762
5.29000000000000	0.448526249493774
5.30000000000000	0.442428795966100
5.31000000000000	0.436104437191819
5.32000000000000	0.429555594370467
5.33000000000000	0.422784800326938
5.34000000000000	0.415794698598672
5.35000000000000	0.408588042469339
5.36000000000000	0.401167693949424
5.37000000000000	0.393536622704008
5.38000000000000	0.385697904928155
5.39000000000000	0.377654722170286
5.40000000000000	0.369410360103983
5.41000000000000	0.360968207248661
5.42000000000000	0.352331753639597
5.43000000000000	0.343504589447780
5.44000000000000	0.334490403550167
5.45000000000000	0.325292982050824
5.46000000000000	0.315916206753572
5.47000000000000	0.306364053586699
5.48000000000000	0.296640590980394
5.49000000000000	0.286749978197481
5.50000000000000	0.276696463618196
5.51000000000000	0.266484382979605
5.52000000000000	0.256118157570457
5.53000000000000	0.245602292382124
5.54000000000000	0.234941374216433
5.55000000000000	0.224140069751134
5.56000000000000	0.213203123563802
5.57000000000000	0.202135356115006
5.58000000000000	0.190941661691531
5.59000000000000	0.179627006310573
5.60000000000000	0.168196425585723
5.61000000000000	0.156655022555661
5.62000000000000	0.145007965476473
5.63000000000000	0.133260485578509
5.64000000000000	0.121417874788725
5.65000000000000	0.109485483419523
5.66000000000000	0.0974687178249831
5.67000000000000	0.0853730380255965
5.68000000000000	0.0732039553024099
5.69000000000000	0.0609670297617130
5.70000000000000	0.0486678678712347
5.71000000000000	0.0363121199689751
5.72000000000000	0.0239054777456969
5.73000000000000	0.0114536717022357
5.74000000000000	0.00103753141733973
5.75000000000000	0.0135623312155327
5.76000000000000	0.0261148962530959
5.77000000000000	0.0386893666813992
5.78000000000000	0.0512798568943891
5.79000000000000	0.0638804581988962
5.80000000000000	0.0764852415021683
5.81000000000000	0.0890882600154185
5.82000000000000	0.101683551972173
5.83000000000000	0.114265143360245
5.84000000000000	0.126827050666082
5.85000000000000	0.139363283630279
5.86000000000000	0.151867848013006
5.87000000000000	0.164334748368137
5.88000000000000	0.176757990824806
5.89000000000000	0.189131585875145
5.90000000000000	0.201449551166930
5.91000000000000	0.213705914299916
5.92000000000000	0.225894715624528
5.93000000000000	0.238010011041672
5.94000000000000	0.250045874802402
5.95000000000000	0.261996402306117
5.96000000000000	0.273855712896051
5.97000000000000	0.285617952650759
5.98000000000000	0.297277297170287
5.99000000000000	0.308827954355810
6	0.320264167181361
6.01000000000000	0.331580216456454
6.02000000000000	0.342770423578258
6.03000000000000	0.353829153272074
6.04000000000000	0.364750816318831
6.05000000000000	0.375529872268304
6.06000000000000	0.386160832136831
6.07000000000000	0.396638261088189
6.08000000000000	0.406956781096460
6.09000000000000	0.417111073589534
6.10000000000000	0.427095882072071
6.11000000000000	0.436906014726634
6.12000000000000	0.446536346991776
6.13000000000000	0.455981824115854
6.14000000000000	0.465237463685327
6.15000000000000	0.474298358126336
6.16000000000000	0.483159677178387
6.17000000000000	0.491816670338896
6.18000000000000	0.500264669277458
6.19000000000000	0.508499090218623
6.20000000000000	0.516515436292078
6.21000000000000	0.524309299849023
6.22000000000000	0.531876364743642
6.23000000000000	0.539212408578546
6.24000000000000	0.546313304913069
6.25000000000000	0.553175025433324
6.26000000000000	0.559793642082931
6.27000000000000	0.566165329153385
6.28000000000000	0.572286365332969
6.29000000000000	0.578153135713219
6.30000000000000	0.583762133751903
6.31000000000000	0.589109963191518
6.32000000000000	0.594193339932340
6.33000000000000	0.599009093859041
6.34000000000000	0.603554170619953
6.35000000000000	0.607825633358035
6.36000000000000	0.611820664392652
6.37000000000000	0.615536566851270
6.38000000000000	0.618970766250217
6.39000000000000	0.622120812023652
6.40000000000000	0.624984378999929
6.41000000000000	0.627559268824555
6.42000000000000	0.629843411328964
6.43000000000000	0.631834865844343
6.44000000000000	0.633531822459798
6.45000000000000	0.634932603224125
6.46000000000000	0.636035663290522
6.47000000000000	0.636839592003576
6.48000000000000	0.637343113927872
6.49000000000000	0.637545089817641
6.50000000000000	0.637444517526828
6.51000000000000	0.637040532859052
6.52000000000000	0.636332410356888
6.53000000000000	0.635319564029984
6.54000000000000	0.634001548021529
6.55000000000000	0.632378057212598
6.56000000000000	0.630448927763960
6.57000000000000	0.628214137594940
6.58000000000000	0.625673806798960
6.59000000000000	0.622828197995401
6.60000000000000	0.619677716617488
6.61000000000000	0.616222911135879
6.62000000000000	0.612464473217708
6.63000000000000	0.608403237820845
6.64000000000000	0.604040183223159
6.65000000000000	0.599376430986618
6.66000000000000	0.594413245856041
6.67000000000000	0.589152035592432
6.68000000000000	0.583594350740767
6.69000000000000	0.577741884332163
6.70000000000000	0.571596471520437
6.71000000000000	0.565160089153003
6.72000000000000	0.558434855276156
6.73000000000000	0.551423028574801
6.74000000000000	0.544127007746682
6.75000000000000	0.536549330811263
6.76000000000000	0.528692674353364
6.77000000000000	0.520559852701750
6.78000000000000	0.512153817042857
6.79000000000000	0.503477654469907
6.80000000000000	0.494534586967635
6.81000000000000	0.485327970332964
6.82000000000000	0.475861293031885
6.83000000000000	0.466138174992967
6.84000000000000	0.456162366337803
6.85000000000000	0.445937746048829
6.86000000000000	0.435468320574950
6.87000000000000	0.424758222375438
6.88000000000000	0.413811708402573
6.89000000000000	0.402633158523581
6.90000000000000	0.391227073882376
6.91000000000000	0.379598075201725
6.92000000000000	0.367750901026401
6.93000000000000	0.355690405907987
6.94000000000000	0.343421558531976
6.95000000000000	0.330949439787848
6.96000000000000	0.318279240782854
6.97000000000000	0.305416260800224
6.98000000000000	0.292365905202606
6.99000000000000	0.279133683281467
7	0.265725206053341
7.01000000000000	0.252146184003727
7.02000000000000	0.238402424779505
7.03000000000000	0.224499830830813
7.04000000000000	0.210444397003224
7.05000000000000	0.196242208081242
7.06000000000000	0.181899436284050
7.07000000000000	0.167422338714488
7.08000000000000	0.152817254762314
7.09000000000000	0.138090603462746
7.10000000000000	0.123248880811370
7.11000000000000	0.108298657036482
7.12000000000000	0.0932465738299590
7.13000000000000	0.0780993415378343
7.14000000000000	0.0628637363116158
7.15000000000000	0.0475465972216368
7.16000000000000	0.0321548233335261
7.17000000000000	0.0166953707490634
7.18000000000000	0.00117524961258369
7.19000000000000	0.0143984789157639
7.20000000000000	0.0300187057186991
7.21000000000000	0.0456782768111321
7.22000000000000	0.0613699964588411
7.23000000000000	0.0770866303251964
7.24000000000000	0.0928209086446162
7.25000000000000	0.108565529421375
7.26000000000000	0.124313161652493
7.27000000000000	0.140056448573254
7.28000000000000	0.155788010924013
7.29000000000000	0.171500450236921
7.30000000000000	0.187186352141094
7.31000000000000	0.202838289684889
7.32000000000000	0.218448826673804
7.33000000000000	0.234010521022573
7.34000000000000	0.249515928120047
7.35000000000000	0.264957604205335
7.36000000000000	0.280328109753805
7.37000000000000	0.295620012871423
7.38000000000000	0.310825892695984
7.39000000000000	0.325938342803706
7.40000000000000	0.340949974619767
7.41000000000000	0.355853420831178
7.42000000000000	0.370641338800572
7.43000000000000	0.385306413979396
7.44000000000000	0.399841363318928
7.45000000000000	0.414238938677680
7.46000000000000	0.428491930223626
7.47000000000000	0.442593169829752
7.48000000000000	0.456535534461398
7.49000000000000	0.470311949553898
7.50000000000000	0.483915392378934
7.51000000000000	0.497338895398195
7.52000000000000	0.510575549602697
7.53000000000000	0.523618507836366
7.54000000000000	0.536460988102273
7.55000000000000	0.549096276850103
7.56000000000000	0.561517732243275
7.57000000000000	0.573718787404283
7.58000000000000	0.585692953636706
7.59000000000000	0.597433823622458
7.60000000000000	0.608935074592755
7.61000000000000	0.620190471471348
7.62000000000000	0.631193869988559
7.63000000000000	0.641939219764644
7.64000000000000	0.652420567361102
7.65000000000000	0.662632059298393
7.66000000000000	0.672567945038762
7.67000000000000	0.682222579932633
7.68000000000000	0.691590428127300
7.69000000000000	0.700666065436432
7.70000000000000	0.709444182169046
7.71000000000000	0.717919585916627
7.72000000000000	0.726087204297001
7.73000000000000	0.733942087653663
7.74000000000000	0.741479411709226
7.75000000000000	0.748694480171719
7.76000000000000	0.755582727292439
7.77000000000000	0.762139720374095
7.78000000000000	0.768361162228008
7.79000000000000	0.774242893579146
7.80000000000000	0.779780895417779
7.81000000000000	0.784971291296572
7.82000000000000	0.789810349571963
7.83000000000000	0.794294485588670
7.84000000000000	0.798420263806214
7.85000000000000	0.802184399866349
7.86000000000000	0.805583762600347
7.87000000000000	0.808615375975046
7.88000000000000	0.811276420976669
7.89000000000000	0.813564237431392
7.90000000000000	0.815476325761681
7.91000000000000	0.817010348677441
7.92000000000000	0.818164132801057
7.93000000000000	0.818935670225416
7.94000000000000	0.819323120004036
7.95000000000000	0.819324809572447
7.96000000000000	0.818939236100015
7.97000000000000	0.818165067771392
7.98000000000000	0.817001144996857
7.99000000000000	0.815446481550776
8	0.813500265637497
8.01000000000000	0.811161860883995
8.02000000000000	0.808430807258608
8.03000000000000	0.805306821915255
8.04000000000000	0.801789799962550
8.05000000000000	0.797879815157231
8.06000000000000	0.793577120521407
8.07000000000000	0.788882148883108
8.08000000000000	0.783795513339679
8.09000000000000	0.778318007643582
8.10000000000000	0.772450606510207
8.11000000000000	0.766194465847332
8.12000000000000	0.759550922905876
8.13000000000000	0.752521496351682
8.14000000000000	0.745107886257988
8.15000000000000	0.737311974018458
8.16000000000000	0.729135822180439
8.17000000000000	0.720581674198406
8.18000000000000	0.711651954107339
8.19000000000000	0.702349266116031
8.20000000000000	0.692676394120200
8.21000000000000	0.682636301135359
8.22000000000000	0.672232128649523
8.23000000000000	0.661467195895671
8.24000000000000	0.650344999044160
8.25000000000000	0.638869210315065
8.26000000000000	0.627043677010695
8.27000000000000	0.614872420468385
8.28000000000000	0.602359634933772
8.29000000000000	0.589509686354871
8.30000000000000	0.576327111097091
8.31000000000000	0.562816614579647
8.32000000000000	0.548983069833592
8.33000000000000	0.534831515981934
8.34000000000000	0.520367156642172
8.35000000000000	0.505595358251755
8.36000000000000	0.490521648316921
8.37000000000000	0.475151713585428
8.38000000000000	0.459491398143714
8.39000000000000	0.443546701439082
8.40000000000000	0.427323776227535
8.41000000000000	0.410828926447841
8.42000000000000	0.394068605022613
8.43000000000000	0.377049411587004
8.44000000000000	0.359778090145844
8.45000000000000	0.342261526659961
8.46000000000000	0.324506746562474
8.47000000000000	0.306520912205967
8.48000000000000	0.288311320241288
8.49000000000000	0.269885398929058
8.50000000000000	0.251250705384620
8.51000000000000	0.232414922757572
8.52000000000000	0.213385857346734
8.53000000000000	0.194171435651668
8.54000000000000	0.174779701361769
8.55000000000000	0.155218812283971
8.56000000000000	0.135497037210270
8.57000000000000	0.115622752726102
8.58000000000000	0.0956044399608095
8.59000000000000	0.0754506812813650
8.60000000000000	0.0551701569305414
8.61000000000000	0.0347716416108727
8.62000000000000	0.0142640010155399
8.63000000000000	0.00634381169238332
8.64000000000000	0.0270427594511359
8.65000000000000	0.0478237249204224
8.66000000000000	0.0686775141493370
8.67000000000000	0.0895948602904136
8.68000000000000	0.110566427358675
8.69000000000000	0.131582814034001
8.70000000000000	0.152634557505442
8.71000000000000	0.173712137356040
8.72000000000000	0.194805979486577
8.73000000000000	0.215906460076788
8.74000000000000	0.237003909582387
8.75000000000000	0.258088616766547
8.76000000000000	0.279150832764006
8.77000000000000	0.300180775176403
8.78000000000000	0.321168632197079
8.79000000000000	0.342104566763836
8.80000000000000	0.362978720737922
8.81000000000000	0.383781219107583
8.82000000000000	0.404502174214561
8.83000000000000	0.425131690001782
8.84000000000000	0.445659866280570
8.85000000000000	0.466076803015650
8.86000000000000	0.486372604626218
8.87000000000000	0.506537384301350
8.88000000000000	0.526561268327945
8.89000000000000	0.546434400429539
8.90000000000000	0.566146946114114
8.91000000000000	0.585689097029223
8.92000000000000	0.605051075322526
8.93000000000000	0.624223138006103
8.94000000000000	0.643195581322600
8.95000000000000	0.661958745111473
8.96000000000000	0.680503017173531
8.97000000000000	0.698818837631910
8.98000000000000	0.716896703287775
8.99000000000000	0.734727171968753
9	0.752300866868468
9.01000000000000	0.769608480875241
9.02000000000000	0.786640780888158
9.03000000000000	0.803388612118704
9.04000000000000	0.819842902376126
9.05000000000000	0.835994666334745
9.06000000000000	0.851835009781323
9.07000000000000	0.867355133840790
9.08000000000000	0.882546339178407
9.09000000000000	0.897400030176654
9.10000000000000	0.911907719085010
9.11000000000000	0.926061030140828
9.12000000000000	0.939851703659556
9.13000000000000	0.953271600092489
9.14000000000000	0.966312704050341
9.15000000000000	0.978967128290831
9.16000000000000	0.991227117668576
9.17000000000000	1.00308505304553
9.18000000000000	1.01453345516027
9.19000000000000	1.02556498845442
9.20000000000000	1.03617246485448
9.21000000000000	1.04634884750748
9.22000000000000	1.05608725446857
9.23000000000000	1.06538096233927
9.24000000000000	1.07422340985427
9.25000000000000	1.08260820141562
9.26000000000000	1.09052911057238
9.27000000000000	1.09798008344428
9.28000000000000	1.10495524208786
9.29000000000000	1.11144888780346
9.30000000000000	1.11745550438158
9.31000000000000	1.12296976128710
9.32000000000000	1.12798651677988
9.33000000000000	1.13250082097029
9.34000000000000	1.13650791880818
9.35000000000000	1.14000325300399
9.36000000000000	1.14298246688044
9.37000000000000	1.14544140715363
9.38000000000000	1.14737612664205
9.39000000000000	1.14878288690228
9.40000000000000	1.14965816079003
9.41000000000000	1.14999863494532
9.42000000000000	1.14980121220055
9.43000000000000	1.14906301391021
9.44000000000000	1.14778138220108
9.45000000000000	1.14595388214186
9.46000000000000	1.14357830383090
9.47000000000000	1.14065266440125
9.48000000000000	1.13717520994161
9.49000000000000	1.13314441733252
9.50000000000000	1.12855899599650
9.51000000000000	1.12341788956139
9.52000000000000	1.11772027743578
9.53000000000000	1.11146557629583
9.54000000000000	1.10465344148244
9.55000000000000	1.09728376830808
9.56000000000000	1.08935669327235
9.57000000000000	1.08087259518566
9.58000000000000	1.07183209620021
9.59000000000000	1.06223606274755
9.60000000000000	1.05208560638221
9.61000000000000	1.04138208453066
9.62000000000000	1.03012710114500
9.63000000000000	1.01832250726095
9.64000000000000	1.00597040145959
9.65000000000000	0.993073130232303
9.66000000000000	0.979633288248571
9.67000000000000	0.965653718526254
9.68000000000000	0.951137512503884
9.69000000000000	0.936088010014763
9.70000000000000	0.920508799162542
9.71000000000000	0.904403716098018
9.72000000000000	0.887776844697023
9.73000000000000	0.870632516139115
9.74000000000000	0.852975308387114
9.75000000000000	0.834810045567210
9.76000000000000	0.816141797249776
9.77000000000000	0.796975877630735
9.78000000000000	0.777317844613610
9.79000000000000	0.757173498792298
9.80000000000000	0.736548882334628
9.81000000000000	0.715450277766979
9.82000000000000	0.693884206659987
9.83000000000000	0.671857428215736
9.84000000000000	0.649376937756562
9.85000000000000	0.626449965115883
9.86000000000000	0.603083972931337
9.87000000000000	0.579286654840637
9.88000000000000	0.555065933580626
9.89000000000000	0.530429958989855
9.90000000000000	0.505387105915390
9.91000000000000	0.479945972024162
9.92000000000000	0.454115375519728
9.93000000000000	0.427904352764726
9.94000000000000	0.401322155809976
9.95000000000000	0.374378249830800
9.96000000000000	0.347082310471261
9.97000000000000	0.319444221097191
9.98000000000000	0.291474069958743
9.99000000000000	0.263182147263389
10	0.234578942160142
10.0100000000000	0.205675139636032
10.0200000000000	0.176481617325793
10.0300000000000	0.147009442235602
10.0400000000000	0.117269867382176
10.0500000000000	0.0872743283479632
10.0600000000000	0.0570344397538920
10.0700000000000	0.0265619916504119
10.0800000000000	0.00413105417157745
10.0900000000000	0.0350325679490771
10.1000000000000	0.0661302557931310
10.1100000000000	0.0974116636115998
10.1200000000000	0.128864181107274
10.1300000000000	0.160475045849865
10.1400000000000	0.192231347420744
10.1500000000000	0.224120031628699
10.1600000000000	0.256127904795670
10.1700000000000	0.288241638110585
10.1800000000000	0.320447772050180
10.1900000000000	0.352732720865072
10.2000000000000	0.385082777129577
10.2100000000000	0.417484116353695
10.2200000000000	0.449922801655738
10.2300000000000	0.482384788493886
10.2400000000000	0.514855929454971
10.2500000000000	0.547321979098980
10.2600000000000	0.579768598857425
10.2700000000000	0.612181361983841
10.2800000000000	0.644545758554841
10.2900000000000	0.676847200519633
10.3000000000000	0.709071026796599
10.3100000000000	0.741202508414697
10.3200000000000	0.773226853698246
10.3300000000000	0.805129213492815
10.3400000000000	0.836894686430794
10.3500000000000	0.868508324234309
10.3600000000000	0.899955137053862
10.3700000000000	0.931220098840632
10.3800000000000	0.962288152750457
10.3900000000000	0.993144216577731
10.4000000000000	1.02377318821684
10.4100000000000	1.05415995114959
10.4200000000000	1.08428937995629
10.4300000000000	1.11414634584859
10.4400000000000	1.14371572222201
10.4500000000000	1.17298239022619
10.4600000000000	1.20193124435060
10.4700000000000	1.23054719802388
10.4800000000000	1.25881518922456
10.4900000000000	1.28672018610115
10.5000000000000	1.31424719259951
10.5100000000000	1.34138125409528
10.5200000000000	1.36810746302949
10.5300000000000	1.39441096454499
10.5400000000000	1.42027696212175
10.5500000000000	1.44569072320885
10.5600000000000	1.47063758485098
10.5700000000000	1.49510295930754
10.5800000000000	1.51907233966183
10.5900000000000	1.54253130541865
10.6000000000000	1.56546552808784
10.6100000000000	1.58786077675178
10.6200000000000	1.60970292361480
10.6300000000000	1.63097794953209
10.6400000000000	1.65167194951649
10.6500000000000	1.67177113822046
10.6600000000000	1.69126185539164
10.6700000000000	1.71013057129958
10.6800000000000	1.72836389213164
10.6900000000000	1.74594856535612
10.7000000000000	1.76287148505026
10.7100000000000	1.77911969719129
10.7200000000000	1.79468040490836
10.7300000000000	1.80954097369343
10.7400000000000	1.82368893656880
10.7500000000000	1.83711199920971
10.7600000000000	1.84979804501954
10.7700000000000	1.86173514015598
10.7800000000000	1.87291153850602
10.7900000000000	1.88331568660776
10.8000000000000	1.89293622851735
10.8100000000000	1.90176201061875
10.8200000000000	1.90978208637483
10.8300000000000	1.91698572101753
10.8400000000000	1.92336239617556
10.8500000000000	1.92890181443749
10.8600000000000	1.93359390384867
10.8700000000000	1.93742882233999
10.8800000000000	1.94039696208676
10.8900000000000	1.94248895379606
10.9000000000000	1.94369567092057
10.9100000000000	1.94400823379753
10.9200000000000	1.94341801371079
10.9300000000000	1.94191663687454
10.9400000000000	1.93949598833705
10.9500000000000	1.93614821580271
10.9600000000000	1.93186573337087
10.9700000000000	1.92664122519007
10.9800000000000	1.92046764902581
10.9900000000000	1.91333823974079
11	1.90524651268582
11.0100000000000	1.89618626700018
11.0200000000000	1.88615158881998
11.0300000000000	1.87513685439316
11.0400000000000	1.86313673309976
11.0500000000000	1.85014619037634
11.0600000000000	1.83616049054304
11.0700000000000	1.82117519953229
11.0800000000000	1.80518618751779
11.0900000000000	1.78818963144283
11.1000000000000	1.77018201744662
11.1100000000000	1.75116014318759
11.1200000000000	1.73112112006284
11.1300000000000	1.71006237532240
11.1400000000000	1.68798165407755
11.1500000000000	1.66487702120228
11.1600000000000	1.64074686312681
11.1700000000000	1.61558988952258
11.1800000000000	1.58940513487771
11.1900000000000	1.56219195996219
11.2000000000000	1.53395005318209
11.2100000000000	1.50467943182223
11.2200000000000	1.47438044317631
11.2300000000000	1.44305376556431
11.2400000000000	1.41070040923629
11.2500000000000	1.37732171716218
11.2600000000000	1.34291936570706
11.2700000000000	1.30749536519152
11.2800000000000	1.27105206033660
11.2900000000000	1.23359213059308
11.3000000000000	1.19511859035463
11.3100000000000	1.15563478905486
11.3200000000000	1.11514441114757
11.3300000000000	1.07365147597046
11.3400000000000	1.03116033749188
11.3500000000000	0.987675683940670
11.3600000000000	0.943202537318860
11.3700000000000	0.897746252797426
11.3800000000000	0.851312517995015
11.3900000000000	0.803907352139542
11.4000000000000	0.755537105113228
11.4100000000000	0.706208456380720
11.4200000000000	0.655928413800829
11.4300000000000	0.604704312322006
11.4400000000000	0.552543812561881
11.4500000000000	0.499454899271159
11.4600000000000	0.445445879682217
11.4700000000000	0.390525381743005
11.4800000000000	0.334702352236394
11.4900000000000	0.277986054785727
11.5000000000000	0.220386067747118
11.5100000000000	0.161912281988788
11.5200000000000	0.102574898558497
11.5300000000000	0.0423844262394451
11.5400000000000	0.0186483210046937
11.5500000000000	0.0805122266944923
11.5600000000000	0.143195874608844
11.5700000000000	0.206687551667469
11.5800000000000	0.270975250920629
11.5900000000000	0.336046674645692
11.6000000000000	0.401889237549234
11.6100000000000	0.468490070073624
11.6200000000000	0.535836021807434
11.6300000000000	0.603913664998095
11.6400000000000	0.672709298166239
11.6500000000000	0.742208949820010
11.6600000000000	0.812398382268646
11.6700000000000	0.883263095533804
11.6800000000000	0.954788331357485
11.6900000000000	1.02695907730526
11.7000000000000	1.09976007096334
11.7100000000000	1.17317580422832
11.7200000000000	1.24719052768809
11.7300000000000	1.32178825509244
11.7400000000000	1.39695276791186
11.7500000000000	1.47266761998326
11.7600000000000	1.54891614224063
11.7700000000000	1.62568144752970
11.7800000000000	1.70294643550426
11.7900000000000	1.78069379760307
11.8000000000000	1.85890602210564
11.8100000000000	1.93756539926458
11.8200000000000	2.01665402651383
11.8300000000000	2.09615381375013
11.8400000000000	2.17604648868618
11.8500000000000	2.25631360227401
11.8600000000000	2.33693653419644
11.8700000000000	2.41789649842456
11.8800000000000	2.49917454883989
11.8900000000000	2.58075158491896
11.9000000000000	2.66260835747810
11.9100000000000	2.74472547447737
11.9200000000000	2.82708340688053
11.9300000000000	2.90966249456998
11.9400000000000	2.99244295231400
11.9500000000000	3.07540487578477
11.9600000000000	3.15852824762455
11.9700000000000	3.24179294355840
11.9800000000000	3.32517873855132
11.9900000000000	3.40866531300707
12	3.49223225900755
12.0100000000000	3.57585908658962
12.0200000000000	3.65952523005781
12.0300000000000	3.74321005433064
12.0400000000000	3.82689286131789
12.0500000000000	3.91055289632745
12.0600000000000	3.99416935449873
12.0700000000000	4.07772138726084
12.0800000000000	4.16118810881328
12.0900000000000	4.24454860262668
12.1000000000000	4.32778192796157
12.1100000000000	4.41086712640266
12.1200000000000	4.49378322840682
12.1300000000000	4.57650925986172
12.1400000000000	4.65902424865376
12.1500000000000	4.74130723124222
12.1600000000000	4.82333725923780
12.1700000000000	4.90509340598316
12.1800000000000	4.98655477313306
12.1900000000000	5.06770049723191
12.2000000000000	5.14850975628635
12.2100000000000	5.22896177633082
12.2200000000000	5.30903583798323
12.2300000000000	5.38871128298947
12.2400000000000	5.46796752075310
12.2500000000000	5.54678403484932
12.2600000000000	5.62514038952006
12.2700000000000	5.70301623614797
12.2800000000000	5.78039131970765
12.2900000000000	5.85724548519130
12.3000000000000	5.93355868400653
12.3100000000000	6.00931098034449
12.3200000000000	6.08448255751593
12.3300000000000	6.15905372425266
12.3400000000000	6.23300492097264
12.3500000000000	6.30631672600645
12.3600000000000	6.37896986178252
12.3700000000000	6.45094520096958
12.3800000000000	6.52222377257378
12.3900000000000	6.59278676798846
12.4000000000000	6.66261554699440
12.4100000000000	6.73169164370856
12.4200000000000	6.79999677247917
12.4300000000000	6.86751283372511
12.4400000000000	6.93422191971748
12.4500000000000	7.00010632030146
12.4600000000000	7.06514852855630
12.4700000000000	7.12933124639174
12.4800000000000	7.19263739007854
12.4900000000000	7.25505009571144
12.5000000000000	7.31655272460258
12.5100000000000	7.37712886860346
12.5200000000000	7.43676235535373
12.5300000000000	7.49543725345462
12.5400000000000	7.55313787756571
12.5500000000000	7.60984879342280
12.5600000000000	7.66555482277553
12.5700000000000	7.72024104824255
12.5800000000000	7.77389281808319
12.5900000000000	7.82649575088327
12.6000000000000	7.87803574015396
12.6100000000000	7.92849895884194
12.6200000000000	7.97787186374897
12.6300000000000	8.02614119985997
12.6400000000000	8.07329400457749
12.6500000000000	8.11931761186146
12.6600000000000	8.16419965627271
12.6700000000000	8.20792807691884
12.6800000000000	8.25049112130099
12.6900000000000	8.29187734906039
12.7000000000000	8.33207563562322
12.7100000000000	8.37107517574254
12.7200000000000	8.40886548693621
12.7300000000000	8.44543641281951
12.7400000000000	8.48077812633115
12.7500000000000	8.51488113285204
12.7600000000000	8.54773627321522
12.7700000000000	8.57933472660625
12.7800000000000	8.60966801335298
12.7900000000000	8.63872799760375
12.8000000000000	8.66650688989309
12.8100000000000	8.69299724959410
12.8200000000000	8.71819198725667
12.8300000000000	8.74208436683067
12.8400000000000	8.76466800777358
12.8500000000000	8.78593688704152
12.8600000000000	8.80588534096336
12.8700000000000	8.82450806699714
12.8800000000000	8.84180012536805
12.8900000000000	8.85775694058789
12.9000000000000	8.87237430285496
12.9100000000000	8.88564836933434
12.9200000000000	8.89757566531805
12.9300000000000	8.90815308526461
12.9400000000000	8.91737789371774
12.9500000000000	8.92524772610410
12.9600000000000	8.93176058940945
12.9700000000000	8.93691486273350
12.9800000000000	8.94070929772286
12.9900000000000	8.94314301888234
13	8.94421552376433
13.0100000000000	8.94392668303630
13.0200000000000	8.94227674042648
13.0300000000000	8.93926631254771
13.0400000000000	8.93489638859968
13.0500000000000	8.92916832994963
13.0600000000000	8.92208386959168
13.0700000000000	8.91364511148519
13.0800000000000	8.90385452977226
13.0900000000000	8.89271496787477
13.1000000000000	8.88022963747135
13.1100000000000	8.86640211735467
13.1200000000000	8.85123635216951
13.1300000000000	8.83473665103202
13.1400000000000	8.81690768603099
13.1500000000000	8.79775449061128
13.1600000000000	8.77728245784040
13.1700000000000	8.75549733855878
13.1800000000000	8.73240523941434
13.1900000000000	8.70801262078224
13.2000000000000	8.68232629457054
13.2100000000000	8.65535342191262
13.2200000000000	8.62710151074716
13.2300000000000	8.59757841328662
13.2400000000000	8.56679232337525
13.2500000000000	8.53475177373748
13.2600000000000	8.50146563311773
13.2700000000000	8.46694310331284
13.2800000000000	8.43119371609798
13.2900000000000	8.39422733004742
13.3000000000000	8.35605412725114
13.3100000000000	8.31668460992857
13.3200000000000	8.27612959694071
13.3300000000000	8.23440022020180
13.3400000000000	8.19150792099212
13.3500000000000	8.14746444617287
13.3600000000000	8.10228184430483
13.3700000000000	8.05597246167208
13.3800000000000	8.00854893821227
13.3900000000000	7.96002420335478
13.4000000000000	7.91041147176858
13.4100000000000	7.85972423902092
13.4200000000000	7.80797627714877
13.4300000000000	7.75518163014448
13.4400000000000	7.70135460935720
13.4500000000000	7.64650978881176
13.4600000000000	7.59066200044695
13.4700000000000	7.53382632927439
13.4800000000000	7.47601810846030
13.4900000000000	7.41725291433141
13.5000000000000	7.35754656130727
13.5100000000000	7.29691509676030
13.5200000000000	7.23537479580599
13.5300000000000	7.17294215602449
13.5400000000000	7.10963389211582
13.5500000000000	7.04546693049077
13.5600000000000	6.98045840379891
13.5700000000000	6.91462564539606
13.5800000000000	6.84798618375306
13.5900000000000	6.78055773680785
13.6000000000000	6.71235820626274
13.6100000000000	6.64340567182915
13.6200000000000	6.57371838542145
13.6300000000000	6.50331476530241
13.6400000000000	6.43221339018201
13.6500000000000	6.36043299327166
13.6600000000000	6.28799245629636
13.6700000000000	6.21491080346627
13.6800000000000	6.14120719541022
13.6900000000000	6.06690092307334
13.7000000000000	5.99201140158067
13.7100000000000	5.91655816406890
13.7200000000000	5.84056085548900
13.7300000000000	5.76403922638073
13.7400000000000	5.68701312662265
13.7500000000000	5.60950249915849
13.7600000000000	5.53152737370297
13.7700000000000	5.45310786042871
13.7800000000000	5.37426414363686
13.7900000000000	5.29501647541324
13.8000000000000	5.21538516927243
13.8100000000000	5.13539059379209
13.8200000000000	5.05505316623921
13.8300000000000	4.97439334619130
13.8400000000000	4.89343162915393
13.8500000000000	4.81218854017729
13.8600000000000	4.73068462747390
13.8700000000000	4.64894045603940
13.8800000000000	4.56697660127900
13.8900000000000	4.48481364264131
13.9000000000000	4.40247215726242
13.9100000000000	4.31997271362142
13.9200000000000	4.23733586521053
13.9300000000000	4.15458214422132
13.9400000000000	4.07173205524921
13.9500000000000	3.98880606901909
13.9600000000000	3.90582461613299
13.9700000000000	3.82280808084303
13.9800000000000	3.73977679485116
13.9900000000000	3.65675103113790
14	3.57375099782201
14.0100000000000	3.49079683205377
14.0200000000000	3.40790859394289
14.0300000000000	3.32510626052410
14.0400000000000	3.24240971976170
14.0500000000000	3.15983876459553
14.0600000000000	3.07741308703006
14.0700000000000	2.99515227226875
14.0800000000000	2.91307579289533
14.0900000000000	2.83120300310452
14.1000000000000	2.74955313298326
14.1100000000000	2.66814528284513
14.1200000000000	2.58699841761913
14.1300000000000	2.50613136129541
14.1400000000000	2.42556279142893
14.1500000000000	2.34531123370341
14.1600000000000	2.26539505655734
14.1700000000000	2.18583246587328
14.1800000000000	2.10664149973287
14.1900000000000	2.02784002323870
14.2000000000000	1.94944572340476
14.2100000000000	1.87147610411750
14.2200000000000	1.79394848116877
14.2300000000000	1.71687997736194
14.2400000000000	1.64028751769365
14.2500000000000	1.56418782461175
14.2600000000000	1.48859741335136
14.2700000000000	1.41353258735067
14.2800000000000	1.33900943374752
14.2900000000000	1.26504381895839
14.3000000000000	1.19165138434120
14.3100000000000	1.11884754194301
14.3200000000000	1.04664747033433
14.3300000000000	0.975066110530739
14.3400000000000	0.904118162003635
14.3500000000000	0.833818078780920
14.3600000000000	0.764180065639010
14.3700000000000	0.695218074387018
14.3800000000000	0.626945800244510
14.3900000000000	0.559376678313922
14.4000000000000	0.492523880148049
14.4100000000000	0.426400310414683
14.4200000000000	0.361018603658147
14.4300000000000	0.296391121159577
14.4400000000000	0.232529947896313
14.4500000000000	0.169446889601428
14.4600000000000	0.107153469924172
14.4700000000000	0.0456609276921182
14.4800000000000	0.0150197857243313
14.4900000000000	0.0748780089445076
14.5000000000000	0.133903373005948
14.5100000000000	0.192085803688710
14.5200000000000	0.249415523734995
14.5300000000000	0.305883054962783
14.5400000000000	0.361479220274046
14.5500000000000	0.416195145556192
14.5600000000000	0.470022261476826
14.5700000000000	0.522952305171285
14.5800000000000	0.574977321822675
14.5900000000000	0.626089666133904
14.6000000000000	0.676282003691714
14.6100000000000	0.725547312222503
14.6200000000000	0.773878882739296
14.6300000000000	0.821270320580437
14.6400000000000	0.867715546339291
14.6500000000000	0.913208796685074
14.6600000000000	0.957744625075180
14.6700000000000	1.00131790235816
14.6800000000000	1.04392381726834
14.6900000000000	1.08555787681160
14.7000000000000	1.12621590654250
14.7100000000000	1.16589405073320
14.7200000000000	1.20458877243402
14.7300000000000	1.24229685342621
14.7400000000000	1.27901539406694
14.7500000000000	1.31474181302716
14.7600000000000	1.34947384692220
14.7700000000000	1.38320954983605
14.7800000000000	1.41594729273946
14.7900000000000	1.44768576280228
14.8000000000000	1.47842396260077
14.8100000000000	1.50816120922023
14.8200000000000	1.53689713325369
14.8300000000000	1.56463167769715
14.8400000000000	1.59136509674205
14.8500000000000	1.61709795446581
14.8600000000000	1.64183112342089
14.8700000000000	1.66556578312347
14.8800000000000	1.68830341844218
14.8900000000000	1.71004581788803
14.9000000000000	1.73079507180623
14.9100000000000	1.75055357047078
14.9200000000000	1.76932400208297
14.9300000000000	1.78710935067439
14.9400000000000	1.80391289391582
14.9500000000000	1.81973820083281
14.9600000000000	1.83458912942907
14.9700000000000	1.84846982421869
14.9800000000000	1.86138471366844
14.9900000000000	1.87333850755124
15	1.88433619421188

==> Fig_leak/51.txt <==
-5	0.221102211227380
-4.99000000000000	0.220943427000811
-4.98000000000000	0.220678985766302
-4.97000000000000	0.220308910102565
-4.96000000000000	0.219833272949629
-4.95000000000000	0.219252197626382
-4.94000000000000	0.218565857824162
-4.93000000000000	0.217774477576369
-4.92000000000000	0.216878331204092
-4.91000000000000	0.215877743237752
-4.90000000000000	0.214773088314768
-4.89000000000000	0.213564791053273
-4.88000000000000	0.212253325901904
-4.87000000000000	0.210839216965731
-4.86000000000000	0.209323037808354
-4.85000000000000	0.207705411230269
-4.84000000000000	0.205987009023543
-4.83000000000000	0.204168551702936
-4.82000000000000	0.202250808213523
-4.81000000000000	0.200234595614970
-4.80000000000000	0.198120778742565
-4.79000000000000	0.195910269845142
-4.78000000000000	0.193604028200065
-4.77000000000000	0.191203059705394
-4.76000000000000	0.188708416449439
-4.75000000000000	0.186121196257862
-4.74000000000000	0.183442542218512
-4.73000000000000	0.180673642184218
-4.72000000000000	0.177815728253731
-4.71000000000000	0.174870076231043
-4.70000000000000	0.171838005063330
-4.69000000000000	0.168720876257740
-4.68000000000000	0.165520093277298
-4.67000000000000	0.162237100916190
-4.66000000000000	0.158873384654688
-4.65000000000000	0.155430469994024
-4.64000000000000	0.151909921771481
-4.63000000000000	0.148313343456027
-4.62000000000000	0.144642376424778
-4.61000000000000	0.140898699220674
-4.60000000000000	0.137084026791602
-4.59000000000000	0.133200109711417
-4.58000000000000	0.129248733383114
-4.57000000000000	0.125231717224597
-4.56000000000000	0.121150913837335
-4.55000000000000	0.117008208158349
-4.54000000000000	0.112805516595859
-4.53000000000000	0.108544786149040
-4.52000000000000	0.104227993512227
-4.51000000000000	0.0998571441640311
-4.50000000000000	0.0954342714417643
-4.49000000000000	0.0909614356015772
-4.48000000000000	0.0864407228647768
-4.47000000000000	0.0818742444507443
-4.46000000000000	0.0772641355968976
-4.45000000000000	0.0726125545661471
-4.44000000000000	0.0679216816423207
-4.43000000000000	0.0631937181140076
-4.42000000000000	0.0584308852472879
-4.41000000000000	0.0536354232478615
-4.40000000000000	0.0488095902129947
-4.39000000000000	0.0439556610738276
-4.38000000000000	0.0390759265285157
-4.37000000000000	0.0341726919667045
-4.36000000000000	0.0292482763858215
-4.35000000000000	0.0243050112997360
-4.34000000000000	0.0193452396402558
-4.33000000000000	0.0143713146519945
-4.32000000000000	0.00938559878112042
-4.31000000000000	0.00439046255852542
-4.30000000000000	0.000611716522080901
-4.29000000000000	0.00561855513060148
-4.28000000000000	0.0106276652310071
-4.27000000000000	0.0156366552152451
-4.26000000000000	0.0206431310400948
-4.25000000000000	0.0256446973664068
-4.24000000000000	0.0306389587002080
-4.23000000000000	0.0356235205351346
-4.22000000000000	0.0405959904956182
-4.21000000000000	0.0455539794803008
-4.20000000000000	0.0504951028051559
-4.19000000000000	0.0554169813457332
-4.18000000000000	0.0603172426780026
-4.17000000000000	0.0651935222172460
-4.16000000000000	0.0700434643544582
-4.15000000000000	0.0748647235897222
-4.14000000000000	0.0796549656619745
-4.13000000000000	0.0844118686746661
-4.12000000000000	0.0891331242167649
-4.11000000000000	0.0938164384785350
-4.10000000000000	0.0984595333615918
-4.09000000000000	0.103060147582672
-4.08000000000000	0.107616037770596
-4.07000000000000	0.112124979555906
-4.06000000000000	0.116584768652603
-4.05000000000000	0.120993221931537
-4.04000000000000	0.125348178484851
-4.03000000000000	0.129647500681016
-4.02000000000000	0.133889075209914
-4.01000000000000	0.138070814117484
-4	0.142190655829402
-3.99000000000000	0.146246566163304
-3.98000000000000	0.150236539329069
-3.97000000000000	0.154158598916658
-3.96000000000000	0.158010798871023
-3.95000000000000	0.161791224453620
-3.94000000000000	0.165497993190052
-3.93000000000000	0.169129255803338
-3.92000000000000	0.172683197132416
-3.91000000000000	0.176158037035364
-3.90000000000000	0.179552031276928
-3.89000000000000	0.182863472399879
-3.88000000000000	0.186090690579826
-3.87000000000000	0.189232054462997
-3.86000000000000	0.192285971986599
-3.85000000000000	0.195250891181355
-3.84000000000000	0.198125300955793
-3.83000000000000	0.200907731861906
-3.82000000000000	0.203596756841801
-3.81000000000000	0.206190991954939
-3.80000000000000	0.208689097085640
-3.79000000000000	0.211089776630425
-3.78000000000000	0.213391780164927
-3.77000000000000	0.215593903089965
-3.76000000000000	0.217694987256478
-3.75000000000000	0.219693921568994
-3.74000000000000	0.221589642567327
-3.73000000000000	0.223381134986181
-3.72000000000000	0.225067432292399
-3.71000000000000	0.226647617199548
-3.70000000000000	0.228120822159584
-3.69000000000000	0.229486229831335
-3.68000000000000	0.230743073525553
-3.67000000000000	0.231890637626289
-3.66000000000000	0.232928257988376
-3.65000000000000	0.233855322310790
-3.64000000000000	0.234671270485699
-3.63000000000000	0.235375594922989
-3.62000000000000	0.235967840850098
-3.61000000000000	0.236447606586986
-3.60000000000000	0.236814543796073
-3.59000000000000	0.237068357707002
-3.58000000000000	0.237208807316103
-3.57000000000000	0.237235705560410
-3.56000000000000	0.237148919466143
-3.55000000000000	0.236948370271544
-3.54000000000000	0.236634033523978
-3.53000000000000	0.236205939151228
-3.52000000000000	0.235664171506923
-3.51000000000000	0.235008869390037
-3.50000000000000	0.234240226038440
-3.49000000000000	0.233358489096445
-3.48000000000000	0.232363960556377
-3.47000000000000	0.231256996674119
-3.46000000000000	0.230038007858679
-3.45000000000000	0.228707458535792
-3.44000000000000	0.227265866985574
-3.43000000000000	0.225713805154314
-3.42000000000000	0.224051898440422
-3.41000000000000	0.222280825454640
-3.40000000000000	0.220401317754579
-3.39000000000000	0.218414159553691
-3.38000000000000	0.216320187404786
-3.37000000000000	0.214120289858202
-3.36000000000000	0.211815407094786
-3.35000000000000	0.209406530533808
-3.34000000000000	0.206894702415989
-3.33000000000000	0.204281015361784
-3.32000000000000	0.201566611905146
-3.31000000000000	0.198752684002914
-3.30000000000000	0.195840472520082
-3.29000000000000	0.192831266691120
-3.28000000000000	0.189726403557619
-3.27000000000000	0.186527267382469
-3.26000000000000	0.183235289040834
-3.25000000000000	0.179851945388205
-3.24000000000000	0.176378758605770
-3.23000000000000	0.172817295523420
-3.22000000000000	0.169169166920679
-3.21000000000000	0.165436026805856
-3.20000000000000	0.161619571673740
-3.19000000000000	0.157721539742197
-3.18000000000000	0.153743710167961
-3.17000000000000	0.149687902242001
-3.16000000000000	0.145555974564823
-3.15000000000000	0.141349824202070
-3.14000000000000	0.137071385820793
-3.13000000000000	0.132722630806799
-3.12000000000000	0.128305566363477
-3.11000000000000	0.123822234592479
-3.10000000000000	0.119274711556719
-3.09000000000000	0.114665106326089
-3.08000000000000	0.109995560006316
-3.07000000000000	0.105268244751457
-3.06000000000000	0.100485362760404
-3.05000000000000	0.0956491452579430
-3.04000000000000	0.0907618514607737
-3.03000000000000	0.0858257675289924
-3.02000000000000	0.0808432055035265
-3.01000000000000	0.0758165022299898
-3	0.0707480182694811
-2.99000000000000	0.0656401367968107
-2.98000000000000	0.0604952624866799
-2.97000000000000	0.0553158203883266
-2.96000000000000	0.0501042547891468
-2.95000000000000	0.0448630280678581
-2.94000000000000	0.0395946195376895
-2.93000000000000	0.0343015242801925
-2.92000000000000	0.0289862519701626
-2.91000000000000	0.0236513256922809
-2.90000000000000	0.0182992807499813
-2.89000000000000	0.0129326634671245
-2.88000000000000	0.00755402998304891
-2.87000000000000	0.00216594504155164
-2.86000000000000	0.00322901922563049
-2.85000000000000	0.00862828452024589
-2.84000000000000	0.0140292676033020
-2.83000000000000	0.0194293815246031
-2.82000000000000	0.0248260368554736
-2.81000000000000	0.0302166429240531
-2.80000000000000	0.0355986090526330
-2.79000000000000	0.0409693457963874
-2.78000000000000	0.0463262661829444
-2.77000000000000	0.0516667869522094
-2.76000000000000	0.0569883297958122
-2.75000000000000	0.0622883225956352
-2.74000000000000	0.0675642006607925
-2.73000000000000	0.0728134079624915
-2.72000000000000	0.0780333983661644
-2.71000000000000	0.0832216368603056
-2.70000000000000	0.0883756007813846
-2.69000000000000	0.0934927810343009
-2.68000000000000	0.0985706833077310
-2.67000000000000	0.103606829283835
-2.66000000000000	0.108598757841703
-2.65000000000000	0.113544026253981
-2.64000000000000	0.118440211376079
-2.63000000000000	0.123284910827414
-2.62000000000000	0.128075744164067
-2.61000000000000	0.132810354042343
-2.60000000000000	0.137486407372625
-2.59000000000000	0.142101596462968
-2.58000000000000	0.146653640151889
-2.57000000000000	0.151140284929792
-2.56000000000000	0.155559306048471
-2.55000000000000	0.159908508618171
-2.54000000000000	0.164185728691629
-2.53000000000000	0.168388834334609
-2.52000000000000	0.172515726682374
-2.51000000000000	0.176564340981579
-2.50000000000000	0.180532647617077
-2.49000000000000	0.184418653123129
-2.48000000000000	0.188220401178510
-2.47000000000000	0.191935973585032
-2.46000000000000	0.195563491228974
-2.45000000000000	0.199101115024969
-2.44000000000000	0.202547046841851
-2.43000000000000	0.205899530410015
-2.42000000000000	0.209156852209828
-2.41000000000000	0.212317342340655
-2.40000000000000	0.215379375370038
-2.39000000000000	0.218341371162631
-2.38000000000000	0.221201795688452
-2.37000000000000	0.223959161810043
-2.36000000000000	0.226612030048143
-2.35000000000000	0.229159009325482
-2.34000000000000	0.231598757688316
-2.33000000000000	0.233929983005321
-2.32000000000000	0.236151443643514
-2.31000000000000	0.238261949120810
-2.30000000000000	0.240260360734924
-2.29000000000000	0.242145592168236
-2.28000000000000	0.243916610068361
-2.27000000000000	0.245572434604067
-2.26000000000000	0.247112139996273
-2.25000000000000	0.248534855023847
-2.24000000000000	0.249839763503910
-2.23000000000000	0.251026104746414
-2.22000000000000	0.252093173982732
-2.21000000000000	0.253040322768021
-2.20000000000000	0.253866959357142
-2.19000000000000	0.254572549053934
-2.18000000000000	0.255156614533626
-2.17000000000000	0.255618736138209
-2.16000000000000	0.255958552144607
-2.15000000000000	0.256175759005462
-2.14000000000000	0.256270111562414
-2.13000000000000	0.256241423231718
-2.12000000000000	0.256089566162086
-2.11000000000000	0.255814471364657
-2.10000000000000	0.255416128814973
-2.09000000000000	0.254894587526907
-2.08000000000000	0.254249955598460
-2.07000000000000	0.253482400229369
-2.06000000000000	0.252592147710497
-2.05000000000000	0.251579483384967
-2.04000000000000	0.250444751581020
-2.03000000000000	0.249188355516618
-2.02000000000000	0.247810757175771
-2.01000000000000	0.246312477156646
-2	0.244694094491472
-1.99000000000000	0.242956246438310
-1.98000000000000	0.241099628244745
-1.97000000000000	0.239124992883580
-1.96000000000000	0.237033150760632
-1.95000000000000	0.234824969394729
-1.94000000000000	0.232501373070026
-1.93000000000000	0.230063342460783
-1.92000000000000	0.227511914228745
-1.91000000000000	0.224848180593272
-1.90000000000000	0.222073288874428
-1.89000000000000	0.219188441009163
-1.88000000000000	0.216194893040834
-1.87000000000000	0.213093954582244
-1.86000000000000	0.209886988252455
-1.85000000000000	0.206575409087570
-1.84000000000000	0.203160683925778
-1.83000000000000	0.199644330766906
-1.82000000000000	0.196027918106730
-1.81000000000000	0.192313064246387
-1.80000000000000	0.188501436577144
-1.79000000000000	0.184594750840828
-1.78000000000000	0.180594770366296
-1.77000000000000	0.176503305282227
-1.76000000000000	0.172322211706602
-1.75000000000000	0.168053390913237
-1.74000000000000	0.163698788475739
-1.73000000000000	0.159260393389242
-1.72000000000000	0.154740237170366
-1.71000000000000	0.150140392935743
-1.70000000000000	0.145462974459575
-1.69000000000000	0.140710135210607
-1.68000000000000	0.135884067368995
-1.67000000000000	0.130987000823464
-1.66000000000000	0.126021202149253
-1.65000000000000	0.120988973567291
-1.64000000000000	0.115892651885078
-1.63000000000000	0.110734607419773
-1.62000000000000	0.105517242903942
-1.61000000000000	0.100242992374531
-1.60000000000000	0.0949143200454954
-1.59000000000000	0.0895337191646820
-1.58000000000000	0.0841037108554321
-1.57000000000000	0.0786268429434703
-1.56000000000000	0.0731056887696106
-1.55000000000000	0.0675428459888370
-1.54000000000000	0.0619409353563071
-1.53000000000000	0.0563025995008427
-1.52000000000000	0.0506305016864927
-1.51000000000000	0.0449273245627279
-1.50000000000000	0.0391957689038487
-1.49000000000000	0.0334385523382177
-1.48000000000000	0.0276584080678851
-1.47000000000000	0.0218580835792178
-1.46000000000000	0.0160403393451561
-1.45000000000000	0.0102079475196508
-1.44000000000000	0.00436369062497701
-1.43000000000000	0.00148963976754351
-1.42000000000000	0.00734924436271391
-1.41000000000000	0.0132123174719633
-1.40000000000000	0.0190760483485064
-1.39000000000000	0.0249376225265413
-1.38000000000000	0.0307942231638783
-1.37000000000000	0.0366430323873078
-1.36000000000000	0.0424812326401340
-1.35000000000000	0.0483060080311522
-1.34000000000000	0.0541145456845449
-1.33000000000000	0.0599040370899020
-1.32000000000000	0.0656716794518754
-1.31000000000000	0.0714146770386898
-1.30000000000000	0.0771302425289764
-1.29000000000000	0.0828155983561849
-1.28000000000000	0.0884679780500178
-1.27000000000000	0.0940846275741701
-1.26000000000000	0.0996628066597845
-1.25000000000000	0.105199790133937
-1.24000000000000	0.110692869242568
-1.23000000000000	0.116139352967141
-1.22000000000000	0.121536569334480
-1.21000000000000	0.126881866719085
-1.20000000000000	0.132172615137328
-1.19000000000000	0.137406207532892
-1.18000000000000	0.142580061052837
-1.17000000000000	0.147691618313643
-1.16000000000000	0.152738348656673
-1.15000000000000	0.157717749392364
-1.14000000000000	0.162627347032612
-1.13000000000000	0.167464698510707
-1.12000000000000	0.172227392388215
-1.11000000000000	0.176913050048255
-1.10000000000000	0.181519326874545
-1.09000000000000	0.186043913415646
-1.08000000000000	0.190484536533842
-1.07000000000000	0.194838960538087
-1.06000000000000	0.199104988300435
-1.05000000000000	0.203280462355441
-1.04000000000000	0.207363265981940
-1.03000000000000	0.211351324266704
-1.02000000000000	0.215242605149432
-1.01000000000000	0.219035120448543
-1	0.222726926867273
-0.990000000000000	0.226316126979568
-0.980000000000000	0.229800870195265
-0.970000000000000	0.233179353704095
-0.960000000000000	0.236449823398011
-0.950000000000000	0.239610574771394
-0.940000000000000	0.242659953798658
-0.930000000000000	0.245596357788825
-0.920000000000000	0.248418236216626
-0.910000000000000	0.251124091529703
-0.900000000000000	0.253712479931489
-0.890000000000000	0.256182012139388
-0.880000000000000	0.258531354117826
-0.870000000000000	0.260759227785822
-0.860000000000000	0.262864411698686
-0.850000000000000	0.264845741703520
-0.840000000000000	0.266702111568124
-0.830000000000000	0.268432473583035
-0.820000000000000	0.270035839136329
-0.810000000000000	0.271511279260896
-0.800000000000000	0.272857925153911
-0.790000000000000	0.274074968668173
-0.780000000000000	0.275161662775097
-0.770000000000000	0.276117321999052
-0.760000000000000	0.276941322822843
-0.750000000000000	0.277633104064078
-0.740000000000000	0.278192167222223
-0.730000000000000	0.278618076796128
-0.720000000000000	0.278910460571849
-0.710000000000000	0.279069009880584
-0.700000000000000	0.279093479826562
-0.690000000000000	0.278983689484738
-0.680000000000000	0.278739522068174
-0.670000000000000	0.278360925064964
-0.660000000000000	0.277847910344627
-0.650000000000000	0.277200554233855
-0.640000000000000	0.276418997561560
-0.630000000000000	0.275503445673150
-0.620000000000000	0.274454168413986
-0.610000000000000	0.273271500081996
-0.600000000000000	0.271955839349432
-0.590000000000000	0.270507649153761
-0.580000000000000	0.268927456557700
-0.570000000000000	0.267215852578439
-0.560000000000000	0.265373491986082
-0.550000000000000	0.263401093071359
-0.540000000000000	0.261299437382703
-0.530000000000000	0.259069369432744
-0.520000000000000	0.256711796374365
-0.510000000000000	0.254227687646391
-0.500000000000000	0.251618074589080
-0.490000000000000	0.248884050029537
-0.480000000000000	0.246026767837214
-0.470000000000000	0.243047442449694
-0.460000000000000	0.239947348368899
-0.450000000000000	0.236727819627986
-0.440000000000000	0.233390249229091
-0.430000000000000	0.229936088552195
-0.420000000000000	0.226366846735336
-0.410000000000000	0.222684090026424
-0.399999999999999	0.218889441106950
-0.390000000000000	0.214984578387861
-0.380000000000000	0.210971235277901
-0.370000000000000	0.206851199424743
-0.360000000000000	0.202626311929240
-0.350000000000000	0.198298466533106
-0.340000000000000	0.193869608780432
-0.330000000000000	0.189341735153360
-0.320000000000000	0.184716892182312
-0.310000000000000	0.179997175531159
-0.300000000000000	0.175184729057766
-0.290000000000000	0.170281743850264
-0.280000000000000	0.165290457239547
-0.270000000000000	0.160213151788392
-0.260000000000000	0.155052154257679
-0.250000000000000	0.149809834550149
-0.240000000000000	0.144488604632202
-0.230000000000000	0.139090917434196
-0.220000000000000	0.133619265729777
-0.210000000000000	0.128076180994708
-0.200000000000000	0.122464232245747
-0.190000000000000	0.116786024860080
-0.180000000000000	0.111044199375877
-0.170000000000000	0.105241430274479
-0.160000000000000	0.0993804247448022
-0.149999999999999	0.0934639214305140
-0.140000000000000	0.0874946891605763
-0.130000000000000	0.0814755256637021
-0.120000000000000	0.0754092562673443
-0.110000000000000	0.0692987325818325
-0.0999999999999996	0.0631468311702191
-0.0899999999999999	0.0569564522044957
-0.0800000000000001	0.0507305181087881
-0.0700000000000003	0.0444719721901358
-0.0599999999999996	0.0381837772575466
-0.0499999999999998	0.0318689142299137
-0.0400000000000000	0.0255303807334860
-0.0300000000000003	0.0191711896895149
-0.0199999999999996	0.0127943678927731
-0.00999999999999979	0.00640295458157710
0	3.57788351901856e-16
0.00999999999999979	0.00641143604702688
0.0200000000000005	0.0128282856451004
0.0300000000000003	0.0192474742274722
0.0400000000000000	0.0256659220372828
0.0499999999999998	0.0320805455941675
0.0600000000000005	0.0384882591645722
0.0700000000000003	0.0448859762350680
0.0800000000000001	0.0512706109879735
0.0899999999999999	0.0576390797785713
0.100000000000001	0.0639883026132336
0.110000000000000	0.0703152046277356
0.120000000000000	0.0766167175650711
0.130000000000000	0.0828897812520471
0.140000000000000	0.0891313450739654
0.150000000000000	0.0953383694466711
0.160000000000000	0.101507827285278
0.170000000000000	0.107636705468864
0.180000000000000	0.113722006300414
0.190000000000000	0.119760748961335
0.200000000000000	0.125749970959825
0.210000000000000	0.131686729572405
0.220000000000000	0.137568103277909
0.230000000000000	0.143391193183256
0.240000000000000	0.149153124440287
0.250000000000000	0.154851047653015
0.260000000000000	0.160482140274558
0.270000000000000	0.166043607993128
0.280000000000000	0.171532686106362
0.290000000000000	0.176946640883339
0.300000000000000	0.182282770913616
0.310000000000001	0.187538408442625
0.320000000000000	0.192710920692771
0.330000000000000	0.197797711169594
0.340000000000000	0.202796220952334
0.350000000000001	0.207703929968280
0.360000000000000	0.212518358250270
0.370000000000000	0.217237067176714
0.380000000000000	0.221857660693533
0.390000000000000	0.226377786517407
0.400000000000000	0.230795137319729
0.410000000000000	0.235107451890678
0.420000000000000	0.239312516282838
0.430000000000000	0.243408164933771
0.440000000000000	0.247392281767006
0.450000000000000	0.251262801270868
0.460000000000000	0.255017709554622
0.470000000000000	0.258655045381386
0.480000000000000	0.262172901177290
0.490000000000000	0.265569424016386
0.500000000000000	0.268842816580785
0.510000000000000	0.271991338095537
0.520000000000001	0.275013305237788
0.530000000000000	0.277907093019730
0.540000000000000	0.280671135644901
0.550000000000000	0.283303927337375
0.560000000000001	0.285804023143434
0.570000000000000	0.288170039705285
0.580000000000000	0.290400656006419
0.590000000000000	0.292494614088233
0.600000000000001	0.294450719737509
0.610000000000000	0.296267843144415
0.620000000000000	0.297944919530648
0.630000000000000	0.299480949747396
0.640000000000000	0.300875000842790
0.650000000000000	0.302126206598528
0.660000000000000	0.303233768035387
0.670000000000000	0.304196953887332
0.680000000000000	0.305015101043948
0.690000000000000	0.305687614960966
0.700000000000000	0.306213970038607
0.710000000000000	0.306593709967561
0.720000000000000	0.306826448042362
0.730000000000000	0.306911867441982
0.740000000000000	0.306849721477461
0.750000000000000	0.306639833806412
0.760000000000000	0.306282098614253
0.770000000000001	0.305776480762037
0.780000000000000	0.305123015900766
0.790000000000000	0.304321810552081
0.800000000000000	0.303373042155254
0.810000000000001	0.302276959080414
0.820000000000000	0.301033880607943
0.830000000000000	0.299644196874021
0.840000000000000	0.298108368782296
0.850000000000001	0.296426927881668
0.860000000000000	0.294600476210203
0.870000000000000	0.292629686105220
0.880000000000000	0.290515299979566
0.890000000000000	0.288258130064169
0.900000000000000	0.285859058116930
0.910000000000000	0.283319035098047
0.920000000000000	0.280639080811889
0.930000000000000	0.277820283515540
0.940000000000000	0.274863799494145
0.950000000000000	0.271770852603240
0.960000000000000	0.268542733778204
0.970000000000000	0.265180800511058
0.980000000000000	0.261686476294788
0.990000000000000	0.258061250035425
1	0.254306675432120
1.01000000000000	0.250424370325456
1.02000000000000	0.246416016014275
1.03000000000000	0.242283356541286
1.04000000000000	0.238028197947775
1.05000000000000	0.233652407497707
1.06000000000000	0.229157912871565
1.07000000000000	0.224546701330250
1.08000000000000	0.219820818849416
1.09000000000000	0.214982369224607
1.10000000000000	0.210033513147571
1.11000000000000	0.204976467254171
1.12000000000000	0.199813503144287
1.13000000000000	0.194546946374142
1.14000000000000	0.189179175421523
1.15000000000000	0.183712620624290
1.16000000000000	0.178149763092701
1.17000000000000	0.172493133596017
1.18000000000000	0.166745311423854
1.19000000000000	0.160908923222831
1.20000000000000	0.154986641809009
1.21000000000000	0.148981184956643
1.22000000000000	0.142895314163833
1.23000000000000	0.136731833395569
1.24000000000000	0.130493587804801
1.25000000000000	0.124183462432058
1.26000000000000	0.117804380884228
1.27000000000000	0.111359303993116
1.28000000000000	0.104851228454355
1.29000000000000	0.0982831854473120
1.30000000000000	0.0916582392366179
1.31000000000000	0.0849794857559501
1.32000000000000	0.0782500511747414
1.33000000000000	0.0714730904484345
1.34000000000000	0.0646517858529827
1.35000000000000	0.0577893455042641
1.36000000000000	0.0508890018630724
1.37000000000000	0.0439540102264119
1.38000000000000	0.0369876472057550
1.39000000000000	0.0299932091930004
1.40000000000000	0.0229740108148283
1.41000000000000	0.0159333833761674
1.42000000000000	0.00887467329350918
1.43000000000000	0.00180124051880843
1.44000000000000	0.00528354304532814
1.45000000000000	0.0123762951383762
1.46000000000000	0.0194736247418547
1.47000000000000	0.0265721336857186
1.48000000000000	0.0336684182604518
1.49000000000000	0.0407590708341081
1.50000000000000	0.0478406814735126
1.51000000000000	0.0549098395688888
1.52000000000000	0.0619631354611206
1.53000000000000	0.0689971620708842
1.54000000000000	0.0760085165288957
1.55000000000000	0.0829938018064711
1.56000000000000	0.0899496283456579
1.57000000000000	0.0968726156881193
1.58000000000000	0.103759394102055
1.59000000000000	0.110606606206319
1.60000000000000	0.117410908590991
1.61000000000000	0.124168973433650
1.62000000000000	0.130877490110516
1.63000000000000	0.137533166801734
1.64000000000000	0.144132732090020
1.65000000000000	0.150672936551886
1.66000000000000	0.157150554340687
1.67000000000000	0.163562384760732
1.68000000000000	0.169905253831687
1.69000000000000	0.176176015842517
1.70000000000000	0.182371554894214
1.71000000000000	0.188488786430568
1.72000000000000	0.194524658756226
1.73000000000000	0.200476154541309
1.74000000000000	0.206340292311839
1.75000000000000	0.212114127925277
1.76000000000000	0.217794756030414
1.77000000000000	0.223379311510923
1.78000000000000	0.228864970911844
1.79000000000000	0.234248953848341
1.80000000000000	0.239528524395976
1.81000000000000	0.244700992461864
1.82000000000000	0.249763715135995
1.83000000000000	0.254714098022097
1.84000000000000	0.259549596547312
1.85000000000000	0.264267717250114
1.86000000000000	0.268866019045741
1.87000000000000	0.273342114468589
1.88000000000000	0.277693670890877
1.89000000000000	0.281918411717021
1.90000000000000	0.286014117553078
1.91000000000000	0.289978627350697
1.92000000000000	0.293809839524972
1.93000000000000	0.297505713045657
1.94000000000000	0.301064268501161
1.95000000000000	0.304483589134781
1.96000000000000	0.307761821852676
1.97000000000000	0.310897178203004
1.98000000000000	0.313887935325771
1.99000000000000	0.316732436872856
2	0.319429093897772
2.01000000000000	0.321976385714657
2.02000000000000	0.324372860726070
2.03000000000000	0.326617137219153
2.04000000000000	0.328707904129713
2.05000000000000	0.330643921773841
2.06000000000000	0.332424022546662
2.07000000000000	0.334047111587833
2.08000000000000	0.335512167413429
2.09000000000000	0.336818242513880
2.10000000000000	0.337964463917596
2.11000000000000	0.338950033719999
2.12000000000000	0.339774229577631
2.13000000000000	0.340436405167070
2.14000000000000	0.340935990608382
2.15000000000000	0.341272492852842
2.16000000000000	0.341445496034718
2.17000000000000	0.341454661786866
2.18000000000000	0.341299729519951
2.19000000000000	0.340980516665111
2.20000000000000	0.340496918879886
2.21000000000000	0.339848910217259
2.22000000000000	0.339036543257690
2.23000000000000	0.338059949204013
2.24000000000000	0.336919337939089
2.25000000000000	0.335614998046163
2.26000000000000	0.334147296791826
2.27000000000000	0.332516680071552
2.28000000000000	0.330723672317792
2.29000000000000	0.328768876370581
2.30000000000000	0.326652973310700
2.31000000000000	0.324376722255391
2.32000000000000	0.321940960116686
2.33000000000000	0.319346601322384
2.34000000000000	0.316594637499791
2.35000000000000	0.313686137122270
2.36000000000000	0.310622245118767
2.37000000000000	0.307404182446389
2.38000000000000	0.304033245626232
2.39000000000000	0.300510806242584
2.40000000000000	0.296838310405714
2.41000000000000	0.293017278178430
2.42000000000000	0.289049302966636
2.43000000000000	0.284936050874122
2.44000000000000	0.280679260021815
2.45000000000000	0.276280739831817
2.46000000000000	0.271742370276446
2.47000000000000	0.267066101092646
2.48000000000000	0.262253950962042
2.49000000000000	0.257308006657009
2.50000000000000	0.252230422153082
2.51000000000000	0.247023417708104
2.52000000000000	0.241689278908474
2.53000000000000	0.236230355682914
2.54000000000000	0.230649061284170
2.55000000000000	0.224947871239075
2.56000000000000	0.219129322267424
2.57000000000000	0.213196011170157
2.58000000000000	0.207150593687262
2.59000000000000	0.200995783325974
2.60000000000000	0.194734350159723
2.61000000000000	0.188369119598385
2.62000000000000	0.181902971130351
2.63000000000000	0.175338837036997
2.64000000000000	0.168679701080101
2.65000000000000	0.161928597162800
2.66000000000000	0.155088607964652
2.67000000000000	0.148162863551466
2.68000000000000	0.141154539960464
2.69000000000000	0.134066857761433
2.70000000000000	0.126903080594526
2.71000000000000	0.119666513685326
2.72000000000000	0.112360502337896
2.73000000000000	0.104988430406432
2.74000000000000	0.0975537187462974
2.75000000000000	0.0900598236450235
2.76000000000000	0.0825102352341048
2.77000000000000	0.0749084758822347
2.78000000000000	0.0672580985707468
2.79000000000000	0.0595626852519893
2.80000000000000	0.0518258451913916
2.81000000000000	0.0440512132939921
2.82000000000000	0.0362424484161610
2.83000000000000	0.0284032316633379
2.84000000000000	0.0205372646745366
2.85000000000000	0.0126482678944236
2.86000000000000	0.00473997883376108
2.87000000000000	0.00318384968097157
2.88000000000000	0.0111194512679772
2.89000000000000	0.0190630477597405
2.90000000000000	0.0270108509809866
2.91000000000000	0.0349590645342097
2.92000000000000	0.0429038855919047
2.93000000000000	0.0508415066946684
2.94000000000000	0.0587681175543523
2.95000000000000	0.0666799068613920
2.96000000000000	0.0745730640954907
2.97000000000000	0.0824437813387842
2.98000000000000	0.0902882550906469
2.99000000000000	0.0981026880832843
3	0.105883291097251
3.01000000000000	0.113626284776024
3.02000000000000	0.121327901438797
3.03000000000000	0.128984386890625
3.04000000000000	0.136592002229033
3.05000000000000	0.144147025646281
3.06000000000000	0.151645754226393
3.07000000000000	0.159084505736082
3.08000000000000	0.166459620408748
3.09000000000000	0.173767462720681
3.10000000000000	0.181004423158600
3.11000000000000	0.188166919977709
3.12000000000000	0.195251400949401
3.13000000000000	0.202254345097789
3.14000000000000	0.209172264424196
3.15000000000000	0.216001705618809
3.16000000000000	0.222739251758637
3.17000000000000	0.229381523990958
3.18000000000000	0.235925183201446
3.19000000000000	0.242366931666160
3.20000000000000	0.248703514686595
3.21000000000000	0.254931722206963
3.22000000000000	0.261048390412979
3.23000000000000	0.267050403311305
3.24000000000000	0.272934694288894
3.25000000000000	0.278698247651490
3.26000000000000	0.284338100140503
3.27000000000000	0.289851342427491
3.28000000000000	0.295235120585560
3.29000000000000	0.300486637536894
3.30000000000000	0.305603154475735
3.31000000000000	0.310581992266082
3.32000000000000	0.315420532813418
3.33000000000000	0.320116220409765
3.34000000000000	0.324666563051411
3.35000000000000	0.329069133728615
3.36000000000000	0.333321571686672
3.37000000000000	0.337421583657658
3.38000000000000	0.341366945062259
3.39000000000000	0.345155501181058
3.40000000000000	0.348785168294677
3.41000000000000	0.352253934792182
3.42000000000000	0.355559862247193
3.43000000000000	0.358701086461124
3.44000000000000	0.361675818473016
3.45000000000000	0.364482345535435
3.46000000000000	0.367119032055917
3.47000000000000	0.369584320503451
3.48000000000000	0.371876732279548
3.49000000000000	0.373994868553387
3.50000000000000	0.375937411060623
3.51000000000000	0.377703122865390
3.52000000000000	0.379290849085114
3.53000000000000	0.380699517577704
3.54000000000000	0.381928139590760
3.55000000000000	0.382975810372410
3.56000000000000	0.383841709743449
3.57000000000000	0.384525102630424
3.58000000000000	0.385025339559376
3.59000000000000	0.385341857109918
3.60000000000000	0.385474178329386
3.61000000000000	0.385421913106807
3.62000000000000	0.385184758506423
3.63000000000000	0.384762499060576
3.64000000000000	0.384155007021718
3.65000000000000	0.383362242573398
3.66000000000000	0.382384254000022
3.67000000000000	0.381221177815272
3.68000000000000	0.379873238849033
3.69000000000000	0.378340750292731
3.70000000000000	0.376624113702995
3.71000000000000	0.374723818963563
3.72000000000000	0.372640444205392
3.73000000000000	0.370374655684932
3.74000000000000	0.367927207620567
3.75000000000000	0.365298941987221
3.76000000000000	0.362490788269152
3.77000000000000	0.359503763171000
3.78000000000000	0.356338970287143
3.79000000000000	0.352997599729448
3.80000000000000	0.349480927713534
3.81000000000000	0.345790316103665
3.82000000000000	0.341927211916429
3.83000000000000	0.337893146783339
3.84000000000000	0.333689736372600
3.85000000000000	0.329318679770185
3.86000000000000	0.324781758820478
3.87000000000000	0.320080837426720
3.88000000000000	0.315217860811535
3.89000000000000	0.310194854737774
3.90000000000000	0.305013924690043
3.91000000000000	0.299677255017178
3.92000000000000	0.294187108036040
3.93000000000000	0.288545823096965
3.94000000000000	0.282755815611271
3.95000000000000	0.276819576041191
3.96000000000000	0.270739668852665
3.97000000000000	0.264518731431393
3.98000000000000	0.258159472962647
3.99000000000000	0.251664673275256
4	0.245037181650270
4.01000000000000	0.238279915594832
4.02000000000000	0.231395859581712
4.03000000000000	0.224388063755105
4.04000000000000	0.217259642603197
4.05000000000000	0.210013773598113
4.06000000000000	0.202653695803766
4.07000000000000	0.195182708452280
4.08000000000000	0.187604169489566
4.09000000000000	0.179921494090669
4.10000000000000	0.172138153145561
4.11000000000000	0.164257671716050
4.12000000000000	0.156283627464441
4.13000000000000	0.148219649054666
4.14000000000000	0.140069414526591
4.15000000000000	0.131836649644213
4.16000000000000	0.123525126218471
4.17000000000000	0.115138660405434
4.18000000000000	0.106681110980598
4.19000000000000	0.0981563775900916
4.20000000000000	0.0895683989795487
4.21000000000000	0.0809211512014563
4.22000000000000	0.0722186458017782
4.23000000000000	0.0634649279866632
4.24000000000000	0.0546640747700815
4.25000000000000	0.0458201931032223
4.26000000000000	0.0369374179864676
4.27000000000000	0.0280199105648714
4.28000000000000	0.0190718562079136
4.29000000000000	0.0100974625745006
4.30000000000000	0.00110095766402010
4.31000000000000	0.00791341214561729
4.32000000000000	0.0169413840720657
4.33000000000000	0.0259786809138601
4.34000000000000	0.0350210130460153
4.35000000000000	0.0440640804250614
4.36000000000000	0.0531035746024863
4.37000000000000	0.0621351807457733
4.38000000000000	0.0711545796659873
4.39000000000000	0.0801574498510619
4.40000000000000	0.0891394695037711
4.41000000000000	0.0980963185835067
4.42000000000000	0.107023680850829
4.43000000000000	0.115917245913906
4.44000000000000	0.124772711275881
4.45000000000000	0.133585784382153
4.46000000000000	0.142352184666643
4.47000000000000	0.151067645596138
4.48000000000000	0.159727916711653
4.49000000000000	0.168328765665914
4.50000000000000	0.176865980255983
4.51000000000000	0.185335370450078
4.52000000000000	0.193732770407589
4.53000000000000	0.202054040491376
4.54000000000000	0.210295069271367
4.55000000000000	0.218451775518514
4.56000000000000	0.226520110188152
4.57000000000000	0.234496058391797
4.58000000000000	0.242375641356474
4.59000000000000	0.250154918370612
4.60000000000000	0.257829988715561
4.61000000000000	0.265396993581836
4.62000000000000	0.272852117969122
4.63000000000000	0.280191592569166
4.64000000000000	0.287411695630597
4.65000000000000	0.294508754804820
4.66000000000000	0.301479148972029
4.67000000000000	0.308319310046511
4.68000000000000	0.315025724760304
4.69000000000000	0.321594936424381
4.70000000000000	0.328023546666459
4.71000000000000	0.334308217144597
4.72000000000000	0.340445671235760
4.73000000000000	0.346432695698449
4.74000000000000	0.352266142308655
4.75000000000000	0.357942929468266
4.76000000000000	0.363460043785137
4.77000000000000	0.368814541624063
4.78000000000000	0.374003550627832
4.79000000000000	0.379024271207639
4.80000000000000	0.383873978002064
4.81000000000000	0.388550021303923
4.82000000000000	0.393049828454225
4.83000000000000	0.397370905202558
4.84000000000000	0.401510837033179
4.85000000000000	0.405467290456153
4.86000000000000	0.409238014262858
4.87000000000000	0.412820840745210
4.88000000000000	0.416213686877970
4.89000000000000	0.419414555463532
4.90000000000000	0.422421536238558
4.91000000000000	0.425232806941903
4.92000000000000	0.427846634343242
4.93000000000000	0.430261375231864
4.94000000000000	0.432475477365088
4.95000000000000	0.434487480375787
4.96000000000000	0.436296016638521
4.97000000000000	0.437899812093812
4.98000000000000	0.439297687030082
4.99000000000000	0.440488556822822
5	0.441471432630572
5.01000000000000	0.442245422047304
5.02000000000000	0.442809729710820
5.03000000000000	0.443163657866820
5.04000000000000	0.443306606888264
5.05000000000000	0.443238075749739
5.06000000000000	0.442957662456506
5.07000000000000	0.442465064427944
5.08000000000000	0.441760078835147
5.09000000000000	0.440842602892410
5.10000000000000	0.439712634102397
5.11000000000000	0.438370270454792
5.12000000000000	0.436815710578250
5.13000000000000	0.435049253845496
5.14000000000000	0.433071300431429
5.15000000000000	0.430882351324132
5.16000000000000	0.428483008288683
5.17000000000000	0.425873973783703
5.18000000000000	0.423056050830588
5.19000000000000	0.420030142835413
5.20000000000000	0.416797253363483
5.21000000000000	0.413358485866566
5.22000000000000	0.409715043362836
5.23000000000000	0.405868228069597
5.24000000000000	0.401819440988862
5.25000000000000	0.397570181445906
5.26000000000000	0.393122046580908
5.27000000000000	0.388476730793833
5.28000000000000	0.383636025142739
5.29000000000000	0.378601816695689
5.30000000000000	0.373376087836482
5.31000000000000	0.367960915524457
5.32000000000000	0.362358470508609
5.33000000000000	0.356571016496310
5.34000000000000	0.350600909276939
5.35000000000000	0.344450595800726
5.36000000000000	0.338122613213190
5.37000000000000	0.331619587845498
5.38000000000000	0.324944234161160
5.39000000000000	0.318099353659446
5.40000000000000	0.311087833735991
5.41000000000000	0.303912646500989
5.42000000000000	0.296576847555487
5.43000000000000	0.289083574726233
5.44000000000000	0.281436046759639
5.45000000000000	0.273637561975333
5.46000000000000	0.265691496879879
5.47000000000000	0.257601304741241
5.48000000000000	0.249370514124570
5.49000000000000	0.241002727389904
5.50000000000000	0.232501619152441
5.51000000000000	0.223870934706009
5.52000000000000	0.215114488410402
5.53000000000000	0.206236162043245
5.54000000000000	0.197239903117134
5.55000000000000	0.188129723162704
5.56000000000000	0.178909695978404
5.57000000000000	0.169583955847722
5.58000000000000	0.160156695724595
5.59000000000000	0.150632165387826
5.60000000000000	0.141014669565286
5.61000000000000	0.131308566028728
5.62000000000000	0.121518263659993
5.63000000000000	0.111648220489544
5.64000000000000	0.101702941708078
5.65000000000000	0.0916869776521855
5.66000000000000	0.0816049217648533
5.67000000000000	0.0714614085317905
5.68000000000000	0.0612611113944238
5.69000000000000	0.0510087406405304
5.70000000000000	0.0407090412734154
5.71000000000000	0.0303667908606018
5.72000000000000	0.0199867973629675
5.73000000000000	0.00957389694532932
5.74000000000000	0.000867048230575709
5.75000000000000	0.0113311522297071
5.76000000000000	0.0218135075829332
5.77000000000000	0.0323091875408330
5.78000000000000	0.0428132483411039
5.79000000000000	0.0533207314884792
5.80000000000000	0.0638266660462025
5.81000000000000	0.0743260709379499
5.82000000000000	0.0848139572592130
5.83000000000000	0.0952853305970522
5.84000000000000	0.105735193357166
5.85000000000000	0.116158547097232
5.86000000000000	0.126550394865410
5.87000000000000	0.136905743543018
5.88000000000000	0.147219606190171
5.89000000000000	0.157487004393451
5.90000000000000	0.167702970614390
5.91000000000000	0.177862550537808
5.92000000000000	0.187960805418791
5.93000000000000	0.197992814427323
5.94000000000000	0.207953676989427
5.95000000000000	0.217838515123734
5.96000000000000	0.227642475772401
5.97000000000000	0.237360733125289
5.98000000000000	0.246988490936275
5.99000000000000	0.256520984830678
6	0.265953484602650
6.01000000000000	0.275281296501478
6.02000000000000	0.284499765505730
6.03000000000000	0.293604277584132
6.04000000000000	0.302590261942142
6.05000000000000	0.311453193253130
6.06000000000000	0.320188593873114
6.07000000000000	0.328792036037973
6.08000000000000	0.337259144042134
6.09000000000000	0.345585596397633
6.10000000000000	0.353767127972550
6.11000000000000	0.361799532107761
6.12000000000000	0.369678662711028
6.13000000000000	0.377400436327363
6.14000000000000	0.384960834184700
6.15000000000000	0.392355904213848
6.16000000000000	0.399581763041784
6.17000000000000	0.406634597957263
6.18000000000000	0.413510668847819
6.19000000000000	0.420206310107179
6.20000000000000	0.426717932512165
6.21000000000000	0.433042025068156
6.22000000000000	0.439175156822180
6.23000000000000	0.445113978642748
6.24000000000000	0.450855224965539
6.25000000000000	0.456395715504051
6.26000000000000	0.461732356924371
6.27000000000000	0.466862144483200
6.28000000000000	0.471782163628332
6.29000000000000	0.476489591560740
6.30000000000000	0.480981698757486
6.31000000000000	0.485255850454671
6.32000000000000	0.489309508089665
6.33000000000000	0.493140230701853
6.34000000000000	0.496745676291181
6.35000000000000	0.500123603133783
6.36000000000000	0.503271871053988
6.37000000000000	0.506188442652051
6.38000000000000	0.508871384486922
6.39000000000000	0.511318868213443
6.40000000000000	0.513529171673333
6.41000000000000	0.515500679939381
6.42000000000000	0.517231886312252
6.43000000000000	0.518721393269364
6.44000000000000	0.519967913365289
6.45000000000000	0.520970270083168
6.46000000000000	0.521727398636638
6.47000000000000	0.522238346721819
6.48000000000000	0.522502275218879
6.49000000000000	0.522518458842782
6.50000000000000	0.522286286742788
6.51000000000000	0.521805263050338
6.52000000000000	0.521075007374952
6.53000000000000	0.520095255247811
6.54000000000000	0.518865858512711
6.55000000000000	0.517386785664084
6.56000000000000	0.515658122131840
6.57000000000000	0.513680070512768
6.58000000000000	0.511452950748290
6.59000000000000	0.508977200248364
6.60000000000000	0.506253373961374
6.61000000000000	0.503282144389852
6.62000000000000	0.500064301551914
6.63000000000000	0.496600752888315
6.64000000000000	0.492892523115043
6.65000000000000	0.488940754021415
6.66000000000000	0.484746704213632
6.67000000000000	0.480311748803827
6.68000000000000	0.475637379044593
6.69000000000000	0.470725201909073
6.70000000000000	0.465576939616682
6.71000000000000	0.460194429104537
6.72000000000000	0.454579621444769
6.73000000000000	0.448734581207823
6.74000000000000	0.442661485771939
6.75000000000000	0.436362624579029
6.76000000000000	0.429840398337152
6.77000000000000	0.423097318169845
6.78000000000000	0.416136004712607
6.79000000000000	0.408959187156793
6.80000000000000	0.401569702241286
6.81000000000000	0.393970493192267
6.82000000000000	0.386164608611470
6.83000000000000	0.378155201313308
6.84000000000000	0.369945527111317
6.85000000000000	0.361538943554323
6.86000000000000	0.352938908612844
6.87000000000000	0.344148979316187
6.88000000000000	0.335172810340769
6.89000000000000	0.326014152550215
6.90000000000000	0.316676851487772
6.91000000000000	0.307164845821624
6.92000000000000	0.297482165743758
6.93000000000000	0.287632931322952
6.94000000000000	0.277621350812568
6.95000000000000	0.267451718913853
6.96000000000000	0.257128414995363
6.97000000000000	0.246655901269329
6.98000000000000	0.236038720925614
6.99000000000000	0.225281496224081
7	0.214388926546122
7.01000000000000	0.203365786406151
7.02000000000000	0.192216923423887
7.03000000000000	0.180947256258280
7.04000000000000	0.169561772503895
7.05000000000000	0.158065526550674
7.06000000000000	0.146463637407963
7.07000000000000	0.134761286493689
7.08000000000000	0.122963715389663
7.09000000000000	0.111076223563923
7.10000000000000	0.0991041660610942
7.11000000000000	0.0870529511617493
7.12000000000000	0.0749280380117638
7.13000000000000	0.0627349342227031
7.14000000000000	0.0504791934442167
7.15000000000000	0.0381664129095271
7.16000000000000	0.0258022309550878
7.17000000000000	0.0133923245154264
7.18000000000000	0.000942406594289184
7.19000000000000	0.0115417762867968
7.20000000000000	0.0240544466614614
7.21000000000000	0.0365897987118049
7.22000000000000	0.0491420008809229
7.23000000000000	0.0617051985035338
7.24000000000000	0.0742735164535300
7.25000000000000	0.0868410618072818
7.26000000000000	0.0994019265215432
7.27000000000000	0.111950190124750
7.28000000000000	0.124479922420526
7.29000000000000	0.136985186202192
7.30000000000000	0.149460039977079
7.31000000000000	0.161898540699405
7.32000000000000	0.174294746510522
7.33000000000000	0.186642719485285
7.34000000000000	0.198936528383317
7.35000000000000	0.211170251403924
7.36000000000000	0.223337978943424
7.37000000000000	0.235433816353636
7.38000000000000	0.247451886700292
7.39000000000000	0.259386333520088
7.40000000000000	0.271231323575179
7.41000000000000	0.282981049603787
7.42000000000000	0.294629733065704
7.43000000000000	0.306171626881464
7.44000000000000	0.317601018163844
7.45000000000000	0.328912230940523
7.46000000000000	0.340099628866578
7.47000000000000	0.351157617925605
7.48000000000000	0.362080649118200
7.49000000000000	0.372863221136541
7.50000000000000	0.383499883023835
7.51000000000000	0.393985236817407
7.52000000000000	0.404313940174155
7.53000000000000	0.414480708977183
7.54000000000000	0.424480319922354
7.55000000000000	0.434307613083566
7.56000000000000	0.443957494455527
7.57000000000000	0.453424938472832
7.58000000000000	0.462704990504140
7.59000000000000	0.471792769320263
7.60000000000000	0.480683469535011
7.61000000000000	0.489372364017581
7.62000000000000	0.497854806275373
7.63000000000000	0.506126232806050
7.64000000000000	0.514182165417758
7.65000000000000	0.522018213516301
7.66000000000000	0.529630076358254
7.67000000000000	0.537013545268815
7.68000000000000	0.544164505823409
7.69000000000000	0.551078939991893
7.70000000000000	0.557752928244340
7.71000000000000	0.564182651617359
7.72000000000000	0.570364393739920
7.73000000000000	0.576294542817665
7.74000000000000	0.581969593574720
7.75000000000000	0.587386149152021
7.76000000000000	0.592540922961205
7.77000000000000	0.597430740493113
7.78000000000000	0.602052541079971
7.79000000000000	0.606403379610375
7.80000000000000	0.610480428196156
7.81000000000000	0.614280977790275
7.82000000000000	0.617802439754908
7.83000000000000	0.621042347378869
7.84000000000000	0.623998357343600
7.85000000000000	0.626668251136899
7.86000000000000	0.629049936413669
7.87000000000000	0.631141448302905
7.88000000000000	0.632940950660228
7.89000000000000	0.634446737265258
7.90000000000000	0.635657232963152
7.91000000000000	0.636570994749659
7.92000000000000	0.637186712799065
7.93000000000000	0.637503211434430
7.94000000000000	0.637519450039529
7.95000000000000	0.637234523911956
7.96000000000000	0.636647665056852
7.97000000000000	0.635758242920765
7.98000000000000	0.634565765065152
7.99000000000000	0.633069877779084
8	0.631270366630718
8.01000000000000	0.629167156957148
8.02000000000000	0.626760314292250
8.03000000000000	0.624050044732185
8.04000000000000	0.621036695238238
8.05000000000000	0.617720753876695
8.06000000000000	0.614102849995511
8.07000000000000	0.610183754337512
8.08000000000000	0.605964379089934
8.09000000000000	0.601445777870111
8.10000000000000	0.596629145647174
8.11000000000000	0.591515818599607
8.12000000000000	0.586107273908593
8.13000000000000	0.580405129487072
8.14000000000000	0.574411143644446
8.15000000000000	0.568127214686978
8.16000000000000	0.561555380453815
8.17000000000000	0.554697817788788
8.18000000000000	0.547556841947947
8.19000000000000	0.540134905943034
8.20000000000000	0.532434599820977
8.21000000000000	0.524458649879538
8.22000000000000	0.516209917819390
8.23000000000000	0.507691399832736
8.24000000000000	0.498906225628807
8.25000000000000	0.489857657396448
8.26000000000000	0.480549088704132
8.27000000000000	0.470984043337724
8.28000000000000	0.461166174076341
8.29000000000000	0.451099261406730
8.30000000000000	0.440787212176523
8.31000000000000	0.430234058186887
8.32000000000000	0.419443954724974
8.33000000000000	0.408421179036716
8.34000000000000	0.397170128740463
8.35000000000000	0.385695320182026
8.36000000000000	0.374001386731740
8.37000000000000	0.362093077024086
8.38000000000000	0.349975253140588
8.39000000000000	0.337652888736565
8.40000000000000	0.325131067112525
8.41000000000000	0.312414979230790
8.42000000000000	0.299509921678226
8.43000000000000	0.286421294575740
8.44000000000000	0.273154599435387
8.45000000000000	0.259715436965890
8.46000000000000	0.246109504827410
8.47000000000000	0.232342595336458
8.48000000000000	0.218420593121755
8.49000000000000	0.204349472732097
8.50000000000000	0.190135296197005
8.51000000000000	0.175784210541231
8.52000000000000	0.161302445254050
8.53000000000000	0.146696309714346
8.54000000000000	0.131972190572543
8.55000000000000	0.117136549090381
8.56000000000000	0.102195918439669
8.57000000000000	0.0871569009610399
8.58000000000000	0.0720261653838698
8.59000000000000	0.0568104440084374
8.60000000000000	0.0415165298515135
8.61000000000000	0.0261512737565410
8.62000000000000	0.0107215814695687
8.63000000000000	0.00476558931783880
8.64000000000000	0.0203032319575120
8.65000000000000	0.0358842938641358
8.66000000000000	0.0515016795640781
8.67000000000000	0.0671482537721777
8.68000000000000	0.0828168444954149
8.69000000000000	0.0985002461619714
8.70000000000000	0.114191222774448
8.71000000000000	0.129882511085940
8.72000000000000	0.145566823797575
8.73000000000000	0.161236852776207
8.74000000000000	0.176885272290814
8.75000000000000	0.192504742266397
8.76000000000000	0.208087911553763
8.77000000000000	0.223627421213999
8.78000000000000	0.239115907816093
8.79000000000000	0.254546006746358
8.80000000000000	0.269910355528226
8.81000000000000	0.285201597150903
8.82000000000000	0.300412383405585
8.83000000000000	0.315535378227640
8.84000000000000	0.330563261043406
8.85000000000000	0.345488730120098
8.86000000000000	0.360304505917366
8.87000000000000	0.375003334439052
8.88000000000000	0.389577990583640
8.89000000000000	0.404021281491985
8.90000000000000	0.418326049890740
8.91000000000000	0.432485177430158
8.92000000000000	0.446491588014579
8.93000000000000	0.460338251124360
8.94000000000000	0.474018185127553
8.95000000000000	0.487524460579984
8.96000000000000	0.500850203512220
8.97000000000000	0.513988598701896
8.98000000000000	0.526932892930048
8.99000000000000	0.539676398219824
9	0.552212495056254
9.01000000000000	0.564534635585512
9.02000000000000	0.576636346792279
9.03000000000000	0.588511233653707
9.04000000000000	0.600152982268581
9.05000000000000	0.611555362960228
9.06000000000000	0.622712233351715
9.07000000000000	0.633617541411973
9.08000000000000	0.644265328471372
9.09000000000000	0.654649732205404
9.10000000000000	0.664764989585033
9.11000000000000	0.674605439792362
9.12000000000000	0.684165527100240
9.13000000000000	0.693439803714440
9.14000000000000	0.702422932577087
9.15000000000000	0.711109690129987
9.16000000000000	0.719494969036544
9.17000000000000	0.727573780860963
9.18000000000000	0.735341258703460
9.19000000000000	0.742792659790192
9.20000000000000	0.749923368016675
9.21000000000000	0.756728896443421
9.22000000000000	0.763204889742593
9.23000000000000	0.769347126594501
9.24000000000000	0.775151522032674
9.25000000000000	0.780614129736450
9.26000000000000	0.785731144269845
9.27000000000000	0.790498903265643
9.28000000000000	0.794913889553557
9.29000000000000	0.798972733231404
9.30000000000000	0.802672213678229
9.31000000000000	0.806009261508330
9.32000000000000	0.808980960465170
9.33000000000000	0.811584549254196
9.34000000000000	0.813817423313577
9.35000000000000	0.815677136521927
9.36000000000000	0.817161402842093
9.37000000000000	0.818268097900101
9.38000000000000	0.818995260498409
9.39000000000000	0.819341094062604
9.40000000000000	0.819303968020735
9.41000000000000	0.818882419114495
9.42000000000000	0.818075152641470
9.43000000000000	0.816881043627746
9.44000000000000	0.815299137930140
9.45000000000000	0.813328653267384
9.46000000000000	0.810968980179622
9.47000000000000	0.808219682915579
9.48000000000000	0.805080500246811
9.49000000000000	0.801551346208489
9.50000000000000	0.797632310766169
9.51000000000000	0.793323660408029
9.52000000000000	0.788625838662145
9.53000000000000	0.783539466538310
9.54000000000000	0.778065342894032
9.55000000000000	0.772204444724276
9.56000000000000	0.765957927374671
9.57000000000000	0.759327124677790
9.58000000000000	0.752313549012287
9.59000000000000	0.744918891284563
9.60000000000000	0.737145020832826
9.61000000000000	0.728993985253271
9.62000000000000	0.720468010148287
9.63000000000000	0.711569498796532
9.64000000000000	0.702301031744784
9.65000000000000	0.692665366321563
9.66000000000000	0.682665436072390
9.67000000000000	0.672304350116833
9.68000000000000	0.661585392427235
9.69000000000000	0.650512021029324
9.70000000000000	0.639087867124721
9.71000000000000	0.627316734135533
9.72000000000000	0.615202596671211
9.73000000000000	0.602749599417819
9.74000000000000	0.589962055950072
9.75000000000000	0.576844447466242
9.76000000000000	0.563401421446437
9.77000000000000	0.549637790234436
9.78000000000000	0.535558529543519
9.79000000000000	0.521168776886727
9.80000000000000	0.506473829931889
9.81000000000000	0.491479144782029
9.82000000000000	0.476190334181496
9.83000000000000	0.460613165648518
9.84000000000000	0.444753559534611
9.85000000000000	0.428617587011524
9.86000000000000	0.412211467986322
9.87000000000000	0.395541568945277
9.88000000000000	0.378614400727287
9.89000000000000	0.361436616227469
9.90000000000000	0.344015008031829
9.91000000000000	0.326356505983604
9.92000000000000	0.308468174682334
9.93000000000000	0.290357210916252
9.94000000000000	0.272030941029080
9.95000000000000	0.253496818222065
9.96000000000000	0.234762419792142
9.97000000000000	0.215835444307298
9.98000000000000	0.196723708720029
9.99000000000000	0.177435145420024
10	0.157977799226989
10.0100000000000	0.138359824324838
10.0200000000000	0.118589481138280
10.0300000000000	0.0986751331528963
10.0400000000000	0.0786252436800169
10.0500000000000	0.0584483725673651
10.0600000000000	0.0381531728569460
10.0700000000000	0.0177483873911189
10.0800000000000	0.00275715463158291
10.0900000000000	0.0233545411498531
10.1000000000000	0.0440347807807574
10.1100000000000	0.0647888064073593
10.1200000000000	0.0856074788114959
10.1300000000000	0.106481590350214
10.1400000000000	0.127401868674653
10.1500000000000	0.148358980489718
10.1600000000000	0.169343535353373
10.1700000000000	0.190346089513799
10.1800000000000	0.211357149783204
10.1900000000000	0.232367177446633
10.2000000000000	0.253366592204289
10.2100000000000	0.274345776145827
10.2200000000000	0.295295077755125
10.2300000000000	0.316204815943901
10.2400000000000	0.337065284112581
10.2500000000000	0.357866754236883
10.2600000000000	0.378599480978479
10.2700000000000	0.399253705818044
10.2800000000000	0.419819661209184
10.2900000000000	0.440287574751397
10.3000000000000	0.460647673380658
10.3100000000000	0.480890187575652
10.3200000000000	0.501005355578262
10.3300000000000	0.520983427626335
10.3400000000000	0.540814670197300
10.3500000000000	0.560489370260662
10.3600000000000	0.579997839537822
10.3700000000000	0.599330418767428
10.3800000000000	0.618477481974497
10.3900000000000	0.637429440741679
10.4000000000000	0.656176748480693
10.4100000000000	0.674709904702442
10.4200000000000	0.693019459283857
10.4300000000000	0.711096016729815
10.4400000000000	0.728930240428291
10.4500000000000	0.746512856897080
10.4600000000000	0.763834660020207
10.4700000000000	0.780886515272362
10.4800000000000	0.797659363929519
10.4900000000000	0.814144227264049
10.5000000000000	0.830332210722490
10.5100000000000	0.846214508084256
10.5200000000000	0.861782405599565
10.5300000000000	0.877027286104746
10.5400000000000	0.891940633113242
10.5500000000000	0.906514034880603
10.5600000000000	0.920739188441590
10.5700000000000	0.934607903617883
10.5800000000000	0.948112106994437
10.5900000000000	0.961243845862972
10.6000000000000	0.973995292130778
10.6100000000000	0.986358746193176
10.6200000000000	0.998326640767976
10.6300000000000	1.00989154469021
10.6400000000000	1.02104616666558
10.6500000000000	1.03178335898083
10.6600000000000	1.04209612116954
10.6700000000000	1.05197760363168
10.6800000000000	1.06142111120530
10.6900000000000	1.07042010668878
10.7000000000000	1.07896821431212
10.7100000000000	1.08705922315560
10.7200000000000	1.09468709051440
10.7300000000000	1.10184594520759
10.7400000000000	1.10853009082999
10.7500000000000	1.11473400894549
10.7600000000000	1.12045236222019
10.7700000000000	1.12567999749422
10.7800000000000	1.13041194879046
10.7900000000000	1.13464344025912
10.8000000000000	1.13836988905650
10.8100000000000	1.14158690815678
10.8200000000000	1.14429030909544
10.8300000000000	1.14647610464299
10.8400000000000	1.14814051140780
10.8500000000000	1.14927995236664
10.8600000000000	1.14989105932193
10.8700000000000	1.14997067528419
10.8800000000000	1.14951585677889
10.8900000000000	1.14852387607616
10.9000000000000	1.14699222334260
10.9100000000000	1.14491860871379
10.9200000000000	1.14230096428671
10.9300000000000	1.13913744603085
10.9400000000000	1.13542643561706
10.9500000000000	1.13116654216326
10.9600000000000	1.12635660389591
10.9700000000000	1.12099568972645
10.9800000000000	1.11508310074184
10.9900000000000	1.10861837160823
11	1.10160127188712
11.0100000000000	1.09403180726310
11.0200000000000	1.08591022068246
11.0300000000000	1.07723699340202
11.0400000000000	1.06801284594739
11.0500000000000	1.05823873898012
11.0600000000000	1.04791587407308
11.0700000000000	1.03704569439347
11.0800000000000	1.02562988529302
11.0900000000000	1.01367037480478
11.1000000000000	1.00116933404605
11.1100000000000	0.988129177527033
11.1200000000000	0.974552563364887
11.1300000000000	0.960442393402681
11.1400000000000	0.945801813232995
11.1500000000000	0.930634212125955
11.1600000000000	0.914943222861314
11.1700000000000	0.898732721464491
11.1800000000000	0.882006826846326
11.1900000000000	0.864769900346431
11.2000000000000	0.847026545180051
11.2100000000000	0.828781605788379
11.2200000000000	0.810040167092268
11.2300000000000	0.790807553649395
11.2400000000000	0.771089328714917
11.2500000000000	0.750891293205715
11.2600000000000	0.730219484568308
11.2700000000000	0.709080175550733
11.2800000000000	0.687479872878404
11.2900000000000	0.665425315834406
11.3000000000000	0.642923474744312
11.3100000000000	0.619981549366012
11.3200000000000	0.596606967184775
11.3300000000000	0.572807381614020
11.3400000000000	0.548590670102195
11.3500000000000	0.523964932146303
11.3600000000000	0.498938487212425
11.3700000000000	0.473519872563986
11.3800000000000	0.447717840998237
11.3900000000000	0.421541358491487
11.4000000000000	0.394999601754008
11.4100000000000	0.368101955695006
11.4200000000000	0.340858010798572
11.4300000000000	0.313277560411348
11.4400000000000	0.285370597942680
11.4500000000000	0.257147313978099
11.4600000000000	0.228618093307011
11.4700000000000	0.199793511865565
11.4800000000000	0.170684333595509
11.4900000000000	0.141301507220117
11.5000000000000	0.111656162938246
11.5100000000000	0.0817596090373425
11.5200000000000	0.0516233284267928
11.5300000000000	0.0212589750924912
11.5400000000000	0.00932162952618520
11.5500000000000	0.0401065002356899
11.5600000000000	0.0710834918628299
11.5700000000000	0.102240303103291
11.5800000000000	0.133564480442657
11.5900000000000	0.165043422148914
11.6000000000000	0.196664382334951
11.6100000000000	0.228414475089634
11.6200000000000	0.260280678676249
11.6300000000000	0.292249839796676
11.6400000000000	0.324308677920083
11.6500000000000	0.356443789674370
11.6600000000000	0.388641653299173
11.6700000000000	0.420888633158644
11.6800000000000	0.453170984312595
11.6900000000000	0.485474857144386
11.7000000000000	0.517786302043874
11.7100000000000	0.550091274143941
11.7200000000000	0.582375638108818
11.7300000000000	0.614625172972611
11.7400000000000	0.646825577026189
11.7500000000000	0.678962472750961
11.7600000000000	0.711021411797476
11.7700000000000	0.742987880007417
11.7800000000000	0.774847302476900
11.7900000000000	0.806585048659475
11.8000000000000	0.838186437506987
11.8100000000000	0.869636742646270
11.8200000000000	0.900921197590115
11.8300000000000	0.932025000980406
11.8400000000000	0.962933321861576
11.8500000000000	0.993631304982563
11.8600000000000	1.02410407612530
11.8700000000000	1.05433674745771
11.8800000000000	1.08431442290946
11.8900000000000	1.11402220356836
11.9000000000000	1.14344519309534
11.9100000000000	1.17256850315647
11.9200000000000	1.20137725886941
11.9300000000000	1.22985660426276
11.9400000000000	1.25799170774617
11.9500000000000	1.28576776758904
11.9600000000000	1.31317001740603
11.9700000000000	1.34018373164720
11.9800000000000	1.36679423109076
11.9900000000000	1.39298688833641
12	1.41874713329728
12.0100000000000	1.44406045868830
12.0200000000000	1.46891242550903
12.0300000000000	1.49328866851899
12.0400000000000	1.51717490170314
12.0500000000000	1.54055692372590
12.0600000000000	1.56342062337119
12.0700000000000	1.58575198496687
12.0800000000000	1.60753709379115
12.0900000000000	1.62876214145926
12.1000000000000	1.64941343128810
12.1100000000000	1.66947738363697
12.1200000000000	1.68894054122229
12.1300000000000	1.70778957440430
12.1400000000000	1.72601128644377
12.1500000000000	1.74359261872662
12.1600000000000	1.76052065595457
12.1700000000000	1.77678263129968
12.1800000000000	1.79236593152100
12.1900000000000	1.80725810204116
12.2000000000000	1.82144685198107
12.2100000000000	1.83492005915074
12.2200000000000	1.84766577499433
12.2300000000000	1.85967222948749
12.2400000000000	1.87092783598502
12.2500000000000	1.88142119601709
12.2600000000000	1.89114110403209
12.2700000000000	1.90007655208424
12.2800000000000	1.90821673446414
12.2900000000000	1.91555105227045
12.3000000000000	1.92206911792093
12.3100000000000	1.92776075960100
12.3200000000000	1.93261602564811
12.3300000000000	1.93662518887019
12.3400000000000	1.93977875079639
12.3500000000000	1.94206744585859
12.3600000000000	1.94348224550177
12.3700000000000	1.94401436222185
12.3800000000000	1.94365525352915
12.3900000000000	1.94239662583611
12.4000000000000	1.94023043826745
12.4100000000000	1.93714890639145
12.4200000000000	1.93314450587072
12.4300000000000	1.92820997603098
12.4400000000000	1.92233832334642
12.4500000000000	1.91552282484023
12.4600000000000	1.90775703139884
12.4700000000000	1.89903477099853
12.4800000000000	1.88935015184308
12.4900000000000	1.87869756541120
12.5000000000000	1.86707168941228
12.5100000000000	1.85446749064951
12.5200000000000	1.84088022778885
12.5300000000000	1.82630545403291
12.5400000000000	1.81073901969845
12.5500000000000	1.79417707469649
12.5600000000000	1.77661607091382
12.5700000000000	1.75805276449507
12.5800000000000	1.73848421802411
12.5900000000000	1.71790780260398
12.6000000000000	1.69632119983435
12.6100000000000	1.67372240368558
12.6200000000000	1.65010972226861
12.6300000000000	1.62548177949977
12.6400000000000	1.59983751665973
12.6500000000000	1.57317619384599
12.6600000000000	1.54549739131793
12.6700000000000	1.51680101073396
12.6800000000000	1.48708727628021
12.6900000000000	1.45635673568978
12.7000000000000	1.42461026115253
12.7100000000000	1.39184905011439
12.7200000000000	1.35807462596615
12.7300000000000	1.32328883862092
12.7400000000000	1.28749386498022
12.7500000000000	1.25069220928797
12.7600000000000	1.21288670337247
12.7700000000000	1.17408050677577
12.7800000000000	1.13427710677039
12.7900000000000	1.09348031826305
12.8000000000000	1.05169428358553
12.8100000000000	1.00892347217218
12.8200000000000	0.965172680124339
12.8300000000000	0.920447029661453
12.8400000000000	0.874751968458928
12.8500000000000	0.828093268872991
12.8600000000000	0.780477027052260
12.8700000000000	0.731909661936476
12.8800000000000	0.682397914142646
12.8900000000000	0.631948844738304
12.9000000000000	0.580569833902945
12.9100000000000	0.528268579477217
12.9200000000000	0.475053095400628
12.9300000000000	0.420931710037953
12.9400000000000	0.365913064395091
12.9500000000000	0.310006110224302
12.9600000000000	0.253220108019872
12.9700000000000	0.195564624904518
12.9800000000000	0.137049532406945
12.9900000000000	0.0776850041316780
13	0.0174815133213106
13.0100000000000	0.0435501696877998
13.0200000000000	0.105398980115698
13.0300000000000	0.168053561494071
13.0400000000000	0.231502268525854
13.0500000000000	0.295733170048202
13.0600000000000	0.360734052097770
13.0700000000000	0.426492421077879
13.0800000000000	0.492995507025950
13.0900000000000	0.560230266980539
13.1000000000000	0.628183388447105
13.1100000000000	0.696841292960734
13.1200000000000	0.766190139745540
13.1300000000000	0.836215829468986
13.1400000000000	0.906904008090044
13.1500000000000	0.978240070800117
13.1600000000000	1.05020916605547
13.1700000000000	1.12279619969942
13.1800000000000	1.19598583917358
13.1900000000000	1.26976251781649
13.2000000000000	1.34411043924791
13.2100000000000	1.41901358183809
13.2200000000000	1.49445570325973
13.2300000000000	1.57042034512185
13.2400000000000	1.64689083768347
13.2500000000000	1.72385030464590
13.2600000000000	1.80128166802192
13.2700000000000	1.87916765308019
13.2800000000000	1.95749079336347
13.2900000000000	2.03623343577855
13.3000000000000	2.11537774575667
13.3100000000000	2.19490571248247
13.3200000000000	2.27479915418954
13.3300000000000	2.35503972352129
13.3400000000000	2.43560891295471
13.3500000000000	2.51648806028573
13.3600000000000	2.59765835417419
13.3700000000000	2.67910083974616
13.3800000000000	2.76079642425230
13.3900000000000	2.84272588278013
13.4000000000000	2.92486986401794
13.4100000000000	3.00720889606895
13.4200000000000	3.08972339231336
13.4300000000000	3.17239365731634
13.4400000000000	3.25519989278011
13.4500000000000	3.33812220353809
13.4600000000000	3.42114060358864
13.4700000000000	3.50423502216707
13.4800000000000	3.58738530985317
13.4900000000000	3.67057124471260
13.5000000000000	3.75377253846976
13.5100000000000	3.83696884271044
13.5200000000000	3.92013975511141
13.5300000000000	4.00326482569561
13.5400000000000	4.08632356311044
13.5500000000000	4.16929544092666
13.5600000000000	4.25215990395647
13.5700000000000	4.33489637458799
13.5800000000000	4.41748425913426
13.5900000000000	4.49990295419442
13.6000000000000	4.58213185302512
13.6100000000000	4.66415035191954
13.6200000000000	4.74593785659245
13.6300000000000	4.82747378856845
13.6400000000000	4.90873759157163
13.6500000000000	4.98970873791441
13.6600000000000	5.07036673488302
13.6700000000000	5.15069113111789
13.6800000000000	5.23066152298651
13.6900000000000	5.31025756094635
13.7000000000000	5.38945895589613
13.7100000000000	5.46824548551299
13.7200000000000	5.54659700057298
13.7300000000000	5.62449343125381
13.7400000000000	5.70191479341611
13.7500000000000	5.77884119486258
13.7600000000000	5.85525284157174
13.7700000000000	5.93113004390481
13.7800000000000	6.00645322278309
13.7900000000000	6.08120291583413
13.8000000000000	6.15535978350435
13.8100000000000	6.22890461513579
13.8200000000000	6.30181833500556
13.8300000000000	6.37408200832505
13.8400000000000	6.44567684719747
13.8500000000000	6.51658421653146
13.8600000000000	6.58678563990846
13.8700000000000	6.65626280540245
13.8800000000000	6.72499757134926
13.8900000000000	6.79297197206431
13.9000000000000	6.86016822350579
13.9100000000000	6.92656872888252
13.9200000000000	6.99215608420341
13.9300000000000	7.05691308376741
13.9400000000000	7.12082272559180
13.9500000000000	7.18386821677666
13.9600000000000	7.24603297880425
13.9700000000000	7.30730065277096
13.9800000000000	7.36765510455025
13.9900000000000	7.42708042988487
14	7.48556095940650
14.0100000000000	7.54308126358096
14.0200000000000	7.59962615757765
14.0300000000000	7.65518070606116
14.0400000000000	7.70973022790368
14.0500000000000	7.76326030081643
14.0600000000000	7.81575676589860
14.0700000000000	7.86720573210222
14.0800000000000	7.91759358061149
14.0900000000000	7.96690696913488
14.1000000000000	8.01513283610879
14.1100000000000	8.06225840481115
14.1200000000000	8.10827118738371
14.1300000000000	8.15315898876134
14.1400000000000	8.19690991050746
14.1500000000000	8.23951235455394
14.1600000000000	8.28095502684428
14.1700000000000	8.32122694087894
14.1800000000000	8.36031742116147
14.1900000000000	8.39821610654440
14.2000000000000	8.43491295347368
14.2100000000000	8.47039823913061
14.2200000000000	8.50466256447013
14.2300000000000	8.53769685715470
14.2400000000000	8.56949237438228
14.2500000000000	8.60004070560806
14.2600000000000	8.62933377515867
14.2700000000000	8.65736384473797
14.2800000000000	8.68412351582381
14.2900000000000	8.70960573195486
14.3000000000000	8.73380378090666
14.3100000000000	8.75671129675632
14.3200000000000	8.77832226183512
14.3300000000000	8.79863100856841
14.3400000000000	8.81763222120216
14.3500000000000	8.83532093741568
14.3600000000000	8.85169254981988
14.3700000000000	8.86674280734074
14.3800000000000	8.88046781648748
14.3900000000000	8.89286404250493
14.4000000000000	8.90392831041004
14.4100000000000	8.91365780591184
14.4200000000000	8.92205007621488
14.4300000000000	8.92910303070585
14.4400000000000	8.93481494152300
14.4500000000000	8.93918444400854
14.4600000000000	8.94221053704362
14.4700000000000	8.94389258326600
14.4800000000000	8.94423030917034
14.4900000000000	8.94322380509106
14.5000000000000	8.94087352506796
14.5100000000000	8.93718028659462
14.5200000000000	8.93214527024966
14.5300000000000	8.92577001921123
14.5400000000000	8.91805643865473
14.5500000000000	8.90900679503424
14.5600000000000	8.89862371524773
14.5700000000000	8.88691018568666
14.5800000000000	8.87386955117011
14.5900000000000	8.85950551376406
14.6000000000000	8.84382213148616
14.6100000000000	8.82682381689653
14.6200000000000	8.80851533557523
14.6300000000000	8.78890180448675
14.6400000000000	8.76798869023249
14.6500000000000	8.74578180719157
14.6600000000000	8.72228731555079
14.6700000000000	8.69751171922465
14.6800000000000	8.67146186366589
14.6900000000000	8.64414493356760
14.7000000000000	8.61556845045774
14.7100000000000	8.58574027018681
14.7200000000000	8.55466858030977
14.7300000000000	8.52236189736308
14.7400000000000	8.48882906403792
14.7500000000000	8.45407924625047
14.7600000000000	8.41812193011064
14.7700000000000	8.38096691879002
14.7800000000000	8.34262432929032
14.7900000000000	8.30310458911363
14.8000000000000	8.26241843283534
14.8100000000000	8.22057689858146
14.8200000000000	8.17759132441110
14.8300000000000	8.13347334460577
14.8400000000000	8.08823488586677
14.8500000000000	8.04188816342187
14.8600000000000	7.99444567704298
14.8700000000000	7.94592020697572
14.8800000000000	7.89632480978327
14.8900000000000	7.84567281410481
14.9000000000000	7.79397781633100
14.9100000000000	7.74125367619774
14.9200000000000	7.68751451229942
14.9300000000000	7.63277469752413
14.9400000000000	7.57704885441133
14.9500000000000	7.52035185043467
14.9600000000000	7.46269879321084
14.9700000000000	7.40410502563684
14.9800000000000	7.34458612095667
14.9900000000000	7.28415787775973
15	7.22283631491261
